Data-Driven Spectral Prediction for Accelerating Large-Scale Electronic Structure Calculations

Simulating large molecular systems comprising thousands of atoms requires highly scalable methodologies. While modern Density Functional Theory (DFT) codes exhibit linear scaling, solving the associated large, sparse generalized eigenproblems remains a critical computational bottleneck on exascale architectures. In the context of the LimitX project, we propose a data-driven framework to accelerate these calculations. By shifting the machine learning target from discrete eigenvalues to the coefficients of an interpolating Chebyshev polynomial, and by comparing both all-atom and fragment-based structural representations, we successfully overcome the dimensionality constraints of large-scale spectral prediction. We investigate three machine learning models (Kernel Ridge Regression, Graph Neural Networks, and Random Forests) trained on a novel 2 TB dataset of protein dimers. The predicted spectra provide initial guesses that effectively bypass early Self-Consistent Field (SCF) iterations in BigDFT. Ultimately, these spectral predictors will be deployed to dynamically optimize upcoming rational filter-based eigensolvers, such as FrASE, which is currently in initial development.

==> attachments/GNN_data_1P4B_pred.txt <==
-0.979999999999999538
-0.979615384615384110
-0.979230769230768794
-0.978846153846153366
-0.978461538461538050
-0.978076923076922622
-0.977692307692307194
-0.977307692307691878
-0.976923076923076450
-0.976538461538461022
-0.976153846153845706
-0.975769230769230278
-0.975384615384614961
-0.974999999999999534
-0.974615384615384106
-0.974230769230768789
-0.973846153846153362
-0.973461538461538045
-0.973076923076922617
-0.972692307692307190
-0.972307692307691873
-0.971923076923076446
-0.971538461538461018
-0.971153846153845701
-0.970769230769230274
-0.970384615384614957
-0.969999999999999529
-0.969615384615384102
-0.969230769230768785
-0.968846153846153357
-0.968461538461538041
-0.968076923076922613
-0.967692307692307185
-0.967307692307691869
-0.966923076923076441
-0.966538461538461013
-0.966153846153845697
-0.965769230769230269
-0.965384615384614952
-0.964999999999999525
-0.964615384615384097
-0.964230769230768781
-0.963846153846153353
-0.963461538461538036
-0.963076923076922609
-0.962692307692307181
-0.962307692307691864
-0.961923076923076437
-0.961538461538461009
-0.961153846153845692
-0.960769230769230265
-0.960384615384614948
-0.959999999999999520
-0.959687499999999472
-0.959374999999999534
-0.959062499999999485
-0.958749999999999547
-0.958437499999999498
-0.958124999999999560
-0.957812499999999512
-0.957499999999999574
-0.957187499999999525
-0.956874999999999476
-0.956562499999999538
-0.956249999999999489
-0.955937499999999551
-0.955624999999999503
-0.955312499999999565
-0.954999999999999516
-0.954687499999999467
-0.954374999999999529
-0.954062499999999480
-0.953749999999999543
-0.953437499999999494
-0.953124999999999556
-0.952812499999999507
-0.952499999999999458
-0.952187499999999520
-0.951874999999999472
-0.951562499999999534
-0.951249999999999485
-0.950937499999999547
-0.950624999999999498
-0.950312499999999560
-0.949999999999999512
-0.949696969696969262
-0.949393939393938902
-0.949090909090908652
-0.948787878787878292
-0.948484848484848042
-0.948181818181817682
-0.947878787878787432
-0.947575757575757072
-0.947272727272726822
-0.946969696969696462
-0.946666666666666212
-0.946363636363635852
-0.946060606060605602
-0.945757575757575242
-0.945454545454544992
-0.945151515151514632
-0.944848484848484382
-0.944545454545454022
-0.944242424242423772
-0.943939393939393412
-0.943636363636363162
-0.943333333333332802
-0.943030303030302552
-0.942727272727272192
-0.942424242424241942
-0.942121212121211582
-0.941818181818181333
-0.941515151515150972
-0.941212121212120723
-0.940909090909090362
-0.940606060606060113
-0.940303030303029752
-0.939999999999999503
-0.939705882352940725
-0.939411764705881835
-0.939117647058823057
-0.938823529411764168
-0.938529411764705390
-0.938235294117646612
-0.937941176470587723
-0.937647058823528945
-0.937352941176470056
-0.937058823529411278
-0.936764705882352389
-0.936470588235293611
-0.936176470588234833
-0.935882352941175943
-0.935588235294117165
-0.935294117647058276
-0.934999999999999498
-0.934705882352940720
-0.934411764705881831
-0.934117647058823053
-0.933823529411764164
-0.933529411764705386
-0.933235294117646608
-0.932941176470587719
-0.932647058823528941
-0.932352941176470051
-0.932058823529411273
-0.931764705882352384
-0.931470588235293606
-0.931176470588234828
-0.930882352941175939
-0.930588235294117161
-0.930294117647058272
-0.929999999999999494
-0.929714285714285160
-0.929428571428570938
-0.929142857142856604
-0.928857142857142382
-0.928571428571428048
-0.928285714285713826
-0.927999999999999492
-0.927714285714285158
-0.927428571428570936
-0.927142857142856602
-0.926857142857142380
-0.926571428571428046
-0.926285714285713824
-0.925999999999999490
-0.925714285714285157
-0.925428571428570934
-0.925142857142856601
-0.924857142857142378
-0.924571428571428044
-0.924285714285713822
-0.923999999999999488
-0.923714285714285155
-0.923428571428570932
-0.923142857142856599
-0.922857142857142376
-0.922571428571428043
-0.922285714285713820
-0.921999999999999487
-0.921714285714285153
-0.921428571428570931
-0.921142857142856597
-0.920857142857142374
-0.920571428571428041
-0.920285714285713818
-0.919999999999999485
-0.919696969696969235
-0.919393939393938875
-0.919090909090908625
-0.918787878787878265
-0.918484848484848015
-0.918181818181817655
-0.917878787878787405
-0.917575757575757045
-0.917272727272726796
-0.916969696969696435
-0.916666666666666186
-0.916363636363635825
-0.916060606060605576
-0.915757575757575215
-0.915454545454544966
-0.915151515151514605
-0.914848484848484356
-0.914545454545453995
-0.914242424242423746
-0.913939393939393385
-0.913636363636363136
-0.913333333333332775
-0.913030303030302526
-0.912727272727272165
-0.912424242424241916
-0.912121212121211555
-0.911818181818181306
-0.911515151515150945
-0.911212121212120696
-0.910909090909090335
-0.910606060606060086
-0.910303030303029725
-0.909999999999999476
-0.909677419354838146
-0.909354838709676927
-0.909032258064515597
-0.908709677419354267
-0.908387096774193048
-0.908064516129031718
-0.907741935483870388
-0.907419354838709169
-0.907096774193547839
-0.906774193548386620
-0.906451612903225290
-0.906129032258063960
-0.905806451612902741
-0.905483870967741411
-0.905161290322580081
-0.904838709677418862
-0.904516129032257532
-0.904193548387096202
-0.903870967741934983
-0.903548387096773653
-0.903225806451612323
-0.902903225806451104
-0.902580645161289774
-0.902258064516128555
-0.901935483870967225
-0.901612903225805895
-0.901290322580644676
-0.900967741935483346
-0.900645161290322016
-0.900322580645160797
-0.899999999999999467
-0.899642857142856633
-0.899285714285713800
-0.898928571428570855
-0.898571428571428021
-0.898214285714285188
-0.897857142857142354
-0.897499999999999520
-0.897142857142856576
-0.896785714285713742
-0.896428571428570908
-0.896071428571428075
-0.895714285714285130
-0.895357142857142296
-0.894999999999999463
-0.894642857142856629
-0.894285714285713795
-0.893928571428570851
-0.893571428571428017
-0.893214285714285183
-0.892857142857142350
-0.892499999999999405
-0.892142857142856571
-0.891785714285713738
-0.891428571428570904
-0.891071428571428070
-0.890714285714285126
-0.890357142857142292
-0.889999999999999458
-0.889599999999999502
-0.889199999999999435
-0.888799999999999479
-0.888399999999999412
-0.887999999999999456
-0.887599999999999500
-0.887199999999999434
-0.886799999999999478
-0.886399999999999411
-0.885999999999999455
-0.885599999999999499
-0.885199999999999432
-0.884799999999999476
-0.884399999999999409
-0.883999999999999453
-0.883599999999999497
-0.883199999999999430
-0.882799999999999474
-0.882399999999999407
-0.881999999999999451
-0.881599999999999495
-0.881199999999999428
-0.880799999999999472
-0.880399999999999405
-0.879999999999999449
-0.879615384615384022
-0.879230769230768705
-0.878846153846153277
-0.878461538461537961
-0.878076923076922533
-0.877692307692307105
-0.877307692307691789
-0.876923076923076361
-0.876538461538460933
-0.876153846153845617
-0.875769230769230189
-0.875384615384614873
-0.874999999999999445
-0.874615384615384017
-0.874230769230768701
-0.873846153846153273
-0.873461538461537956
-0.873076923076922529
-0.872692307692307101
-0.872307692307691784
-0.871923076923076357
-0.871538461538460929
-0.871153846153845612
-0.870769230769230185
-0.870384615384614868
-0.869999999999999440
-0.869599999999999485
-0.869199999999999418
-0.868799999999999462
-0.868399999999999395
-0.867999999999999439
-0.867599999999999483
-0.867199999999999416
-0.866799999999999460
-0.866399999999999393
-0.865999999999999437
-0.865599999999999481
-0.865199999999999414
-0.864799999999999458
-0.864399999999999391
-0.863999999999999435
-0.863599999999999479
-0.863199999999999412
-0.862799999999999456
-0.862399999999999389
-0.861999999999999433
-0.861599999999999477
-0.861199999999999410
-0.860799999999999454
-0.860399999999999388
-0.859999999999999432
-0.859655172413792523
-0.859310344827585615
-0.858965517241378707
-0.858620689655171798
-0.858275862068965001
-0.857931034482758093
-0.857586206896551184
-0.857241379310344276
-0.856896551724137368
-0.856551724137930459
-0.856206896551723551
-0.855862068965516642
-0.855517241379309734
-0.855172413793102826
-0.854827586206896028
-0.854482758620689120
-0.854137931034482212
-0.853793103448275303
-0.853448275862068395
-0.853103448275861487
-0.852758620689654578
-0.852413793103447670
-0.852068965517240762
-0.851724137931033853
-0.851379310344827056
-0.851034482758620148
-0.850689655172413239
-0.850344827586206331
-0.849999999999999423
-0.849642857142856589
-0.849285714285713755
-0.848928571428570811
-0.848571428571427977
-0.848214285714285143
-0.847857142857142310
-0.847499999999999476
-0.847142857142856531
-0.846785714285713698
-0.846428571428570864
-0.846071428571428030
-0.845714285714285086
-0.845357142857142252
-0.844999999999999418
-0.844642857142856585
-0.844285714285713751
-0.843928571428570806
-0.843571428571427973
-0.843214285714285139
-0.842857142857142305
-0.842499999999999361
-0.842142857142856527
-0.841785714285713693
-0.841428571428570860
-0.841071428571428026
-0.840714285714285081
-0.840357142857142247
-0.839999999999999414
-0.839687499999999365
-0.839374999999999427
-0.839062499999999378
-0.838749999999999440
-0.838437499999999392
-0.838124999999999454
-0.837812499999999405
-0.837499999999999467
-0.837187499999999418
-0.836874999999999369
-0.836562499999999432
-0.836249999999999383
-0.835937499999999445
-0.835624999999999396
-0.835312499999999458
-0.834999999999999409
-0.834687499999999361
-0.834374999999999423
-0.834062499999999374
-0.833749999999999436
-0.833437499999999387
-0.833124999999999449
-0.832812499999999400
-0.832499999999999352
-0.832187499999999414
-0.831874999999999365
-0.831562499999999427
-0.831249999999999378
-0.830937499999999440
-0.830624999999999392
-0.830312499999999454
-0.829999999999999405
-0.829687499999999356
-0.829374999999999418
-0.829062499999999369
-0.828749999999999432
-0.828437499999999383
-0.828124999999999445
-0.827812499999999396
-0.827499999999999458
-0.827187499999999409
-0.826874999999999361
-0.826562499999999423
-0.826249999999999374
-0.825937499999999436
-0.825624999999999387
-0.825312499999999449
-0.824999999999999400
-0.824687499999999352
-0.824374999999999414
-0.824062499999999365
-0.823749999999999427
-0.823437499999999378
-0.823124999999999440
-0.822812499999999392
-0.822499999999999343
-0.822187499999999405
-0.821874999999999356
-0.821562499999999418
-0.821249999999999369
-0.820937499999999432
-0.820624999999999383
-0.820312499999999445
-0.819999999999999396
-0.819642857142856562
-0.819285714285713729
-0.818928571428570784
-0.818571428571427950
-0.818214285714285117
-0.817857142857142283
-0.817499999999999449
-0.817142857142856505
-0.816785714285713671
-0.816428571428570837
-0.816071428571428004
-0.815714285714285059
-0.815357142857142225
-0.814999999999999392
-0.814642857142856558
-0.814285714285713724
-0.813928571428570780
-0.813571428571427946
-0.813214285714285112
-0.812857142857142279
-0.812499999999999334
-0.812142857142856500
-0.811785714285713667
-0.811428571428570833
-0.811071428571427999
-0.810714285714285054
-0.810357142857142221
-0.809999999999999387
-0.809545454545453902
-0.809090909090908528
-0.808636363636363042
-0.808181818181817557
-0.807727272727272072
-0.807272727272726698
-0.806818181818181213
-0.806363636363635727
-0.805909090909090242
-0.805454545454544868
-0.804999999999999383
-0.804545454545453897
-0.804090909090908523
-0.803636363636363038
-0.803181818181817553
-0.802727272727272068
-0.802272727272726693
-0.801818181818181208
-0.801363636363635723
-0.800909090909090238
-0.800454545454544864
-0.799999999999999378
-0.799473684210525670
-0.798947368421051962
-0.798421052631578365
-0.797894736842104657
-0.797368421052630949
-0.796842105263157241
-0.796315789473683533
-0.795789473684209936
-0.795263157894736228
-0.794736842105262520
-0.794210526315788812
-0.793684210526315215
-0.793157894736841507
-0.792631578947367799
-0.792105263157894091
-0.791578947368420383
-0.791052631578946785
-0.790526315789473077
-0.789999999999999369
-0.789473684210525661
-0.788947368421051953
-0.788421052631578356
-0.787894736842104648
-0.787368421052630940
-0.786842105263157232
-0.786315789473683524
-0.785789473684209927
-0.785263157894736219
-0.784736842105262511
-0.784210526315788803
-0.783684210526315206
-0.783157894736841498
-0.782631578947367790
-0.782105263157894082
-0.781578947368420374
-0.781052631578946777
-0.780526315789473069
-0.779999999999999361
-0.779473684210525652
-0.778947368421051944
-0.778421052631578347
-0.777894736842104639
-0.777368421052630931
-0.776842105263157223
-0.776315789473683515
-0.775789473684209918
-0.775263157894736210
-0.774736842105262502
-0.774210526315788794
-0.773684210526315197
-0.773157894736841489
-0.772631578947367781
-0.772105263157894073
-0.771578947368420365
-0.771052631578946768
-0.770526315789473060
-0.769999999999999352
-0.769499999999999407
-0.768999999999999351
-0.768499999999999295
-0.767999999999999350
-0.767499999999999405
-0.766999999999999349
-0.766499999999999293
-0.765999999999999348
-0.765499999999999403
-0.764999999999999347
-0.764499999999999291
-0.763999999999999346
-0.763499999999999401
-0.762999999999999345
-0.762499999999999289
-0.761999999999999345
-0.761499999999999400
-0.760999999999999344
-0.760499999999999288
-0.759999999999999343
-0.759565217391303671
-0.759130434782607999
-0.758695652173912438
-0.758260869565216766
-0.757826086956521094
-0.757391304347825423
-0.756956521739129751
-0.756521739130434079
-0.756086956521738518
-0.755652173913042846
-0.755217391304347174
-0.754782608695651502
-0.754347826086955831
-0.753913043478260159
-0.753478260869564598
-0.753043478260868926
-0.752608695652173254
-0.752173913043477582
-0.751739130434781910
-0.751304347826086238
-0.750869565217390678
-0.750434782608695006
-0.749999999999999334
-0.749545454545453849
-0.749090909090908474
-0.748636363636362989
-0.748181818181817504
-0.747727272727272019
-0.747272727272726645
-0.746818181818181159
-0.746363636363635674
-0.745909090909090189
-0.745454545454544815
-0.744999999999999329
-0.744545454545453844
-0.744090909090908470
-0.743636363636362985
-0.743181818181817500
-0.742727272727272014
-0.742272727272726640
-0.741818181818181155
-0.741363636363635670
-0.740909090909090184
-0.740454545454544810
-0.739999999999999325
-0.739615384615383897
-0.739230769230768581
-0.738846153846153153
-0.738461538461537836
-0.738076923076922409
-0.737692307692306981
-0.737307692307691664
-0.736923076923076237
-0.736538461538460809
-0.736153846153845492
-0.735769230769230065
-0.735384615384614748
-0.734999999999999321
-0.734615384615383893
-0.734230769230768576
-0.733846153846153149
-0.733461538461537832
-0.733076923076922404
-0.732692307692306977
-0.732307692307691660
-0.731923076923076232
-0.731538461538460805
-0.731153846153845488
-0.730769230769230060
-0.730384615384614744
-0.729999999999999316
-0.729642857142856482
-0.729285714285713649
-0.728928571428570704
-0.728571428571427870
-0.728214285714285037
-0.727857142857142203
-0.727499999999999369
-0.727142857142856425
-0.726785714285713591
-0.726428571428570757
-0.726071428571427924
-0.725714285714284979
-0.725357142857142145
-0.724999999999999312
-0.724642857142856478
-0.724285714285713644
-0.723928571428570700
-0.723571428571427866
-0.723214285714285032
-0.722857142857142199
-0.722499999999999254
-0.722142857142856420
-0.721785714285713587
-0.721428571428570753
-0.721071428571427919
-0.720714285714284975
-0.720357142857142141
-0.719999999999999307
-0.719687499999999258
-0.719374999999999321
-0.719062499999999272
-0.718749999999999334
-0.718437499999999285
-0.718124999999999347
-0.717812499999999298
-0.717499999999999361
-0.717187499999999312
-0.716874999999999263
-0.716562499999999325
-0.716249999999999276
-0.715937499999999338
-0.715624999999999289
-0.715312499999999352
-0.714999999999999303
-0.714687499999999254
-0.714374999999999316
-0.714062499999999267
-0.713749999999999329
-0.713437499999999281
-0.713124999999999343
-0.712812499999999294
-0.712499999999999245
-0.712187499999999307
-0.711874999999999258
-0.711562499999999321
-0.711249999999999272
-0.710937499999999334
-0.710624999999999285
-0.710312499999999347
-0.709999999999999298
-0.709696969696969049
-0.709393939393938688
-0.709090909090908439
-0.708787878787878078
-0.708484848484847829
-0.708181818181817468
-0.707878787878787219
-0.707575757575756858
-0.707272727272726609
-0.706969696969696249
-0.706666666666665999
-0.706363636363635639
-0.706060606060605389
-0.705757575757575029
-0.705454545454544779
-0.705151515151514419
-0.704848484848484169
-0.704545454545453809
-0.704242424242423559
-0.703939393939393199
-0.703636363636362949
-0.703333333333332589
-0.703030303030302339
-0.702727272727271979
-0.702424242424241729
-0.702121212121211369
-0.701818181818181119
-0.701515151515150759
-0.701212121212120509
-0.700909090909090149
-0.700606060606059899
-0.700303030303029539
-0.699999999999999289
-0.699714285714284956
-0.699428571428570733
-0.699142857142856400
-0.698857142857142177
-0.698571428571427844
-0.698285714285713621
-0.697999999999999288
-0.697714285714284954
-0.697428571428570732
-0.697142857142856398
-0.696857142857142176
-0.696571428571427842
-0.696285714285713619
-0.695999999999999286
-0.695714285714284952
-0.695428571428570730
-0.695142857142856396
-0.694857142857142174
-0.694571428571427840
-0.694285714285713618
-0.693999999999999284
-0.693714285714284951
-0.693428571428570728
-0.693142857142856395
-0.692857142857142172
-0.692571428571427838
-0.692285714285713616
-0.691999999999999282
-0.691714285714284949
-0.691428571428570726
-0.691142857142856393
-0.690857142857142170
-0.690571428571427837
-0.690285714285713614
-0.689999999999999281
-0.689714285714284947
-0.689428571428570724
-0.689142857142856391
-0.688857142857142168
-0.688571428571427835
-0.688285714285713612
-0.687999999999999279
-0.687714285714284945
-0.687428571428570723
-0.687142857142856389
-0.686857142857142167
-0.686571428571427833
-0.686285714285713611
-0.685999999999999277
-0.685714285714284943
-0.685428571428570721
-0.685142857142856387
-0.684857142857142165
-0.684571428571427831
-0.684285714285713609
-0.683999999999999275
-0.683714285714284942
-0.683428571428570719
-0.683142857142856386
-0.682857142857142163
-0.682571428571427830
-0.682285714285713607
-0.681999999999999273
-0.681714285714284940
-0.681428571428570717
-0.681142857142856384
-0.680857142857142161
-0.680571428571427828
-0.680285714285713605
-0.679999999999999272
-0.679705882352940494
-0.679411764705881605
-0.679117647058822826
-0.678823529411763937
-0.678529411764705159
-0.678235294117646381
-0.677941176470587492
-0.677647058823528714
-0.677352941176469825
-0.677058823529411047
-0.676764705882352158
-0.676470588235293380
-0.676176470588234602
-0.675882352941175713
-0.675588235294116934
-0.675294117647058045
-0.674999999999999267
-0.674705882352940489
-0.674411764705881600
-0.674117647058822822
-0.673823529411763933
-0.673529411764705155
-0.673235294117646377
-0.672941176470587488
-0.672647058823528710
-0.672352941176469820
-0.672058823529411042
-0.671764705882352153
-0.671470588235293375
-0.671176470588234597
-0.670882352941175708
-0.670588235294116930
-0.670294117647058041
-0.669999999999999263
-0.669714285714284929
-0.669428571428570707
-0.669142857142856373
-0.668857142857142151
-0.668571428571427817
-0.668285714285713595
-0.667999999999999261
-0.667714285714284927
-0.667428571428570705
-0.667142857142856371
-0.666857142857142149
-0.666571428571427815
-0.666285714285713593
-0.665999999999999259
-0.665714285714284926
-0.665428571428570703
-0.665142857142856370
-0.664857142857142147
-0.664571428571427814
-0.664285714285713591
-0.663999999999999257
-0.663714285714284924
-0.663428571428570701
-0.663142857142856368
-0.662857142857142145
-0.662571428571427812
-0.662285714285713589
-0.661999999999999256
-0.661714285714284922
-0.661428571428570700
-0.661142857142856366
-0.660857142857142144
-0.660571428571427810
-0.660285714285713587
-0.659999999999999254
-0.659705882352940476
-0.659411764705881587
-0.659117647058822809
-0.658823529411763920
-0.658529411764705142
-0.658235294117646363
-0.657941176470587474
-0.657647058823528696
-0.657352941176469807
-0.657058823529411029
-0.656764705882352140
-0.656470588235293362
-0.656176470588234584
-0.655882352941175695
-0.655588235294116917
-0.655294117647058028
-0.654999999999999249
-0.654705882352940471
-0.654411764705881582
-0.654117647058822804
-0.653823529411763915
-0.653529411764705137
-0.653235294117646359
-0.652941176470587470
-0.652647058823528692
-0.652352941176469803
-0.652058823529411025
-0.651764705882352136
-0.651470588235293357
-0.651176470588234579
-0.650882352941175690
-0.650588235294116912
-0.650294117647058023
-0.649999999999999245
-0.649687499999999196
-0.649374999999999258
-0.649062499999999210
-0.648749999999999272
-0.648437499999999223
-0.648124999999999285
-0.647812499999999236
-0.647499999999999298
-0.647187499999999249
-0.646874999999999201
-0.646562499999999263
-0.646249999999999214
-0.645937499999999276
-0.645624999999999227
-0.645312499999999289
-0.644999999999999241
-0.644687499999999192
-0.644374999999999254
-0.644062499999999205
-0.643749999999999267
-0.643437499999999218
-0.643124999999999281
-0.642812499999999232
-0.642499999999999183
-0.642187499999999245
-0.641874999999999196
-0.641562499999999258
-0.641249999999999210
-0.640937499999999272
-0.640624999999999223
-0.640312499999999285
-0.639999999999999236
-0.639722222222221415
-0.639444444444443705
-0.639166666666665884
-0.638888888888888173
-0.638611111111110352
-0.638333333333332531
-0.638055555555554821
-0.637777777777777000
-0.637499999999999289
-0.637222222222221468
-0.636944444444443647
-0.636666666666665937
-0.636388888888888116
-0.636111111111110294
-0.635833333333332584
-0.635555555555554763
-0.635277777777777053
-0.634999999999999232
-0.634722222222221411
-0.634444444444443700
-0.634166666666665879
-0.633888888888888169
-0.633611111111110348
-0.633333333333332527
-0.633055555555554816
-0.632777777777776995
-0.632499999999999174
-0.632222222222221464
-0.631944444444443643
-0.631666666666665932
-0.631388888888888111
-0.631111111111110290
-0.630833333333332580
-0.630555555555554759
-0.630277777777777048
-0.629999999999999227
-0.629714285714284894
-0.629428571428570671
-0.629142857142856338
-0.628857142857142115
-0.628571428571427782
-0.628285714285713559
-0.627999999999999226
-0.627714285714284892
-0.627428571428570669
-0.627142857142856336
-0.626857142857142113
-0.626571428571427780
-0.626285714285713557
-0.625999999999999224
-0.625714285714284890
-0.625428571428570668
-0.625142857142856334
-0.624857142857142112
-0.624571428571427778
-0.624285714285713556
-0.623999999999999222
-0.623714285714284888
-0.623428571428570666
-0.623142857142856332
-0.622857142857142110
-0.622571428571427776
-0.622285714285713554
-0.621999999999999220
-0.621714285714284887
-0.621428571428570664
-0.621142857142856331
-0.620857142857142108
-0.620571428571427774
-0.620285714285713552
-0.619999999999999218
-0.619705882352940440
-0.619411764705881551
-0.619117647058822773
-0.618823529411763884
-0.618529411764705106
-0.618235294117646328
-0.617941176470587439
-0.617647058823528661
-0.617352941176469772
-0.617058823529410994
-0.616764705882352104
-0.616470588235293326
-0.616176470588234548
-0.615882352941175659
-0.615588235294116881
-0.615294117647057992
-0.614999999999999214
-0.614705882352940436
-0.614411764705881547
-0.614117647058822769
-0.613823529411763880
-0.613529411764705102
-0.613235294117646323
-0.612941176470587434
-0.612647058823528656
-0.612352941176469767
-0.612058823529410989
-0.611764705882352100
-0.611470588235293322
-0.611176470588234544
-0.610882352941175655
-0.610588235294116877
-0.610294117647057988
-0.609999999999999210
-0.609736842105262355
-0.609473684210525501
-0.609210526315788647
-0.608947368421051793
-0.608684210526315050
-0.608421052631578196
-0.608157894736841342
-0.607894736842104488
-0.607631578947367634
-0.607368421052630780
-0.607105263157893926
-0.606842105263157072
-0.606578947368420218
-0.606315789473683364
-0.606052631578946621
-0.605789473684209767
-0.605526315789472913
-0.605263157894736059
-0.604999999999999205
-0.604736842105262351
-0.604473684210525497
-0.604210526315788643
-0.603947368421051789
-0.603684210526315046
-0.603421052631578192
-0.603157894736841338
-0.602894736842104484
-0.602631578947367630
-0.602368421052630776
-0.602105263157893922
-0.601842105263157068
-0.601578947368420214
-0.601315789473683360
-0.601052631578946617
-0.600789473684209763
-0.600526315789472909
-0.600263157894736055
-0.599999999999999201
-0.599756097560974810
-0.599512195121950420
-0.599268292682926029
-0.599024390243901639
-0.598780487804877248
-0.598536585365852858
-0.598292682926828467
-0.598048780487804077
-0.597804878048779686
-0.597560975609755296
-0.597317073170730906
-0.597073170731706515
-0.596829268292682125
-0.596585365853657734
-0.596341463414633344
-0.596097560975608953
-0.595853658536584563
-0.595609756097560172
-0.595365853658535782
-0.595121951219511391
-0.594878048780487001
-0.594634146341462611
-0.594390243902438220
-0.594146341463413830
-0.593902439024389439
-0.593658536585365049
-0.593414634146340658
-0.593170731707316268
-0.592926829268291877
-0.592682926829267487
-0.592439024390243096
-0.592195121951218706
-0.591951219512194315
-0.591707317073169925
-0.591463414634145535
-0.591219512195121144
-0.590975609756096754
-0.590731707317072363
-0.590487804878047973
-0.590243902439023582
-0.589999999999999192
-0.589777777777776957
-0.589555555555554722
-0.589333333333332487
-0.589111111111110253
-0.588888888888888129
-0.588666666666665894
-0.588444444444443659
-0.588222222222221425
-0.587999999999999190
-0.587777777777776955
-0.587555555555554720
-0.587333333333332486
-0.587111111111110251
-0.586888888888888127
-0.586666666666665892
-0.586444444444443658
-0.586222222222221423
-0.585999999999999188
-0.585777777777776953
-0.585555555555554719
-0.585333333333332484
-0.585111111111110249
-0.584888888888888125
-0.584666666666665891
-0.584444444444443656
-0.584222222222221421
-0.583999999999999186
-0.583777777777776952
-0.583555555555554717
-0.583333333333332482
-0.583111111111110247
-0.582888888888888124
-0.582666666666665889
-0.582444444444443654
-0.582222222222221419
-0.581999999999999185
-0.581777777777776950
-0.581555555555554715
-0.581333333333332480
-0.581111111111110246
-0.580888888888888122
-0.580666666666665887
-0.580444444444443652
-0.580222222222221418
-0.579999999999999183
-0.579782608695651347
-0.579565217391303511
-0.579347826086955675
-0.579130434782607839
-0.578913043478260003
-0.578695652173912278
-0.578478260869564442
-0.578260869565216606
-0.578043478260868770
-0.577826086956520935
-0.577608695652173099
-0.577391304347825263
-0.577173913043477427
-0.576956521739129591
-0.576739130434781755
-0.576521739130433919
-0.576304347826086083
-0.576086956521738358
-0.575869565217390522
-0.575652173913042686
-0.575434782608694850
-0.575217391304347014
-0.574999999999999178
-0.574782608695651343
-0.574565217391303507
-0.574347826086955671
-0.574130434782607835
-0.573913043478259999
-0.573695652173912274
-0.573478260869564438
-0.573260869565216602
-0.573043478260868766
-0.572826086956520930
-0.572608695652173094
-0.572391304347825258
-0.572173913043477422
-0.571956521739129586
-0.571739130434781750
-0.571521739130433915
-0.571304347826086079
-0.571086956521738354
-0.570869565217390518
-0.570652173913042682
-0.570434782608694846
-0.570217391304347010
-0.569999999999999174
-0.569799999999999196
-0.569599999999999218
-0.569399999999999129
-0.569199999999999151
-0.568999999999999173
-0.568799999999999195
-0.568599999999999217
-0.568399999999999128
-0.568199999999999150
-0.567999999999999172
-0.567799999999999194
-0.567599999999999216
-0.567399999999999127
-0.567199999999999149
-0.566999999999999171
-0.566799999999999193
-0.566599999999999215
-0.566399999999999126
-0.566199999999999148
-0.565999999999999170
-0.565799999999999192
-0.565599999999999214
-0.565399999999999125
-0.565199999999999148
-0.564999999999999170
-0.564799999999999192
-0.564599999999999214
-0.564399999999999125
-0.564199999999999147
-0.563999999999999169
-0.563799999999999191
-0.563599999999999213
-0.563399999999999124
-0.563199999999999146
-0.562999999999999168
-0.562799999999999190
-0.562599999999999212
-0.562399999999999123
-0.562199999999999145
-0.561999999999999167
-0.561799999999999189
-0.561599999999999211
-0.561399999999999122
-0.561199999999999144
-0.560999999999999166
-0.560799999999999188
-0.560599999999999210
-0.560399999999999121
-0.560199999999999143
-0.559999999999999165
-0.559814814814813988
-0.559629629629628811
-0.559444444444443634
-0.559259259259258457
-0.559074074074073279
-0.558888888888888102
-0.558703703703702814
-0.558518518518517637
-0.558333333333332460
-0.558148148148147283
-0.557962962962962106
-0.557777777777776929
-0.557592592592591751
-0.557407407407406574
-0.557222222222221397
-0.557037037037036220
-0.556851851851851043
-0.556666666666665866
-0.556481481481480689
-0.556296296296295512
-0.556111111111110223
-0.555925925925925046
-0.555740740740739869
-0.555555555555554692
-0.555370370370369515
-0.555185185185184338
-0.554999999999999161
-0.554814814814813984
-0.554629629629628806
-0.554444444444443629
-0.554259259259258452
-0.554074074074073275
-0.553888888888888098
-0.553703703703702810
-0.553518518518517633
-0.553333333333332456
-0.553148148148147278
-0.552962962962962101
-0.552777777777776924
-0.552592592592591747
-0.552407407407406570
-0.552222222222221393
-0.552037037037036216
-0.551851851851851039
-0.551666666666665861
-0.551481481481480684
-0.551296296296295507
-0.551111111111110219
-0.550925925925925042
-0.550740740740739865
-0.550555555555554688
-0.550370370370369510
-0.550185185185184333
-0.549999999999999156
-0.549830508474575375
-0.549661016949151704
-0.549491525423727922
-0.549322033898304252
-0.549152542372880470
-0.548983050847456799
-0.548813559322033018
-0.548644067796609347
-0.548474576271185565
-0.548305084745761895
-0.548135593220338113
-0.547966101694914443
-0.547796610169490661
-0.547627118644066990
-0.547457627118643209
-0.547288135593219538
-0.547118644067795756
-0.546949152542372086
-0.546779661016948304
-0.546610169491524522
-0.546440677966100852
-0.546271186440677070
-0.546101694915253399
-0.545932203389829618
-0.545762711864405947
-0.545593220338982166
-0.545423728813558495
-0.545254237288134713
-0.545084745762711043
-0.544915254237287261
-0.544745762711863590
-0.544576271186439809
-0.544406779661016138
-0.544237288135592356
-0.544067796610168686
-0.543898305084744904
-0.543728813559321233
-0.543559322033897452
-0.543389830508473781
-0.543220338983050000
-0.543050847457626218
-0.542881355932202547
-0.542711864406778766
-0.542542372881355095
-0.542372881355931313
-0.542203389830507643
-0.542033898305083861
-0.541864406779660190
-0.541694915254236409
-0.541525423728812738
-0.541355932203388956
-0.541186440677965286
-0.541016949152541504
-0.540847457627117834
-0.540677966101694052
-0.540508474576270381
-0.540338983050846600
-0.540169491525422929
-0.539999999999999147
-0.539838709677418538
-0.539677419354837817
-0.539516129032257208
-0.539354838709676598
-0.539193548387095878
-0.539032258064515268
-0.538870967741934659
-0.538709677419353938
-0.538548387096773329
-0.538387096774192719
-0.538225806451611999
-0.538064516129031389
-0.537903225806450780
-0.537741935483870059
-0.537580645161289450
-0.537419354838708840
-0.537258064516128231
-0.537096774193547510
-0.536935483870966901
-0.536774193548386291
-0.536612903225805571
-0.536451612903224961
-0.536290322580644352
-0.536129032258063631
-0.535967741935483022
-0.535806451612902412
-0.535645161290321692
-0.535483870967741082
-0.535322580645160473
-0.535161290322579752
-0.534999999999999143
-0.534838709677418533
-0.534677419354837813
-0.534516129032257203
-0.534354838709676594
-0.534193548387095873
-0.534032258064515264
-0.533870967741934654
-0.533709677419353934
-0.533548387096773324
-0.533387096774192715
-0.533225806451611994
-0.533064516129031385
-0.532903225806450775
-0.532741935483870055
-0.532580645161289445
-0.532419354838708836
-0.532258064516128226
-0.532096774193547506
-0.531935483870966896
-0.531774193548386287
-0.531612903225805566
-0.531451612903224957
-0.531290322580644347
-0.531129032258063627
-0.530967741935483017
-0.530806451612902408
-0.530645161290321687
-0.530483870967741078
-0.530322580645160468
-0.530161290322579748
-0.529999999999999138
-0.529841269841269003
-0.529682539682538867
-0.529523809523808620
-0.529365079365078484
-0.529206349206348348
-0.529047619047618212
-0.528888888888888076
-0.528730158730157829
-0.528571428571427693
-0.528412698412697557
-0.528253968253967421
-0.528095238095237285
-0.527936507936507038
-0.527777777777776902
-0.527619047619046766
-0.527460317460316630
-0.527301587301586383
-0.527142857142856247
-0.526984126984126111
-0.526825396825395975
-0.526666666666665839
-0.526507936507935592
-0.526349206349205456
-0.526190476190475320
-0.526031746031745184
-0.525873015873015048
-0.525714285714284801
-0.525555555555554665
-0.525396825396824529
-0.525238095238094393
-0.525079365079364258
-0.524920634920634011
-0.524761904761903875
-0.524603174603173739
-0.524444444444443603
-0.524285714285713467
-0.524126984126983220
-0.523968253968253084
-0.523809523809522948
-0.523650793650792812
-0.523492063492062676
-0.523333333333332429
-0.523174603174602293
-0.523015873015872157
-0.522857142857142021
-0.522698412698411885
-0.522539682539681638
-0.522380952380951502
-0.522222222222221366
-0.522063492063491230
-0.521904761904760983
-0.521746031746030847
-0.521587301587300711
-0.521428571428570575
-0.521269841269840439
-0.521111111111110192
-0.520952380952380056
-0.520793650793649920
-0.520634920634919784
-0.520476190476189648
-0.520317460317459402
-0.520158730158729266
-0.519999999999999130
-0.519855072463767276
-0.519710144927535311
-0.519565217391303458
-0.519420289855071604
-0.519275362318839750
-0.519130434782607786
-0.518985507246375932
-0.518840579710144079
-0.518695652173912225
-0.518550724637680260
-0.518405797101448407
-0.518260869565216553
-0.518115942028984588
-0.517971014492752735
-0.517826086956520881
-0.517681159420289028
-0.517536231884057063
-0.517391304347825209
-0.517246376811593356
-0.517101449275361391
-0.516956521739129538
-0.516811594202897684
-0.516666666666665830
-0.516521739130433866
-0.516376811594202012
-0.516231884057970158
-0.516086956521738305
-0.515942028985506340
-0.515797101449274487
-0.515652173913042633
-0.515507246376810668
-0.515362318840578815
-0.515217391304346961
-0.515072463768115107
-0.514927536231883143
-0.514782608695651289
-0.514637681159419436
-0.514492753623187582
-0.514347826086955617
-0.514202898550723764
-0.514057971014491910
-0.513913043478259945
-0.513768115942028092
-0.513623188405796238
-0.513478260869564385
-0.513333333333332420
-0.513188405797100566
-0.513043478260868713
-0.512898550724636859
-0.512753623188404895
-0.512608695652173041
-0.512463768115941187
-0.512318840579709223
-0.512173913043477369
-0.512028985507245515
-0.511884057971013662
-0.511739130434781697
-0.511594202898549844
-0.511449275362317990
-0.511304347826086025
-0.511159420289854172
-0.511014492753622318
-0.510869565217390464
-0.510724637681158500
-0.510579710144926646
-0.510434782608694793
-0.510289855072462939
-0.510144927536230974
-0.509999999999999121
-0.509852941176469732
-0.509705882352940343
-0.509558823529410843
-0.509411764705881454
-0.509264705882352064
-0.509117647058822675
-0.508970588235293286
-0.508823529411763786
-0.508676470588234397
-0.508529411764705008
-0.508382352941175619
-0.508235294117646230
-0.508088235294116730
-0.507941176470587341
-0.507794117647057952
-0.507647058823528563
-0.507499999999999174
-0.507352941176469674
-0.507205882352940285
-0.507058823529410896
-0.506911764705881507
-0.506764705882352007
-0.506617647058822618
-0.506470588235293229
-0.506323529411763840
-0.506176470588234451
-0.506029411764704951
-0.505882352941175562
-0.505735294117646172
-0.505588235294116783
-0.505441176470587394
-0.505294117647057894
-0.505147058823528505
-0.504999999999999116
-0.504852941176469727
-0.504705882352940338
-0.504558823529410838
-0.504411764705881449
-0.504264705882352060
-0.504117647058822671
-0.503970588235293282
-0.503823529411763782
-0.503676470588234393
-0.503529411764705004
-0.503382352941175615
-0.503235294117646226
-0.503088235294116726
-0.502941176470587337
-0.502794117647057948
-0.502647058823528559
-0.502499999999999059
-0.502352941176469669
-0.502205882352940280
-0.502058823529410891
-0.501911764705881502
-0.501764705882352002
-0.501617647058822613
-0.501470588235293224
-0.501323529411763835
-0.501176470588234446
-0.501029411764704946
-0.500882352941175557
-0.500735294117646168
-0.500588235294116779
-0.500441176470587390
-0.500294117647057890
-0.500147058823528501
-0.499999999999999112
-0.499852941176469723
-0.499705882352940278
-0.499558823529410889
-0.499411764705881445
-0.499264705882352056
-0.499117647058822667
-0.498970588235293222
-0.498823529411763833
-0.498676470588234388
-0.498529411764704999
-0.498382352941175555
-0.498235294117646166
-0.498088235294116777
-0.497941176470587332
-0.497794117647057943
-0.497647058823528499
-0.497499999999999110
-0.497352941176469721
-0.497205882352940276
-0.497058823529410887
-0.496911764705881442
-0.496764705882352053
-0.496617647058822664
-0.496470588235293220
-0.496323529411763831
-0.496176470588234386
-0.496029411764704997
-0.495882352941175553
-0.495735294117646164
-0.495588235294116775
-0.495441176470587330
-0.495294117647057941
-0.495147058823528496
-0.494999999999999107
-0.494852941176469718
-0.494705882352940274
-0.494558823529410885
-0.494411764705881440
-0.494264705882352051
-0.494117647058822662
-0.493970588235293218
-0.493823529411763829
-0.493676470588234384
-0.493529411764704995
-0.493382352941175550
-0.493235294117646161
-0.493088235294116772
-0.492941176470587328
-0.492794117647057939
-0.492647058823528494
-0.492499999999999105
-0.492352941176469716
-0.492205882352940272
-0.492058823529410883
-0.491911764705881438
-0.491764705882352049
-0.491617647058822660
-0.491470588235293215
-0.491323529411763826
-0.491176470588234382
-0.491029411764704993
-0.490882352941175548
-0.490735294117646159
-0.490588235294116770
-0.490441176470587326
-0.490294117647057937
-0.490147058823528492
-0.489999999999999103
-0.489852941176469714
-0.489705882352940269
-0.489558823529410880
-0.489411764705881436
-0.489264705882352047
-0.489117647058822658
-0.488970588235293213
-0.488823529411763824
-0.488676470588234380
-0.488529411764704991
-0.488382352941175546
-0.488235294117646157
-0.488088235294116768
-0.487941176470587323
-0.487794117647057934
-0.487647058823528490
-0.487499999999999101
-0.487352941176469712
-0.487205882352940267
-0.487058823529410878
-0.486911764705881434
-0.486764705882352045
-0.486617647058822655
-0.486470588235293211
-0.486323529411763822
-0.486176470588234377
-0.486029411764704988
-0.485882352941175544
-0.485735294117646155
-0.485588235294116766
-0.485441176470587321
-0.485294117647057932
-0.485147058823528488
-0.484999999999999098
-0.484852941176469709
-0.484705882352940265
-0.484558823529410876
-0.484411764705881431
-0.484264705882352042
-0.484117647058822653
-0.483970588235293209
-0.483823529411763820
-0.483676470588234375
-0.483529411764704986
-0.483382352941175542
-0.483235294117646152
-0.483088235294116763
-0.482941176470587319
-0.482794117647057930
-0.482647058823528485
-0.482499999999999096
-0.482352941176469707
-0.482205882352940263
-0.482058823529410874
-0.481911764705881429
-0.481764705882352040
-0.481617647058822651
-0.481470588235293206
-0.481323529411763817
-0.481176470588234373
-0.481029411764704984
-0.480882352941175539
-0.480735294117646150
-0.480588235294116761
-0.480441176470587317
-0.480294117647057928
-0.480147058823528483
-0.479999999999999094
-0.479850746268655814
-0.479701492537312535
-0.479552238805969255
-0.479402985074625976
-0.479253731343282696
-0.479104477611939417
-0.478955223880596082
-0.478805970149252802
-0.478656716417909522
-0.478507462686566243
-0.478358208955222963
-0.478208955223879684
-0.478059701492536404
-0.477910447761193125
-0.477761194029849845
-0.477611940298506565
-0.477462686567163286
-0.477313432835820006
-0.477164179104476727
-0.477014925373133447
-0.476865671641790112
-0.476716417910446832
-0.476567164179103553
-0.476417910447760273
-0.476268656716416994
-0.476119402985073714
-0.475970149253730435
-0.475820895522387155
-0.475671641791043875
-0.475522388059700596
-0.475373134328357316
-0.475223880597014037
-0.475074626865670757
-0.474925373134327422
-0.474776119402984143
-0.474626865671640863
-0.474477611940297583
-0.474328358208954304
-0.474179104477611024
-0.474029850746267745
-0.473880597014924465
-0.473731343283581185
-0.473582089552237906
-0.473432835820894626
-0.473283582089551347
-0.473134328358208067
-0.472985074626864732
-0.472835820895521453
-0.472686567164178173
-0.472537313432834893
-0.472388059701491614
-0.472238805970148334
-0.472089552238805055
-0.471940298507461775
-0.471791044776118496
-0.471641791044775216
-0.471492537313431936
-0.471343283582088657
-0.471194029850745377
-0.471044776119402098
-0.470895522388058763
-0.470746268656715483
-0.470597014925372203
-0.470447761194028924
-0.470298507462685644
-0.470149253731342365
-0.469999999999999085
-0.469852941176469696
-0.469705882352940252
-0.469558823529410863
-0.469411764705881418
-0.469264705882352029
-0.469117647058822640
-0.468970588235293195
-0.468823529411763806
-0.468676470588234362
-0.468529411764704973
-0.468382352941175528
-0.468235294117646139
-0.468088235294116750
-0.467941176470587306
-0.467794117647057917
-0.467647058823528472
-0.467499999999999083
-0.467352941176469694
-0.467205882352940249
-0.467058823529410860
-0.466911764705881416
-0.466764705882352027
-0.466617647058822638
-0.466470588235293193
-0.466323529411763804
-0.466176470588234360
-0.466029411764704971
-0.465882352941175526
-0.465735294117646137
-0.465588235294116748
-0.465441176470587303
-0.465294117647057914
-0.465147058823528470
-0.464999999999999081
-0.464852941176469692
-0.464705882352940247
-0.464558823529410858
-0.464411764705881414
-0.464264705882352025
-0.464117647058822635
-0.463970588235293191
-0.463823529411763802
-0.463676470588234357
-0.463529411764704968
-0.463382352941175524
-0.463235294117646135
-0.463088235294116746
-0.462941176470587301
-0.462794117647057912
-0.462647058823528468
-0.462499999999999079
-0.462352941176469689
-0.462205882352940245
-0.462058823529410856
-0.461911764705881411
-0.461764705882352022
-0.461617647058822633
-0.461470588235293189
-0.461323529411763800
-0.461176470588234355
-0.461029411764704966
-0.460882352941175522
-0.460735294117646133
-0.460588235294116743
-0.460441176470587299
-0.460294117647057910
-0.460147058823528465
-0.459999999999999076
-0.459863013698629197
-0.459726027397259374
-0.459589041095889494
-0.459452054794519615
-0.459315068493149736
-0.459178082191779913
-0.459041095890410034
-0.458904109589040154
-0.458767123287670331
-0.458630136986300452
-0.458493150684930573
-0.458356164383560694
-0.458219178082190870
-0.458082191780820991
-0.457945205479451112
-0.457808219178081288
-0.457671232876711409
-0.457534246575341530
-0.457397260273971651
-0.457260273972601827
-0.457123287671231948
-0.456986301369862069
-0.456849315068492245
-0.456712328767122366
-0.456575342465752487
-0.456438356164382608
-0.456301369863012785
-0.456164383561642905
-0.456027397260273026
-0.455890410958903203
-0.455753424657533324
-0.455616438356163445
-0.455479452054793565
-0.455342465753423742
-0.455205479452053863
-0.455068493150683984
-0.454931506849314160
-0.454794520547944281
-0.454657534246574402
-0.454520547945204578
-0.454383561643834699
-0.454246575342464820
-0.454109589041094941
-0.453972602739725117
-0.453835616438355238
-0.453698630136985359
-0.453561643835615536
-0.453424657534245656
-0.453287671232875777
-0.453150684931505898
-0.453013698630136075
-0.452876712328766196
-0.452739726027396316
-0.452602739726026493
-0.452465753424656614
-0.452328767123286735
-0.452191780821916856
-0.452054794520547032
-0.451917808219177153
-0.451780821917807274
-0.451643835616437450
-0.451506849315067571
-0.451369863013697692
-0.451232876712327813
-0.451095890410957989
-0.450958904109588110
-0.450821917808218231
-0.450684931506848407
-0.450547945205478528
-0.450410958904108649
-0.450273972602738770
-0.450136986301368947
-0.449999999999999067
-0.449874999999999081
-0.449749999999999095
-0.449624999999999053
-0.449499999999999067
-0.449374999999999081
-0.449249999999999039
-0.449124999999999053
-0.448999999999999067
-0.448874999999999080
-0.448749999999999094
-0.448624999999999052
-0.448499999999999066
-0.448374999999999080
-0.448249999999999038
-0.448124999999999052
-0.447999999999999066
-0.447874999999999079
-0.447749999999999093
-0.447624999999999051
-0.447499999999999065
-0.447374999999999079
-0.447249999999999037
-0.447124999999999051
-0.446999999999999065
-0.446874999999999079
-0.446749999999999092
-0.446624999999999051
-0.446499999999999064
-0.446374999999999078
-0.446249999999999036
-0.446124999999999050
-0.445999999999999064
-0.445874999999999078
-0.445749999999999091
-0.445624999999999050
-0.445499999999999063
-0.445374999999999077
-0.445249999999999035
-0.445124999999999049
-0.444999999999999063
-0.444874999999999077
-0.444749999999999091
-0.444624999999999049
-0.444499999999999063
-0.444374999999999076
-0.444249999999999035
-0.444124999999999048
-0.443999999999999062
-0.443874999999999076
-0.443749999999999090
-0.443624999999999048
-0.443499999999999062
-0.443374999999999075
-0.443249999999999034
-0.443124999999999047
-0.442999999999999061
-0.442874999999999075
-0.442749999999999089
-0.442624999999999047
-0.442499999999999061
-0.442374999999999075
-0.442249999999999033
-0.442124999999999047
-0.441999999999999060
-0.441874999999999074
-0.441749999999999088
-0.441624999999999046
-0.441499999999999060
-0.441374999999999074
-0.441249999999999032
-0.441124999999999046
-0.440999999999999059
-0.440874999999999073
-0.440749999999999087
-0.440624999999999045
-0.440499999999999059
-0.440374999999999073
-0.440249999999999031
-0.440124999999999045
-0.439999999999999059
-0.439885057471263441
-0.439770114942527768
-0.439655172413792150
-0.439540229885056533
-0.439425287356320915
-0.439310344827585242
-0.439195402298849624
-0.439080459770114007
-0.438965517241378389
-0.438850574712642716
-0.438735632183907098
-0.438620689655171481
-0.438505747126435863
-0.438390804597700190
-0.438275862068964572
-0.438160919540228955
-0.438045977011493337
-0.437931034482757664
-0.437816091954022046
-0.437701149425286429
-0.437586206896550756
-0.437471264367815138
-0.437356321839079520
-0.437241379310343903
-0.437126436781608230
-0.437011494252872612
-0.436896551724136994
-0.436781609195401377
-0.436666666666665704
-0.436551724137930086
-0.436436781609194469
-0.436321839080458851
-0.436206896551723178
-0.436091954022987560
-0.435977011494251943
-0.435862068965516269
-0.435747126436780652
-0.435632183908045034
-0.435517241379309417
-0.435402298850573743
-0.435287356321838126
-0.435172413793102508
-0.435057471264366891
-0.434942528735631218
-0.434827586206895600
-0.434712643678159982
-0.434597701149424365
-0.434482758620688692
-0.434367816091953074
-0.434252873563217456
-0.434137931034481839
-0.434022988505746166
-0.433908045977010548
-0.433793103448274930
-0.433678160919539257
-0.433563218390803640
-0.433448275862068022
-0.433333333333332404
-0.433218390804596731
-0.433103448275861114
-0.432988505747125496
-0.432873563218389878
-0.432758620689654205
-0.432643678160918588
-0.432528735632182970
-0.432413793103447353
-0.432298850574711679
-0.432183908045976062
-0.432068965517240444
-0.431954022988504827
-0.431839080459769153
-0.431724137931033536
-0.431609195402297918
-0.431494252873562245
-0.431379310344826628
-0.431264367816091010
-0.431149425287355392
-0.431034482758619719
-0.430919540229884102
-0.430804597701148484
-0.430689655172412866
-0.430574712643677193
-0.430459770114941576
-0.430344827586205958
-0.430229885057470340
-0.430114942528734667
-0.429999999999999050
-0.429890109890108951
-0.429780219780218853
-0.429670329670328699
-0.429560439560438601
-0.429450549450548502
-0.429340659340658404
-0.429230769230768305
-0.429120879120878151
-0.429010989010988053
-0.428901098901097955
-0.428791208791207856
-0.428681318681317702
-0.428571428571427604
-0.428461538461537506
-0.428351648351647407
-0.428241758241757309
-0.428131868131867155
-0.428021978021977056
-0.427912087912086958
-0.427802197802196860
-0.427692307692306761
-0.427582417582416607
-0.427472527472526509
-0.427362637362636411
-0.427252747252746312
-0.427142857142856214
-0.427032967032966060
-0.426923076923075961
-0.426813186813185863
-0.426703296703295765
-0.426593406593405666
-0.426483516483515512
-0.426373626373625414
-0.426263736263735316
-0.426153846153845217
-0.426043956043955063
-0.425934065934064965
-0.425824175824174866
-0.425714285714284768
-0.425604395604394670
-0.425494505494504516
-0.425384615384614417
-0.425274725274724319
-0.425164835164834221
-0.425054945054944122
-0.424945054945053968
-0.424835164835163870
-0.424725274725273771
-0.424615384615383673
-0.424505494505493575
-0.424395604395603421
-0.424285714285713322
-0.424175824175823224
-0.424065934065933126
-0.423956043956043027
-0.423846153846152873
-0.423736263736262775
-0.423626373626372676
-0.423516483516482578
-0.423406593406592424
-0.423296703296702326
-0.423186813186812227
-0.423076923076922129
-0.422967032967032031
-0.422857142857141877
-0.422747252747251778
-0.422637362637361680
-0.422527472527471581
-0.422417582417581483
-0.422307692307691329
-0.422197802197801231
-0.422087912087911132
-0.421978021978021034
-0.421868131868130936
-0.421758241758240782
-0.421648351648350683
-0.421538461538460585
-0.421428571428570486
-0.421318681318680333
-0.421208791208790234
-0.421098901098900136
-0.420989010989010037
-0.420879120879119939
-0.420769230769229785
-0.420659340659339687
-0.420549450549449588
-0.420439560439559490
-0.420329670329669391
-0.420219780219779238
-0.420109890109889139
-0.419999999999999041
-0.419902912621358260
-0.419805825242717479
-0.419708737864076697
-0.419611650485435916
-0.419514563106795135
-0.419417475728154354
-0.419320388349513629
-0.419223300970872848
-0.419126213592232066
-0.419029126213591285
-0.418932038834950504
-0.418834951456309723
-0.418737864077668942
-0.418640776699028161
-0.418543689320387380
-0.418446601941746599
-0.418349514563105818
-0.418252427184465037
-0.418155339805824255
-0.418058252427183530
-0.417961165048542749
-0.417864077669901968
-0.417766990291261187
-0.417669902912620405
-0.417572815533979624
-0.417475728155338843
-0.417378640776698062
-0.417281553398057281
-0.417184466019416500
-0.417087378640775719
-0.416990291262134938
-0.416893203883494157
-0.416796116504853431
-0.416699029126212650
-0.416601941747571869
-0.416504854368931088
-0.416407766990290307
-0.416310679611649526
-0.416213592233008745
-0.416116504854367963
-0.416019417475727182
-0.415922330097086401
-0.415825242718445620
-0.415728155339804839
-0.415631067961164113
-0.415533980582523332
-0.415436893203882551
-0.415339805825241770
-0.415242718446600989
-0.415145631067960208
-0.415048543689319427
-0.414951456310678646
-0.414854368932037865
-0.414757281553397084
-0.414660194174756302
-0.414563106796115521
-0.414466019417474740
-0.414368932038833959
-0.414271844660193234
-0.414174757281552453
-0.414077669902911671
-0.413980582524270890
-0.413883495145630109
-0.413786407766989328
-0.413689320388348547
-0.413592233009707766
-0.413495145631066985
-0.413398058252426204
-0.413300970873785423
-0.413203883495144642
-0.413106796116503916
-0.413009708737863135
-0.412912621359222354
-0.412815533980581573
-0.412718446601940792
-0.412621359223300010
-0.412524271844659229
-0.412427184466018448
-0.412330097087377667
-0.412233009708736886
-0.412135922330096105
-0.412038834951455324
-0.411941747572814543
-0.411844660194173817
-0.411747572815533036
-0.411650485436892255
-0.411553398058251474
-0.411456310679610693
-0.411359223300969912
-0.411262135922329131
-0.411165048543688350
-0.411067961165047568
-0.410970873786406787
-0.410873786407766006
-0.410776699029125225
-0.410679611650484444
-0.410582524271843718
-0.410485436893202937
-0.410388349514562156
-0.410291262135921375
-0.410194174757280594
-0.410097087378639813
-0.409999999999999032
-0.409907407407406443
-0.409814814814813855
-0.409722222222221266
-0.409629629629628678
-0.409537037037036089
-0.409444444444443501
-0.409351851851850856
-0.409259259259258268
-0.409166666666665679
-0.409074074074073091
-0.408981481481480502
-0.408888888888887914
-0.408796296296295325
-0.408703703703702736
-0.408611111111110148
-0.408518518518517559
-0.408425925925924971
-0.408333333333332382
-0.408240740740739794
-0.408148148148147205
-0.408055555555554561
-0.407962962962961972
-0.407870370370369384
-0.407777777777776795
-0.407685185185184207
-0.407592592592591618
-0.407499999999999030
-0.407407407407406441
-0.407314814814813853
-0.407222222222221264
-0.407129629629628675
-0.407037037037036087
-0.406944444444443498
-0.406851851851850854
-0.406759259259258266
-0.406666666666665677
-0.406574074074073089
-0.406481481481480500
-0.406388888888887911
-0.406296296296295323
-0.406203703703702734
-0.406111111111110146
-0.406018518518517557
-0.405925925925924969
-0.405833333333332380
-0.405740740740739791
-0.405648148148147203
-0.405555555555554559
-0.405462962962961970
-0.405370370370369382
-0.405277777777776793
-0.405185185185184205
-0.405092592592591616
-0.404999999999999027
-0.404907407407406439
-0.404814814814813850
-0.404722222222221262
-0.404629629629628673
-0.404537037037036085
-0.404444444444443496
-0.404351851851850852
-0.404259259259258263
-0.404166666666665675
-0.404074074074073086
-0.403981481481480498
-0.403888888888887909
-0.403796296296295321
-0.403703703703702732
-0.403611111111110143
-0.403518518518517555
-0.403425925925924966
-0.403333333333332378
-0.403240740740739789
-0.403148148148147201
-0.403055555555554557
-0.402962962962961968
-0.402870370370369379
-0.402777777777776791
-0.402685185185184202
-0.402592592592591614
-0.402499999999999025
-0.402407407407406437
-0.402314814814813848
-0.402222222222221260
-0.402129629629628671
-0.402037037037036082
-0.401944444444443494
-0.401851851851850905
-0.401759259259258261
-0.401666666666665673
-0.401574074074073084
-0.401481481481480496
-0.401388888888887907
-0.401296296296295318
-0.401203703703702730
-0.401111111111110141
-0.401018518518517553
-0.400925925925924964
-0.400833333333332376
-0.400740740740739787
-0.400648148148147198
-0.400555555555554554
-0.400462962962961966
-0.400370370370369377
-0.400277777777776789
-0.400185185185184200
-0.400092592592591612
-0.399999999999999023
-0.399914529914528916
-0.399829059829058864
-0.399743589743588756
-0.399658119658118705
-0.399572649572648597
-0.399487179487178490
-0.399401709401708438
-0.399316239316238331
-0.399230769230768279
-0.399145299145298171
-0.399059829059828064
-0.398974358974358012
-0.398888888888887905
-0.398803418803417853
-0.398717948717947746
-0.398632478632477638
-0.398547008547007586
-0.398461538461537479
-0.398376068376067372
-0.398290598290597320
-0.398205128205127212
-0.398119658119657160
-0.398034188034187053
-0.397948717948716946
-0.397863247863246894
-0.397777777777776786
-0.397692307692306735
-0.397606837606836627
-0.397521367521366520
-0.397435897435896468
-0.397350427350426361
-0.397264957264956309
-0.397179487179486201
-0.397094017094016094
-0.397008547008546042
-0.396923076923075935
-0.396837606837605883
-0.396752136752135776
-0.396666666666665668
-0.396581196581195616
-0.396495726495725509
-0.396410256410255457
-0.396324786324785350
-0.396239316239315242
-0.396153846153845191
-0.396068376068375083
-0.395982905982904976
-0.395897435897434924
-0.395811965811964817
-0.395726495726494765
-0.395641025641024657
-0.395555555555554550
-0.395470085470084498
-0.395384615384614391
-0.395299145299144339
-0.395213675213674231
-0.395128205128204124
-0.395042735042734072
-0.394957264957263965
-0.394871794871793913
-0.394786324786323806
-0.394700854700853698
-0.394615384615383646
-0.394529914529913539
-0.394444444444443487
-0.394358974358973380
-0.394273504273503272
-0.394188034188033221
-0.394102564102563113
-0.394017094017093061
-0.393931623931622954
-0.393846153846152847
-0.393760683760682795
-0.393675213675212687
-0.393589743589742580
-0.393504273504272528
-0.393418803418802421
-0.393333333333332369
-0.393247863247862262
-0.393162393162392154
-0.393076923076922102
-0.392991452991451995
-0.392905982905981943
-0.392820512820511836
-0.392735042735041728
-0.392649572649571676
-0.392564102564101569
-0.392478632478631517
-0.392393162393161410
-0.392307692307691303
-0.392222222222221251
-0.392136752136751143
-0.392051282051281091
-0.391965811965810984
-0.391880341880340877
-0.391794871794870825
-0.391709401709400717
-0.391623931623930666
-0.391538461538460558
-0.391452991452990451
-0.391367521367520399
-0.391282051282050292
-0.391196581196580184
-0.391111111111110132
-0.391025641025640025
-0.390940170940169973
-0.390854700854699866
-0.390769230769229758
-0.390683760683759707
-0.390598290598289599
-0.390512820512819547
-0.390427350427349440
-0.390341880341879333
-0.390256410256409281
-0.390170940170939173
-0.390085470085469121
-0.389999999999999014
-0.389917355371899865
-0.389834710743800661
-0.389752066115701512
-0.389669421487602308
-0.389586776859503159
-0.389504132231403954
-0.389421487603304806
-0.389338842975205601
-0.389256198347106452
-0.389173553719007304
-0.389090909090908099
-0.389008264462808950
-0.388925619834709746
-0.388842975206610597
-0.388760330578511393
-0.388677685950412244
-0.388595041322313040
-0.388512396694213891
-0.388429752066114742
-0.388347107438015537
-0.388264462809916389
-0.388181818181817184
-0.388099173553718035
-0.388016528925618831
-0.387933884297519682
-0.387851239669420478
-0.387768595041321329
-0.387685950413222180
-0.387603305785122976
-0.387520661157023827
-0.387438016528924623
-0.387355371900825474
-0.387272727272726269
-0.387190082644627120
-0.387107438016527916
-0.387024793388428767
-0.386942148760329563
-0.386859504132230414
-0.386776859504131265
-0.386694214876032061
-0.386611570247932912
-0.386528925619833708
-0.386446280991734559
-0.386363636363635354
-0.386280991735536205
-0.386198347107437001
-0.386115702479337852
-0.386033057851238703
-0.385950413223139499
-0.385867768595040350
-0.385785123966941146
-0.385702479338841997
-0.385619834710742793
-0.385537190082643644
-0.385454545454544439
-0.385371900826445291
-0.385289256198346142
-0.385206611570246937
-0.385123966942147788
-0.385041322314048584
-0.384958677685949435
-0.384876033057850231
-0.384793388429751082
-0.384710743801651878
-0.384628099173552729
-0.384545454545453580
-0.384462809917354376
-0.384380165289255227
-0.384297520661156022
-0.384214876033056874
-0.384132231404957669
-0.384049586776858520
-0.383966942148759316
-0.383884297520660167
-0.383801652892561018
-0.383719008264461814
-0.383636363636362665
-0.383553719008263461
-0.383471074380164312
-0.383388429752065107
-0.383305785123965959
-0.383223140495866754
-0.383140495867767605
-0.383057851239668457
-0.382975206611569252
-0.382892561983470103
-0.382809917355370899
-0.382727272727271750
-0.382644628099172546
-0.382561983471073397
-0.382479338842974192
-0.382396694214875044
-0.382314049586775839
-0.382231404958676690
-0.382148760330577542
-0.382066115702478337
-0.381983471074379188
-0.381900826446279984
-0.381818181818180835
-0.381735537190081631
-0.381652892561982482
-0.381570247933883278
-0.381487603305784129
-0.381404958677684980
-0.381322314049585775
-0.381239669421486627
-0.381157024793387422
-0.381074380165288273
-0.380991735537189069
-0.380909090909089920
-0.380826446280990716
-0.380743801652891567
-0.380661157024792418
-0.380578512396693214
-0.380495867768594065
-0.380413223140494861
-0.380330578512395712
-0.380247933884296507
-0.380165289256197358
-0.380082644628098154
-0.379999999999999005
-0.379922480620154046
-0.379844961240309087
-0.379767441860464128
-0.379689922480619169
-0.379612403100774209
-0.379534883720929250
-0.379457364341084291
-0.379379844961239332
-0.379302325581394373
-0.379224806201549414
-0.379147286821704455
-0.379069767441859495
-0.378992248062014481
-0.378914728682169522
-0.378837209302324562
-0.378759689922479603
-0.378682170542634644
-0.378604651162789685
-0.378527131782944726
-0.378449612403099767
-0.378372093023254807
-0.378294573643409848
-0.378217054263564889
-0.378139534883719930
-0.378062015503874971
-0.377984496124030012
-0.377906976744185052
-0.377829457364340093
-0.377751937984495134
-0.377674418604650175
-0.377596899224805216
-0.377519379844960257
-0.377441860465115298
-0.377364341085270338
-0.377286821705425379
-0.377209302325580420
-0.377131782945735461
-0.377054263565890502
-0.376976744186045487
-0.376899224806200528
-0.376821705426355569
-0.376744186046510610
-0.376666666666665650
-0.376589147286820691
-0.376511627906975732
-0.376434108527130773
-0.376356589147285814
-0.376279069767440855
-0.376201550387595895
-0.376124031007750936
-0.376046511627905977
-0.375968992248061018
-0.375891472868216059
-0.375813953488371100
-0.375736434108526141
-0.375658914728681181
-0.375581395348836222
-0.375503875968991263
-0.375426356589146304
-0.375348837209301345
-0.375271317829456386
-0.375193798449611426
-0.375116279069766467
-0.375038759689921508
-0.374961240310076493
-0.374883720930231534
-0.374806201550386575
-0.374728682170541616
-0.374651162790696657
-0.374573643410851698
-0.374496124031006739
-0.374418604651161779
-0.374341085271316820
-0.374263565891471861
-0.374186046511626902
-0.374108527131781943
-0.374031007751936984
-0.373953488372092024
-0.373875968992247065
-0.373798449612402106
-0.373720930232557147
-0.373643410852712188
-0.373565891472867229
-0.373488372093022269
-0.373410852713177310
-0.373333333333332351
-0.373255813953487392
-0.373178294573642433
-0.373100775193797474
-0.373023255813952459
-0.372945736434107500
-0.372868217054262541
-0.372790697674417582
-0.372713178294572622
-0.372635658914727663
-0.372558139534882704
-0.372480620155037745
-0.372403100775192786
-0.372325581395347827
-0.372248062015502867
-0.372170542635657908
-0.372093023255812949
-0.372015503875967990
-0.371937984496123031
-0.371860465116278072
-0.371782945736433112
-0.371705426356588153
-0.371627906976743194
-0.371550387596898235
-0.371472868217053276
-0.371395348837208317
-0.371317829457363358
-0.371240310077518398
-0.371162790697673439
-0.371085271317828480
-0.371007751937983521
-0.370930232558138506
-0.370852713178293547
-0.370775193798448588
-0.370697674418603629
-0.370620155038758670
-0.370542635658913710
-0.370465116279068751
-0.370387596899223792
-0.370310077519378833
-0.370232558139533874
-0.370155038759688915
-0.370077519379843956
-0.369999999999998996
-0.369926470588234302
-0.369852941176469607
-0.369779411764704857
-0.369705882352940163
-0.369632352941175468
-0.369558823529410774
-0.369485294117646079
-0.369411764705881329
-0.369338235294116635
-0.369264705882351940
-0.369191176470587246
-0.369117647058822551
-0.369044117647057801
-0.368970588235293107
-0.368897058823528412
-0.368823529411763718
-0.368749999999999023
-0.368676470588234273
-0.368602941176469578
-0.368529411764704884
-0.368455882352940189
-0.368382352941175439
-0.368308823529410745
-0.368235294117646050
-0.368161764705881356
-0.368088235294116661
-0.368014705882351911
-0.367941176470587217
-0.367867647058822522
-0.367794117647057828
-0.367720588235293133
-0.367647058823528383
-0.367573529411763689
-0.367499999999998994
-0.367426470588234300
-0.367352941176469605
-0.367279411764704855
-0.367205882352940161
-0.367132352941175466
-0.367058823529410772
-0.366985294117646077
-0.366911764705881327
-0.366838235294116632
-0.366764705882351938
-0.366691176470587243
-0.366617647058822549
-0.366544117647057799
-0.366470588235293104
-0.366397058823528410
-0.366323529411763715
-0.366249999999998965
-0.366176470588234271
-0.366102941176469576
-0.366029411764704882
-0.365955882352940187
-0.365882352941175437
-0.365808823529410743
-0.365735294117646048
-0.365661764705881354
-0.365588235294116659
-0.365514705882351909
-0.365441176470587215
-0.365367647058822520
-0.365294117647057826
-0.365220588235293131
-0.365147058823528381
-0.365073529411763686
-0.364999999999998992
-0.364926470588234297
-0.364852941176469603
-0.364779411764704853
-0.364705882352940158
-0.364632352941175464
-0.364558823529410769
-0.364485294117646075
-0.364411764705881325
-0.364338235294116630
-0.364264705882351936
-0.364191176470587241
-0.364117647058822547
-0.364044117647057797
-0.363970588235293102
-0.363897058823528408
-0.363823529411763713
-0.363749999999999019
-0.363676470588234269
-0.363602941176469574
-0.363529411764704879
-0.363455882352940185
-0.363382352941175435
-0.363308823529410740
-0.363235294117646046
-0.363161764705881351
-0.363088235294116657
-0.363014705882351907
-0.362941176470587212
-0.362867647058822518
-0.362794117647057823
-0.362720588235293129
-0.362647058823528379
-0.362573529411763684
-0.362499999999998990
-0.362426470588234295
-0.362352941176469601
-0.362279411764704851
-0.362205882352940156
-0.362132352941175462
-0.362058823529410767
-0.361985294117646073
-0.361911764705881323
-0.361838235294116628
-0.361764705882351933
-0.361691176470587239
-0.361617647058822544
-0.361544117647057794
-0.361470588235293100
-0.361397058823528405
-0.361323529411763711
-0.361249999999998961
-0.361176470588234266
-0.361102941176469572
-0.361029411764704877
-0.360955882352940183
-0.360882352941175433
-0.360808823529410738
-0.360735294117646044
-0.360661764705881349
-0.360588235294116655
-0.360514705882351905
-0.360441176470587210
-0.360367647058822516
-0.360294117647057821
-0.360220588235293127
-0.360147058823528377
-0.360073529411763682
-0.359999999999998987
-0.359927007299269075
-0.359854014598539107
-0.359781021897809195
-0.359708029197079282
-0.359635036496349370
-0.359562043795619402
-0.359489051094889489
-0.359416058394159577
-0.359343065693429664
-0.359270072992699696
-0.359197080291969784
-0.359124087591239871
-0.359051094890509959
-0.358978102189779991
-0.358905109489050078
-0.358832116788320166
-0.358759124087590253
-0.358686131386860285
-0.358613138686130373
-0.358540145985400460
-0.358467153284670492
-0.358394160583940580
-0.358321167883210667
-0.358248175182480755
-0.358175182481750787
-0.358102189781020874
-0.358029197080290962
-0.357956204379561049
-0.357883211678831081
-0.357810218978101169
-0.357737226277371256
-0.357664233576641344
-0.357591240875911376
-0.357518248175181463
-0.357445255474451551
-0.357372262773721638
-0.357299270072991670
-0.357226277372261758
-0.357153284671531845
-0.357080291970801877
-0.357007299270071965
-0.356934306569342052
-0.356861313868612140
-0.356788321167882172
-0.356715328467152260
-0.356642335766422347
-0.356569343065692435
-0.356496350364962467
-0.356423357664232554
-0.356350364963502642
-0.356277372262772729
-0.356204379562042761
-0.356131386861312849
-0.356058394160582936
-0.355985401459853024
-0.355912408759123056
-0.355839416058393143
-0.355766423357663231
-0.355693430656933263
-0.355620437956203350
-0.355547445255473438
-0.355474452554743525
-0.355401459854013557
-0.355328467153283645
-0.355255474452553732
-0.355182481751823820
-0.355109489051093852
-0.355036496350363939
-0.354963503649634027
-0.354890510948904114
-0.354817518248174146
-0.354744525547444234
-0.354671532846714321
-0.354598540145984409
-0.354525547445254441
-0.354452554744524528
-0.354379562043794616
-0.354306569343064703
-0.354233576642334735
-0.354160583941604823
-0.354087591240874910
-0.354014598540144942
-0.353941605839415030
-0.353868613138685117
-0.353795620437955205
-0.353722627737225237
-0.353649635036495325
-0.353576642335765412
-0.353503649635035500
-0.353430656934305532
-0.353357664233575619
-0.353284671532845707
-0.353211678832115794
-0.353138686131385826
-0.353065693430655914
-0.352992700729926001
-0.352919708029196089
-0.352846715328466121
-0.352773722627736208
-0.352700729927006296
-0.352627737226276328
-0.352554744525546415
-0.352481751824816503
-0.352408759124086590
-0.352335766423356622
-0.352262773722626710
-0.352189781021896797
-0.352116788321166885
-0.352043795620436917
-0.351970802919707004
-0.351897810218977092
-0.351824817518247179
-0.351751824817517211
-0.351678832116787299
-0.351605839416057386
-0.351532846715327474
-0.351459854014597506
-0.351386861313867593
-0.351313868613137681
-0.351240875912407713
-0.351167883211677800
-0.351094890510947888
-0.351021897810217975
-0.350948905109488007
-0.350875912408758095
-0.350802919708028182
-0.350729927007298270
-0.350656934306568302
-0.350583941605838389
-0.350510948905108477
-0.350437956204378565
-0.350364963503648597
-0.350291970802918684
-0.350218978102188772
-0.350145985401458859
-0.350072992700728891
-0.349999999999998979
-0.349927536231883052
-0.349855072463767069
-0.349782608695651143
-0.349710144927535216
-0.349637681159419289
-0.349565217391303307
-0.349492753623187380
-0.349420289855071453
-0.349347826086955526
-0.349275362318839544
-0.349202898550723617
-0.349130434782607690
-0.349057971014491708
-0.348985507246375781
-0.348913043478259854
-0.348840579710143928
-0.348768115942027945
-0.348695652173912019
-0.348623188405796092
-0.348550724637680109
-0.348478260869564183
-0.348405797101448256
-0.348333333333332329
-0.348260869565216347
-0.348188405797100420
-0.348115942028984493
-0.348043478260868566
-0.347971014492752584
-0.347898550724636657
-0.347826086956520730
-0.347753623188404748
-0.347681159420288821
-0.347608695652172894
-0.347536231884056968
-0.347463768115940985
-0.347391304347825058
-0.347318840579709132
-0.347246376811593205
-0.347173913043477222
-0.347101449275361296
-0.347028985507245369
-0.346956521739129387
-0.346884057971013460
-0.346811594202897533
-0.346739130434781606
-0.346666666666665624
-0.346594202898549697
-0.346521739130433770
-0.346449275362317843
-0.346376811594201861
-0.346304347826085934
-0.346231884057970007
-0.346159420289854025
-0.346086956521738098
-0.346014492753622172
-0.345942028985506245
-0.345869565217390262
-0.345797101449274336
-0.345724637681158409
-0.345652173913042426
-0.345579710144926500
-0.345507246376810573
-0.345434782608694646
-0.345362318840578664
-0.345289855072462737
-0.345217391304346810
-0.345144927536230883
-0.345072463768114901
-0.344999999999998974
-0.344927536231883047
-0.344855072463767065
-0.344782608695651138
-0.344710144927535211
-0.344637681159419285
-0.344565217391303302
-0.344492753623187375
-0.344420289855071449
-0.344347826086955522
-0.344275362318839540
-0.344202898550723613
-0.344130434782607686
-0.344057971014491704
-0.343985507246375777
-0.343913043478259850
-0.343840579710143923
-0.343768115942027941
-0.343695652173912014
-0.343623188405796087
-0.343550724637680105
-0.343478260869564178
-0.343405797101448251
-0.343333333333332325
-0.343260869565216342
-0.343188405797100415
-0.343115942028984489
-0.343043478260868562
-0.342971014492752579
-0.342898550724636653
-0.342826086956520726
-0.342753623188404744
-0.342681159420288817
-0.342608695652172890
-0.342536231884056963
-0.342463768115940981
-0.342391304347825054
-0.342318840579709127
-0.342246376811593200
-0.342173913043477218
-0.342101449275361291
-0.342028985507245364
-0.341956521739129382
-0.341884057971013455
-0.341811594202897528
-0.341739130434781602
-0.341666666666665619
-0.341594202898549693
-0.341521739130433766
-0.341449275362317839
-0.341376811594201857
-0.341304347826085930
-0.341231884057970003
-0.341159420289854021
-0.341086956521738094
-0.341014492753622167
-0.340942028985506240
-0.340869565217390258
-0.340797101449274331
-0.340724637681158404
-0.340652173913042422
-0.340579710144926495
-0.340507246376810568
-0.340434782608694642
-0.340362318840578659
-0.340289855072462732
-0.340217391304346806
-0.340144927536230879
-0.340072463768114897
-0.339999999999998970
-0.339927536231883043
-0.339855072463767061
-0.339782608695651134
-0.339710144927535207
-0.339637681159419280
-0.339565217391303298
-0.339492753623187371
-0.339420289855071444
-0.339347826086955517
-0.339275362318839535
-0.339202898550723608
-0.339130434782607681
-0.339057971014491699
-0.338985507246375772
-0.338913043478259846
-0.338840579710143919
-0.338768115942027936
-0.338695652173912010
-0.338623188405796083
-0.338550724637680100
-0.338478260869564174
-0.338405797101448247
-0.338333333333332320
-0.338260869565216338
-0.338188405797100411
-0.338115942028984484
-0.338043478260868557
-0.337971014492752575
-0.337898550724636648
-0.337826086956520721
-0.337753623188404739
-0.337681159420288812
-0.337608695652172885
-0.337536231884056959
-0.337463768115940976
-0.337391304347825050
-0.337318840579709123
-0.337246376811593196
-0.337173913043477214
-0.337101449275361287
-0.337028985507245360
-0.336956521739129378
-0.336884057971013451
-0.336811594202897524
-0.336739130434781597
-0.336666666666665615
-0.336594202898549688
-0.336521739130433761
-0.336449275362317834
-0.336376811594201852
-0.336304347826085925
-0.336231884057969999
-0.336159420289854016
-0.336086956521738089
-0.336014492753622163
-0.335942028985506236
-0.335869565217390253
-0.335797101449274327
-0.335724637681158400
-0.335652173913042418
-0.335579710144926491
-0.335507246376810564
-0.335434782608694637
-0.335362318840578655
-0.335289855072462728
-0.335217391304346801
-0.335144927536230874
-0.335072463768114892
-0.334999999999998965
-0.334927536231883038
-0.334855072463767056
-0.334782608695651129
-0.334710144927535203
-0.334637681159419276
-0.334565217391303293
-0.334492753623187367
-0.334420289855071440
-0.334347826086955513
-0.334275362318839531
-0.334202898550723604
-0.334130434782607677
-0.334057971014491695
-0.333985507246375768
-0.333913043478259841
-0.333840579710143914
-0.333768115942027932
-0.333695652173912005
-0.333623188405796078
-0.333550724637680096
-0.333478260869564169
-0.333405797101448242
-0.333333333333332316
-0.333260869565216333
-0.333188405797100407
-0.333115942028984480
-0.333043478260868553
-0.332971014492752571
-0.332898550724636644
-0.332826086956520717
-0.332753623188404735
-0.332681159420288808
-0.332608695652172881
-0.332536231884056954
-0.332463768115940972
-0.332391304347825045
-0.332318840579709118
-0.332246376811593191
-0.332173913043477209
-0.332101449275361282
-0.332028985507245356
-0.331956521739129373
-0.331884057971013446
-0.331811594202897520
-0.331739130434781593
-0.331666666666665610
-0.331594202898549684
-0.331521739130433757
-0.331449275362317830
-0.331376811594201848
-0.331304347826085921
-0.331231884057969994
-0.331159420289854012
-0.331086956521738085
-0.331014492753622158
-0.330942028985506231
-0.330869565217390249
-0.330797101449274322
-0.330724637681158395
-0.330652173913042413
-0.330579710144926486
-0.330507246376810560
-0.330434782608694633
-0.330362318840578650
-0.330289855072462724
-0.330217391304346797
-0.330144927536230870
-0.330072463768114888
-0.329999999999998961
-0.329924242424241398
-0.329848484848483836
-0.329772727272726218
-0.329696969696968656
-0.329621212121211093
-0.329545454545453531
-0.329469696969695913
-0.329393939393938351
-0.329318181818180789
-0.329242424242423226
-0.329166666666665608
-0.329090909090908046
-0.329015151515150484
-0.328939393939392921
-0.328863636363635303
-0.328787878787877741
-0.328712121212120179
-0.328636363636362616
-0.328560606060604998
-0.328484848484847436
-0.328409090909089874
-0.328333333333332311
-0.328257575757574693
-0.328181818181817131
-0.328106060606059569
-0.328030303030302006
-0.327954545454544388
-0.327878787878786826
-0.327803030303029264
-0.327727272727271701
-0.327651515151514083
-0.327575757575756521
-0.327499999999998959
-0.327424242424241396
-0.327348484848483834
-0.327272727272726216
-0.327196969696968654
-0.327121212121211091
-0.327045454545453529
-0.326969696969695911
-0.326893939393938349
-0.326818181818180786
-0.326742424242423224
-0.326666666666665606
-0.326590909090908044
-0.326515151515150481
-0.326439393939392919
-0.326363636363635301
-0.326287878787877739
-0.326212121212120176
-0.326136363636362614
-0.326060606060604996
-0.325984848484847434
-0.325909090909089871
-0.325833333333332309
-0.325757575757574691
-0.325681818181817129
-0.325606060606059566
-0.325530303030302004
-0.325454545454544386
-0.325378787878786824
-0.325303030303029261
-0.325227272727271699
-0.325151515151514081
-0.325075757575756519
-0.324999999999998956
-0.324924242424241394
-0.324848484848483832
-0.324772727272726214
-0.324696969696968651
-0.324621212121211089
-0.324545454545453527
-0.324469696969695909
-0.324393939393938346
-0.324318181818180784
-0.324242424242423222
-0.324166666666665604
-0.324090909090908041
-0.324015151515150479
-0.323939393939392917
-0.323863636363635299
-0.323787878787877736
-0.323712121212120174
-0.323636363636362612
-0.323560606060604994
-0.323484848484847431
-0.323409090909089869
-0.323333333333332307
-0.323257575757574689
-0.323181818181817127
-0.323106060606059564
-0.323030303030302002
-0.322954545454544384
-0.322878787878786822
-0.322803030303029259
-0.322727272727271697
-0.322651515151514079
-0.322575757575756517
-0.322499999999998954
-0.322424242424241392
-0.322348484848483829
-0.322272727272726212
-0.322196969696968649
-0.322121212121211087
-0.322045454545453524
-0.321969696969695907
-0.321893939393938344
-0.321818181818180782
-0.321742424242423219
-0.321666666666665602
-0.321590909090908039
-0.321515151515150477
-0.321439393939392914
-0.321363636363635297
-0.321287878787877734
-0.321212121212120172
-0.321136363636362610
-0.321060606060604992
-0.320984848484847429
-0.320909090909089867
-0.320833333333332305
-0.320757575757574687
-0.320681818181817124
-0.320606060606059562
-0.320530303030302000
-0.320454545454544382
-0.320378787878786819
-0.320303030303029257
-0.320227272727271695
-0.320151515151514077
-0.320075757575756514
-0.319999999999998952
-0.319920634920633884
-0.319841269841268816
-0.319761904761903692
-0.319682539682538625
-0.319603174603173557
-0.319523809523808489
-0.319444444444443421
-0.319365079365078297
-0.319285714285713229
-0.319206349206348161
-0.319126984126983093
-0.319047619047618025
-0.318968253968252902
-0.318888888888887834
-0.318809523809522766
-0.318730158730157698
-0.318650793650792574
-0.318571428571427506
-0.318492063492062438
-0.318412698412697370
-0.318333333333332302
-0.318253968253967179
-0.318174603174602111
-0.318095238095237043
-0.318015873015871975
-0.317936507936506907
-0.317857142857141783
-0.317777777777776715
-0.317698412698411647
-0.317619047619046579
-0.317539682539681511
-0.317460317460316388
-0.317380952380951320
-0.317301587301586252
-0.317222222222221184
-0.317142857142856116
-0.317063492063490993
-0.316984126984125925
-0.316904761904760857
-0.316825396825395789
-0.316746031746030721
-0.316666666666665597
-0.316587301587300529
-0.316507936507935461
-0.316428571428570393
-0.316349206349205325
-0.316269841269840202
-0.316190476190475134
-0.316111111111110066
-0.316031746031744998
-0.315952380952379874
-0.315873015873014806
-0.315793650793649738
-0.315714285714284670
-0.315634920634919602
-0.315555555555554479
-0.315476190476189411
-0.315396825396824343
-0.315317460317459275
-0.315238095238094207
-0.315158730158729083
-0.315079365079364015
-0.314999999999998948
-0.314920634920633880
-0.314841269841268812
-0.314761904761903688
-0.314682539682538620
-0.314603174603173552
-0.314523809523808484
-0.314444444444443416
-0.314365079365078293
-0.314285714285713225
-0.314206349206348157
-0.314126984126983089
-0.314047619047618021
-0.313968253968252897
-0.313888888888887829
-0.313809523809522761
-0.313730158730157693
-0.313650793650792625
-0.313571428571427502
-0.313492063492062434
-0.313412698412697366
-0.313333333333332298
-0.313253968253967174
-0.313174603174602106
-0.313095238095237038
-0.313015873015871970
-0.312936507936506902
-0.312857142857141779
-0.312777777777776711
-0.312698412698411643
-0.312619047619046575
-0.312539682539681507
-0.312460317460316384
-0.312380952380951316
-0.312301587301586248
-0.312222222222221180
-0.312142857142856112
-0.312063492063490988
-0.311984126984125920
-0.311904761904760852
-0.311825396825395784
-0.311746031746030716
-0.311666666666665593
-0.311587301587300525
-0.311507936507935457
-0.311428571428570389
-0.311349206349205265
-0.311269841269840197
-0.311190476190475129
-0.311111111111110061
-0.311031746031744993
-0.310952380952379870
-0.310873015873014802
-0.310793650793649734
-0.310714285714284666
-0.310634920634919598
-0.310555555555554474
-0.310476190476189406
-0.310396825396824338
-0.310317460317459271
-0.310238095238094203
-0.310158730158729079
-0.310079365079364011
-0.309999999999998943
-0.309917355371899794
-0.309834710743800590
-0.309752066115701441
-0.309669421487602237
-0.309586776859503088
-0.309504132231403883
-0.309421487603304735
-0.309338842975205530
-0.309256198347106381
-0.309173553719007232
-0.309090909090908028
-0.309008264462808879
-0.308925619834709675
-0.308842975206610526
-0.308760330578511322
-0.308677685950412173
-0.308595041322312968
-0.308512396694213820
-0.308429752066114671
-0.308347107438015466
-0.308264462809916318
-0.308181818181817113
-0.308099173553717964
-0.308016528925618760
-0.307933884297519611
-0.307851239669420407
-0.307768595041321258
-0.307685950413222109
-0.307603305785122905
-0.307520661157023756
-0.307438016528924551
-0.307355371900825403
-0.307272727272726198
-0.307190082644627049
-0.307107438016527845
-0.307024793388428696
-0.306942148760329492
-0.306859504132230343
-0.306776859504131194
-0.306694214876031990
-0.306611570247932841
-0.306528925619833637
-0.306446280991734488
-0.306363636363635283
-0.306280991735536134
-0.306198347107436930
-0.306115702479337781
-0.306033057851238632
-0.305950413223139428
-0.305867768595040279
-0.305785123966941075
-0.305702479338841926
-0.305619834710742722
-0.305537190082643573
-0.305454545454544368
-0.305371900826445219
-0.305289256198346071
-0.305206611570246866
-0.305123966942147717
-0.305041322314048513
-0.304958677685949364
-0.304876033057850160
-0.304793388429751011
-0.304710743801651807
-0.304628099173552658
-0.304545454545453509
-0.304462809917354305
-0.304380165289255156
-0.304297520661155951
-0.304214876033056802
-0.304132231404957598
-0.304049586776858449
-0.303966942148759245
-0.303884297520660096
-0.303801652892560947
-0.303719008264461743
-0.303636363636362594
-0.303553719008263390
-0.303471074380164241
-0.303388429752065036
-0.303305785123965888
-0.303223140495866683
-0.303140495867767534
-0.303057851239668385
-0.302975206611569181
-0.302892561983470032
-0.302809917355370828
-0.302727272727271679
-0.302644628099172475
-0.302561983471073326
-0.302479338842974121
-0.302396694214874973
-0.302314049586775768
-0.302231404958676619
-0.302148760330577471
-0.302066115702478266
-0.301983471074379117
-0.301900826446279913
-0.301818181818180764
-0.301735537190081560
-0.301652892561982411
-0.301570247933883206
-0.301487603305784058
-0.301404958677684909
-0.301322314049585704
-0.301239669421486556
-0.301157024793387351
-0.301074380165288202
-0.300991735537188998
-0.300909090909089849
-0.300826446280990645
-0.300743801652891496
-0.300661157024792347
-0.300578512396693143
-0.300495867768593994
-0.300413223140494789
-0.300330578512395641
-0.300247933884296436
-0.300165289256197287
-0.300082644628098083
-0.299999999999998934
-0.299913793103447235
-0.299827586206895480
-0.299741379310343781
-0.299655172413792026
-0.299568965517240327
-0.299482758620688572
-0.299396551724136872
-0.299310344827585117
-0.299224137931033418
-0.299137931034481719
-0.299051724137929964
-0.298965517241378265
-0.298879310344826510
-0.298793103448274810
-0.298706896551723056
-0.298620689655171356
-0.298534482758619601
-0.298448275862067902
-0.298362068965516147
-0.298275862068964448
-0.298189655172412749
-0.298103448275860994
-0.298017241379309294
-0.297931034482757540
-0.297844827586205840
-0.297758620689654085
-0.297672413793102386
-0.297586206896550631
-0.297499999999998932
-0.297413793103447233
-0.297327586206895478
-0.297241379310343778
-0.297155172413792024
-0.297068965517240324
-0.296982758620688569
-0.296896551724136870
-0.296810344827585115
-0.296724137931033416
-0.296637931034481717
-0.296551724137929962
-0.296465517241378262
-0.296379310344826508
-0.296293103448274808
-0.296206896551723053
-0.296120689655171354
-0.296034482758619599
-0.295948275862067900
-0.295862068965516145
-0.295775862068964446
-0.295689655172412746
-0.295603448275860992
-0.295517241379309292
-0.295431034482757537
-0.295344827586205838
-0.295258620689654083
-0.295172413793102384
-0.295086206896550629
-0.294999999999998930
-0.294913793103447230
-0.294827586206895476
-0.294741379310343776
-0.294655172413792021
-0.294568965517240322
-0.294482758620688567
-0.294396551724136868
-0.294310344827585113
-0.294224137931033414
-0.294137931034481714
-0.294051724137929960
-0.293965517241378260
-0.293879310344826505
-0.293793103448274806
-0.293706896551723051
-0.293620689655171352
-0.293534482758619597
-0.293448275862067898
-0.293362068965516143
-0.293275862068964444
-0.293189655172412744
-0.293103448275860989
-0.293017241379309290
-0.292931034482757535
-0.292844827586205836
-0.292758620689654081
-0.292672413793102382
-0.292586206896550627
-0.292499999999998928
-0.292413793103447228
-0.292327586206895473
-0.292241379310343774
-0.292155172413792019
-0.292068965517240320
-0.291982758620688565
-0.291896551724136866
-0.291810344827585111
-0.291724137931033412
-0.291637931034481712
-0.291551724137929957
-0.291465517241378258
-0.291379310344826503
-0.291293103448274804
-0.291206896551723049
-0.291120689655171350
-0.291034482758619595
-0.290948275862067895
-0.290862068965516141
-0.290775862068964441
-0.290689655172412742
-0.290603448275860987
-0.290517241379309288
-0.290431034482757533
-0.290344827586205834
-0.290258620689654079
-0.290172413793102379
-0.290086206896550625
-0.289999999999998925
-0.289905660377357433
-0.289811320754715884
-0.289716981132074392
-0.289622641509432899
-0.289528301886791350
-0.289433962264149858
-0.289339622641508365
-0.289245283018866872
-0.289150943396225324
-0.289056603773583831
-0.288962264150942338
-0.288867924528300790
-0.288773584905659297
-0.288679245283017805
-0.288584905660376256
-0.288490566037734764
-0.288396226415093271
-0.288301886792451778
-0.288207547169810230
-0.288113207547168737
-0.288018867924527244
-0.287924528301885696
-0.287830188679244203
-0.287735849056602710
-0.287641509433961162
-0.287547169811319669
-0.287452830188678177
-0.287358490566036684
-0.287264150943395136
-0.287169811320753643
-0.287075471698112150
-0.286981132075470602
-0.286886792452829109
-0.286792452830187616
-0.286698113207546068
-0.286603773584904575
-0.286509433962263083
-0.286415094339621590
-0.286320754716980042
-0.286226415094338549
-0.286132075471697056
-0.286037735849055508
-0.285943396226414015
-0.285849056603772522
-0.285754716981130974
-0.285660377358489481
-0.285566037735847988
-0.285471698113206496
-0.285377358490564947
-0.285283018867923455
-0.285188679245281962
-0.285094339622640414
-0.284999999999998921
-0.284905660377357428
-0.284811320754715880
-0.284716981132074387
-0.284622641509432894
-0.284528301886791346
-0.284433962264149853
-0.284339622641508361
-0.284245283018866868
-0.284150943396225319
-0.284056603773583827
-0.283962264150942334
-0.283867924528300786
-0.283773584905659293
-0.283679245283017800
-0.283584905660376252
-0.283490566037734759
-0.283396226415093266
-0.283301886792451774
-0.283207547169810225
-0.283113207547168733
-0.283018867924527240
-0.282924528301885692
-0.282830188679244199
-0.282735849056602706
-0.282641509433961158
-0.282547169811319665
-0.282452830188678172
-0.282358490566036680
-0.282264150943395131
-0.282169811320753638
-0.282075471698112146
-0.281981132075470597
-0.281886792452829105
-0.281792452830187612
-0.281698113207546064
-0.281603773584904571
-0.281509433962263078
-0.281415094339621585
-0.281320754716980037
-0.281226415094338544
-0.281132075471697052
-0.281037735849055503
-0.280943396226414011
-0.280849056603772518
-0.280754716981130970
-0.280660377358489477
-0.280566037735847984
-0.280471698113206491
-0.280377358490564943
-0.280283018867923450
-0.280188679245281957
-0.280094339622640409
-0.279999999999998916
-0.279891304347824998
-0.279782608695651080
-0.279673913043477163
-0.279565217391303245
-0.279456521739129327
-0.279347826086955464
-0.279239130434781546
-0.279130434782607628
-0.279021739130433710
-0.278913043478259792
-0.278804347826085874
-0.278695652173911956
-0.278586956521738038
-0.278478260869564120
-0.278369565217390202
-0.278260869565216284
-0.278152173913042366
-0.278043478260868504
-0.277934782608694586
-0.277826086956520668
-0.277717391304346750
-0.277608695652172832
-0.277499999999998914
-0.277391304347824996
-0.277282608695651078
-0.277173913043477160
-0.277065217391303242
-0.276956521739129324
-0.276847826086955462
-0.276739130434781544
-0.276630434782607626
-0.276521739130433708
-0.276413043478259790
-0.276304347826085872
-0.276195652173911954
-0.276086956521738036
-0.275978260869564118
-0.275869565217390200
-0.275760869565216282
-0.275652173913042364
-0.275543478260868502
-0.275434782608694584
-0.275326086956520666
-0.275217391304346748
-0.275108695652172830
-0.274999999999998912
-0.274891304347824994
-0.274782608695651076
-0.274673913043477158
-0.274565217391303240
-0.274456521739129322
-0.274347826086955460
-0.274239130434781542
-0.274130434782607624
-0.274021739130433706
-0.273913043478259788
-0.273804347826085870
-0.273695652173911952
-0.273586956521738034
-0.273478260869564116
-0.273369565217390198
-0.273260869565216280
-0.273152173913042362
-0.273043478260868500
-0.272934782608694582
-0.272826086956520664
-0.272717391304346746
-0.272608695652172828
-0.272499999999998910
-0.272391304347824992
-0.272282608695651074
-0.272173913043477156
-0.272065217391303238
-0.271956521739129320
-0.271847826086955457
-0.271739130434781540
-0.271630434782607622
-0.271521739130433704
-0.271413043478259786
-0.271304347826085868
-0.271195652173911950
-0.271086956521738032
-0.270978260869564114
-0.270869565217390196
-0.270760869565216278
-0.270652173913042360
-0.270543478260868497
-0.270434782608694579
-0.270326086956520661
-0.270217391304346743
-0.270108695652172826
-0.269999999999998908
-0.269886363636362536
-0.269772727272726165
-0.269659090909089794
-0.269545454545453478
-0.269431818181817107
-0.269318181818180735
-0.269204545454544364
-0.269090909090907993
-0.268977272727271621
-0.268863636363635250
-0.268749999999998934
-0.268636363636362563
-0.268522727272726192
-0.268409090909089820
-0.268295454545453449
-0.268181818181817078
-0.268068181818180706
-0.267954545454544335
-0.267840909090908019
-0.267727272727271648
-0.267613636363635277
-0.267499999999998905
-0.267386363636362534
-0.267272727272726163
-0.267159090909089791
-0.267045454545453476
-0.266931818181817104
-0.266818181818180733
-0.266704545454544362
-0.266590909090907990
-0.266477272727271619
-0.266363636363635248
-0.266249999999998876
-0.266136363636362561
-0.266022727272726189
-0.265909090909089818
-0.265795454545453447
-0.265681818181817075
-0.265568181818180704
-0.265454545454544333
-0.265340909090908017
-0.265227272727271646
-0.265113636363635274
-0.264999999999998903
-0.264886363636362532
-0.264772727272726160
-0.264659090909089789
-0.264545454545453473
-0.264431818181817102
-0.264318181818180731
-0.264204545454544359
-0.264090909090907988
-0.263977272727271617
-0.263863636363635246
-0.263749999999998930
-0.263636363636362558
-0.263522727272726187
-0.263409090909089816
-0.263295454545453445
-0.263181818181817073
-0.263068181818180702
-0.262954545454544331
-0.262840909090908015
-0.262727272727271643
-0.262613636363635272
-0.262499999999998901
-0.262386363636362530
-0.262272727272726158
-0.262159090909089787
-0.262045454545453471
-0.261931818181817100
-0.261818181818180729
-0.261704545454544357
-0.261590909090907986
-0.261477272727271615
-0.261363636363635243
-0.261249999999998872
-0.261136363636362556
-0.261022727272726185
-0.260909090909089814
-0.260795454545453442
-0.260681818181817071
-0.260568181818180700
-0.260454545454544328
-0.260340909090908013
-0.260227272727271641
-0.260113636363635270
-0.259999999999998899
-0.259876543209875466
-0.259753086419751977
-0.259629629629628544
-0.259506172839505056
-0.259382716049381623
-0.259259259259258135
-0.259135802469134702
-0.259012345679011269
-0.258888888888887780
-0.258765432098764347
-0.258641975308640859
-0.258518518518517426
-0.258395061728393938
-0.258271604938270505
-0.258148148148147072
-0.258024691358023583
-0.257901234567900151
-0.257777777777776662
-0.257654320987653229
-0.257530864197529741
-0.257407407407406308
-0.257283950617282819
-0.257160493827159387
-0.257037037037035954
-0.256913580246912465
-0.256790123456789032
-0.256666666666665544
-0.256543209876542111
-0.256419753086418623
-0.256296296296295190
-0.256172839506171757
-0.256049382716048268
-0.255925925925924835
-0.255802469135801347
-0.255679012345677914
-0.255555555555554426
-0.255432098765430993
-0.255308641975307560
-0.255185185185184071
-0.255061728395060638
-0.254938271604937150
-0.254814814814813717
-0.254691358024690229
-0.254567901234566796
-0.254444444444443363
-0.254320987654319874
-0.254197530864196442
-0.254074074074072953
-0.253950617283949520
-0.253827160493826032
-0.253703703703702599
-0.253580246913579166
-0.253456790123455677
-0.253333333333332245
-0.253209876543208756
-0.253086419753085323
-0.252962962962961835
-0.252839506172838402
-0.252716049382714969
-0.252592592592591481
-0.252469135802468048
-0.252345679012344559
-0.252222222222221126
-0.252098765432097638
-0.251975308641974205
-0.251851851851850717
-0.251728395061727284
-0.251604938271603851
-0.251481481481480362
-0.251358024691356929
-0.251234567901233441
-0.251111111111110008
-0.250987654320986520
-0.250864197530863087
-0.250740740740739654
-0.250617283950616165
-0.250493827160492732
-0.250370370370369244
-0.250246913580245811
-0.250123456790122323
-0.249999999999998890
-0.249871794871793756
-0.249743589743588623
-0.249615384615383518
-0.249487179487178384
-0.249358974358973251
-0.249230769230768118
-0.249102564102562984
-0.248974358974357851
-0.248846153846152746
-0.248717948717947612
-0.248589743589742479
-0.248461538461537346
-0.248333333333332212
-0.248205128205127107
-0.248076923076921974
-0.247948717948716840
-0.247820512820511707
-0.247692307692306574
-0.247564102564101440
-0.247435897435896335
-0.247307692307691201
-0.247179487179486068
-0.247051282051280935
-0.246923076923075802
-0.246794871794870696
-0.246666666666665563
-0.246538461538460429
-0.246410256410255296
-0.246282051282050163
-0.246153846153845030
-0.246025641025639924
-0.245897435897434791
-0.245769230769229657
-0.245641025641024524
-0.245512820512819391
-0.245384615384614257
-0.245256410256409152
-0.245128205128204019
-0.244999999999998885
-0.244871794871793752
-0.244743589743588619
-0.244615384615383513
-0.244487179487178380
-0.244358974358973247
-0.244230769230768113
-0.244102564102562980
-0.243974358974357847
-0.243846153846152741
-0.243717948717947608
-0.243589743589742475
-0.243461538461537341
-0.243333333333332208
-0.243205128205127102
-0.243076923076921969
-0.242948717948716836
-0.242820512820511702
-0.242692307692306569
-0.242564102564101436
-0.242435897435896330
-0.242307692307691197
-0.242179487179486064
-0.242051282051280930
-0.241923076923075797
-0.241794871794870692
-0.241666666666665558
-0.241538461538460425
-0.241410256410255292
-0.241282051282050158
-0.241153846153845025
-0.241025641025639920
-0.240897435897434786
-0.240769230769229653
-0.240641025641024520
-0.240512820512819386
-0.240384615384614253
-0.240256410256409147
-0.240128205128204014
-0.239999999999998881
-0.239864864864863747
-0.239729729729728613
-0.239594594594593480
-0.239459459459458346
-0.239324324324323212
-0.239189189189188078
-0.239054054054052945
-0.238918918918917811
-0.238783783783782677
-0.238648648648647516
-0.238513513513512382
-0.238378378378377248
-0.238243243243242114
-0.238108108108106981
-0.237972972972971847
-0.237837837837836713
-0.237702702702701579
-0.237567567567566446
-0.237432432432431312
-0.237297297297296178
-0.237162162162161044
-0.237027027027025911
-0.236891891891890777
-0.236756756756755643
-0.236621621621620509
-0.236486486486485376
-0.236351351351350242
-0.236216216216215080
-0.236081081081079946
-0.235945945945944813
-0.235810810810809679
-0.235675675675674545
-0.235540540540539411
-0.235405405405404278
-0.235270270270269144
-0.235135135135134010
-0.234999999999998876
-0.234864864864863743
-0.234729729729728609
-0.234594594594593475
-0.234459459459458341
-0.234324324324323208
-0.234189189189188074
-0.234054054054052940
-0.233918918918917806
-0.233783783783782673
-0.233648648648647511
-0.233513513513512377
-0.233378378378377244
-0.233243243243242110
-0.233108108108106976
-0.232972972972971842
-0.232837837837836709
-0.232702702702701575
-0.232567567567566441
-0.232432432432431307
-0.232297297297296174
-0.232162162162161040
-0.232027027027025906
-0.231891891891890772
-0.231756756756755639
-0.231621621621620505
-0.231486486486485371
-0.231351351351350237
-0.231216216216215076
-0.231081081081079942
-0.230945945945944808
-0.230810810810809675
-0.230675675675674541
-0.230540540540539407
-0.230405405405404273
-0.230270270270269140
-0.230135135135134006
-0.229999999999998872
-0.229863013698629021
-0.229726027397259142
-0.229589041095889290
-0.229452054794519411
-0.229315068493149560
-0.229178082191779681
-0.229041095890409829
-0.228904109589039978
-0.228767123287670099
-0.228630136986300248
-0.228493150684930368
-0.228356164383560517
-0.228219178082190638
-0.228082191780820787
-0.227945205479450935
-0.227808219178081056
-0.227671232876711205
-0.227534246575341326
-0.227397260273971474
-0.227260273972601623
-0.227123287671231744
-0.226986301369861893
-0.226849315068492013
-0.226712328767122162
-0.226575342465752283
-0.226438356164382432
-0.226301369863012580
-0.226164383561642701
-0.226027397260272850
-0.225890410958902971
-0.225753424657533119
-0.225616438356163240
-0.225479452054793389
-0.225342465753423538
-0.225205479452053658
-0.225068493150683807
-0.224931506849313928
-0.224794520547944077
-0.224657534246574198
-0.224520547945204346
-0.224383561643834495
-0.224246575342464616
-0.224109589041094764
-0.223972602739724885
-0.223835616438355034
-0.223698630136985155
-0.223561643835615304
-0.223424657534245452
-0.223287671232875573
-0.223150684931505722
-0.223013698630135843
-0.222876712328765991
-0.222739726027396112
-0.222602739726026261
-0.222465753424656409
-0.222328767123286530
-0.222191780821916679
-0.222054794520546800
-0.221917808219176949
-0.221780821917807069
-0.221643835616437218
-0.221506849315067367
-0.221369863013697488
-0.221232876712327636
-0.221095890410957757
-0.220958904109587906
-0.220821917808218054
-0.220684931506848175
-0.220547945205478324
-0.220410958904108445
-0.220273972602738594
-0.220136986301368714
-0.219999999999998863
-0.219861111111109980
-0.219722222222221097
-0.219583333333332187
-0.219444444444443304
-0.219305555555554421
-0.219166666666665538
-0.219027777777776628
-0.218888888888887745
-0.218749999999998862
-0.218611111111109979
-0.218472222222221096
-0.218333333333332186
-0.218194444444443303
-0.218055555555554420
-0.217916666666665537
-0.217777777777776627
-0.217638888888887744
-0.217499999999998861
-0.217361111111109978
-0.217222222222221095
-0.217083333333332185
-0.216944444444443302
-0.216805555555554419
-0.216666666666665536
-0.216527777777776625
-0.216388888888887743
-0.216249999999998860
-0.216111111111109977
-0.215972222222221094
-0.215833333333332184
-0.215694444444443301
-0.215555555555554418
-0.215416666666665535
-0.215277777777776624
-0.215138888888887742
-0.214999999999998859
-0.214861111111109976
-0.214722222222221093
-0.214583333333332182
-0.214444444444443300
-0.214305555555554417
-0.214166666666665534
-0.214027777777776623
-0.213888888888887740
-0.213749999999998858
-0.213611111111109975
-0.213472222222221092
-0.213333333333332181
-0.213194444444443298
-0.213055555555554416
-0.212916666666665533
-0.212777777777776622
-0.212638888888887739
-0.212499999999998856
-0.212361111111109974
-0.212222222222221091
-0.212083333333332180
-0.211944444444443297
-0.211805555555554414
-0.211666666666665532
-0.211527777777776621
-0.211388888888887738
-0.211249999999998855
-0.211111111111109973
-0.210972222222221062
-0.210833333333332179
-0.210694444444443296
-0.210555555555554413
-0.210416666666665531
-0.210277777777776620
-0.210138888888887737
-0.209999999999998854
-0.209850746268655575
-0.209701492537312295
-0.209552238805969016
-0.209402985074625708
-0.209253731343282429
-0.209104477611939149
-0.208955223880595869
-0.208805970149252590
-0.208656716417909310
-0.208507462686566031
-0.208358208955222723
-0.208208955223879444
-0.208059701492536164
-0.207910447761192885
-0.207761194029849605
-0.207611940298506326
-0.207462686567163018
-0.207313432835819739
-0.207164179104476459
-0.207014925373133180
-0.206865671641789900
-0.206716417910446620
-0.206567164179103341
-0.206417910447760033
-0.206268656716416754
-0.206119402985073474
-0.205970149253730195
-0.205820895522386915
-0.205671641791043636
-0.205522388059700356
-0.205373134328357049
-0.205223880597013769
-0.205074626865670490
-0.204925373134327210
-0.204776119402983930
-0.204626865671640651
-0.204477611940297344
-0.204328358208954064
-0.204179104477610784
-0.204029850746267505
-0.203880597014924225
-0.203731343283580946
-0.203582089552237666
-0.203432835820894359
-0.203283582089551079
-0.203134328358207800
-0.202985074626864520
-0.202835820895521241
-0.202686567164177961
-0.202537313432834681
-0.202388059701491374
-0.202238805970148094
-0.202089552238804815
-0.201940298507461535
-0.201791044776118256
-0.201641791044774976
-0.201492537313431697
-0.201343283582088389
-0.201194029850745110
-0.201044776119401830
-0.200895522388058551
-0.200746268656715271
-0.200597014925371991
-0.200447761194028684
-0.200298507462685405
-0.200149253731342125
-0.199999999999998845
-0.199843749999998849
-0.199687499999998852
-0.199531249999998855
-0.199374999999998859
-0.199218749999998834
-0.199062499999998838
-0.198906249999998841
-0.198749999999998844
-0.198593749999998848
-0.198437499999998851
-0.198281249999998854
-0.198124999999998830
-0.197968749999998833
-0.197812499999998836
-0.197656249999998840
-0.197499999999998843
-0.197343749999998846
-0.197187499999998850
-0.197031249999998853
-0.196874999999998856
-0.196718749999998832
-0.196562499999998835
-0.196406249999998839
-0.196249999999998842
-0.196093749999998845
-0.195937499999998849
-0.195781249999998852
-0.195624999999998828
-0.195468749999998831
-0.195312499999998834
-0.195156249999998838
-0.194999999999998841
-0.194843749999998844
-0.194687499999998848
-0.194531249999998851
-0.194374999999998854
-0.194218749999998830
-0.194062499999998833
-0.193906249999998836
-0.193749999999998840
-0.193593749999998843
-0.193437499999998846
-0.193281249999998850
-0.193124999999998825
-0.192968749999998829
-0.192812499999998832
-0.192656249999998835
-0.192499999999998839
-0.192343749999998842
-0.192187499999998845
-0.192031249999998849
-0.191874999999998852
-0.191718749999998828
-0.191562499999998831
-0.191406249999998834
-0.191249999999998838
-0.191093749999998841
-0.190937499999998844
-0.190781249999998848
-0.190624999999998823
-0.190468749999998826
-0.190312499999998830
-0.190156249999998833
-0.189999999999998836
-0.189814814814813659
-0.189629629629628454
-0.189444444444443277
-0.189259259259258100
-0.189074074074072923
-0.188888888888887718
-0.188703703703702541
-0.188518518518517364
-0.188333333333332159
-0.188148148148146982
-0.187962962962961805
-0.187777777777776600
-0.187592592592591423
-0.187407407407406246
-0.187222222222221069
-0.187037037037035864
-0.186851851851850687
-0.186666666666665509
-0.186481481481480305
-0.186296296296295127
-0.186111111111109950
-0.185925925925924773
-0.185740740740739568
-0.185555555555554391
-0.185370370370369214
-0.185185185185184009
-0.184999999999998832
-0.184814814814813655
-0.184629629629628450
-0.184444444444443273
-0.184259259259258096
-0.184074074074072919
-0.183888888888887714
-0.183703703703702537
-0.183518518518517360
-0.183333333333332155
-0.183148148148146978
-0.182962962962961800
-0.182777777777776596
-0.182592592592591418
-0.182407407407406241
-0.182222222222221064
-0.182037037037035859
-0.181851851851850682
-0.181666666666665505
-0.181481481481480300
-0.181296296296295123
-0.181111111111109946
-0.180925925925924769
-0.180740740740739564
-0.180555555555554387
-0.180370370370369210
-0.180185185185184005
-0.179999999999998828
-0.179787234042552008
-0.179574468085105216
-0.179361702127658396
-0.179148936170211603
-0.178936170212764784
-0.178723404255317964
-0.178510638297871171
-0.178297872340424352
-0.178085106382977559
-0.177872340425530739
-0.177659574468083920
-0.177446808510637127
-0.177234042553190307
-0.177021276595743515
-0.176808510638296695
-0.176595744680849875
-0.176382978723403083
-0.176170212765956263
-0.175957446808509471
-0.175744680851062651
-0.175531914893615859
-0.175319148936169039
-0.175106382978722219
-0.174893617021275427
-0.174680851063828607
-0.174468085106381787
-0.174255319148934995
-0.174042553191488175
-0.173829787234041383
-0.173617021276594563
-0.173404255319147771
-0.173191489361700951
-0.172978723404254131
-0.172765957446807339
-0.172553191489360519
-0.172340425531913727
-0.172127659574466907
-0.171914893617020087
-0.171702127659573295
-0.171489361702126475
-0.171276595744679683
-0.171063829787232863
-0.170851063829786043
-0.170638297872339251
-0.170425531914892431
-0.170212765957445639
-0.169999999999998819
-0.169743589743588552
-0.169487179487178313
-0.169230769230768047
-0.168974358974357780
-0.168717948717947541
-0.168461538461537275
-0.168205128205127036
-0.167948717948716769
-0.167692307692306503
-0.167435897435896264
-0.167179487179485997
-0.166923076923075731
-0.166666666666665492
-0.166410256410255225
-0.166153846153844958
-0.165897435897434720
-0.165641025641024453
-0.165384615384614186
-0.165128205128203948
-0.164871794871793681
-0.164615384615383442
-0.164358974358973176
-0.164102564102562909
-0.163846153846152670
-0.163589743589742403
-0.163333333333332137
-0.163076923076921898
-0.162820512820511631
-0.162564102564101365
-0.162307692307691126
-0.162051282051280859
-0.161794871794870621
-0.161538461538460354
-0.161282051282050087
-0.161025641025639848
-0.160769230769229582
-0.160512820512819315
-0.160256410256409076
-0.159999999999998810
-0.159655172413791901
-0.159310344827585021
-0.158965517241378113
-0.158620689655171232
-0.158275862068964324
-0.157931034482757415
-0.157586206896550535
-0.157241379310343626
-0.156896551724136746
-0.156551724137929837
-0.156206896551722957
-0.155862068965516049
-0.155517241379309140
-0.155172413793102260
-0.154827586206895351
-0.154482758620688471
-0.154137931034481562
-0.153793103448274654
-0.153448275862067773
-0.153103448275860865
-0.152758620689653984
-0.152413793103447076
-0.152068965517240196
-0.151724137931033287
-0.151379310344826379
-0.151034482758619498
-0.150689655172412590
-0.150344827586205709
-0.149999999999998801
-0.149473684210525121
-0.148947368421051440
-0.148421052631577760
-0.147894736842104052
-0.147368421052630372
-0.146842105263156691
-0.146315789473683011
-0.145789473684209331
-0.145263157894735651
-0.144736842105261942
-0.144210526315788262
-0.143684210526314582
-0.143157894736840902
-0.142631578947367221
-0.142105263157893541
-0.141578947368419861
-0.141052631578946153
-0.140526315789472472
-0.139999999999998792
-0.139090909090907877
-0.138181818181816962
-0.137272727272726075
-0.136363636363635160
-0.135454545454544245
-0.134545454545453330
-0.133636363636362415
-0.132727272727271500
-0.131818181818180613
-0.130909090909089698
-0.129999999999998783
-0.128571428571427365
-0.127142857142855920
-0.125714285714284502
-0.124285714285713070
-0.122857142857141638
-0.121428571428570206
-0.119999999999998774
-0.114999999999998770
-0.089999999999998748
-0.079999999999998739
-0.059999999999998721


==> attachments/GNN_data_1P4B_pred_shifted.txt <==
-0.957483273479894259
-0.957098658095278831
-0.956714042710663515
-0.956329427326048087
-0.955944811941432770
-0.955560196556817343
-0.955175581172201915
-0.954790965787586599
-0.954406350402971171
-0.954021735018355743
-0.953637119633740427
-0.953252504249124999
-0.952867888864509682
-0.952483273479894255
-0.952098658095278827
-0.951714042710663510
-0.951329427326048083
-0.950944811941432766
-0.950560196556817338
-0.950175581172201911
-0.949790965787586594
-0.949406350402971166
-0.949021735018355739
-0.948637119633740422
-0.948252504249124994
-0.947867888864509678
-0.947483273479894250
-0.947098658095278823
-0.946714042710663506
-0.946329427326048078
-0.945944811941432762
-0.945560196556817334
-0.945175581172201906
-0.944790965787586590
-0.944406350402971162
-0.944021735018355734
-0.943637119633740418
-0.943252504249124990
-0.942867888864509673
-0.942483273479894246
-0.942098658095278818
-0.941714042710663501
-0.941329427326048074
-0.940944811941432757
-0.940560196556817329
-0.940175581172201902
-0.939790965787586585
-0.939406350402971158
-0.939021735018355730
-0.938637119633740413
-0.938252504249124986
-0.937867888864509669
-0.937483273479894241
-0.937170773479894192
-0.936858273479894255
-0.936545773479894206
-0.936233273479894268
-0.935920773479894219
-0.935608273479894281
-0.935295773479894232
-0.934983273479894295
-0.934670773479894246
-0.934358273479894197
-0.934045773479894259
-0.933733273479894210
-0.933420773479894272
-0.933108273479894224
-0.932795773479894286
-0.932483273479894237
-0.932170773479894188
-0.931858273479894250
-0.931545773479894201
-0.931233273479894264
-0.930920773479894215
-0.930608273479894277
-0.930295773479894228
-0.929983273479894179
-0.929670773479894241
-0.929358273479894192
-0.929045773479894255
-0.928733273479894206
-0.928420773479894268
-0.928108273479894219
-0.927795773479894281
-0.927483273479894232
-0.927180243176863983
-0.926877212873833622
-0.926574182570803373
-0.926271152267773012
-0.925968121964742763
-0.925665091661712403
-0.925362061358682153
-0.925059031055651793
-0.924756000752621543
-0.924452970449591183
-0.924149940146560933
-0.923846909843530573
-0.923543879540500323
-0.923240849237469963
-0.922937818934439713
-0.922634788631409353
-0.922331758328379103
-0.922028728025348743
-0.921725697722318493
-0.921422667419288133
-0.921119637116257883
-0.920816606813227523
-0.920513576510197273
-0.920210546207166913
-0.919907515904136663
-0.919604485601106303
-0.919301455298076053
-0.918998424995045693
-0.918695394692015443
-0.918392364388985083
-0.918089334085954833
-0.917786303782924473
-0.917483273479894224
-0.917189155832835445
-0.916895038185776556
-0.916600920538717778
-0.916306802891658889
-0.916012685244600111
-0.915718567597541333
-0.915424449950482444
-0.915130332303423666
-0.914836214656364777
-0.914542097009305999
-0.914247979362247110
-0.913953861715188332
-0.913659744068129553
-0.913365626421070664
-0.913071508774011886
-0.912777391126952997
-0.912483273479894219
-0.912189155832835441
-0.911895038185776552
-0.911600920538717774
-0.911306802891658885
-0.911012685244600107
-0.910718567597541329
-0.910424449950482439
-0.910130332303423661
-0.909836214656364772
-0.909542097009305994
-0.909247979362247105
-0.908953861715188327
-0.908659744068129549
-0.908365626421070660
-0.908071508774011882
-0.907777391126952993
-0.907483273479894215
-0.907197559194179881
-0.906911844908465659
-0.906626130622751325
-0.906340416337037103
-0.906054702051322769
-0.905768987765608546
-0.905483273479894213
-0.905197559194179879
-0.904911844908465657
-0.904626130622751323
-0.904340416337037101
-0.904054702051322767
-0.903768987765608545
-0.903483273479894211
-0.903197559194179878
-0.902911844908465655
-0.902626130622751321
-0.902340416337037099
-0.902054702051322765
-0.901768987765608543
-0.901483273479894209
-0.901197559194179876
-0.900911844908465653
-0.900626130622751320
-0.900340416337037097
-0.900054702051322764
-0.899768987765608541
-0.899483273479894208
-0.899197559194179874
-0.898911844908465651
-0.898626130622751318
-0.898340416337037095
-0.898054702051322762
-0.897768987765608539
-0.897483273479894206
-0.897180243176863956
-0.896877212873833596
-0.896574182570803346
-0.896271152267772986
-0.895968121964742736
-0.895665091661712376
-0.895362061358682126
-0.895059031055651766
-0.894756000752621516
-0.894452970449591156
-0.894149940146560906
-0.893846909843530546
-0.893543879540500297
-0.893240849237469936
-0.892937818934439687
-0.892634788631409326
-0.892331758328379077
-0.892028728025348716
-0.891725697722318467
-0.891422667419288106
-0.891119637116257857
-0.890816606813227496
-0.890513576510197247
-0.890210546207166886
-0.889907515904136637
-0.889604485601106276
-0.889301455298076027
-0.888998424995045666
-0.888695394692015417
-0.888392364388985056
-0.888089334085954807
-0.887786303782924446
-0.887483273479894197
-0.887160692834732867
-0.886838112189571648
-0.886515531544410318
-0.886192950899248988
-0.885870370254087769
-0.885547789608926439
-0.885225208963765109
-0.884902628318603890
-0.884580047673442560
-0.884257467028281341
-0.883934886383120011
-0.883612305737958681
-0.883289725092797462
-0.882967144447636132
-0.882644563802474802
-0.882321983157313583
-0.881999402512152253
-0.881676821866990923
-0.881354241221829704
-0.881031660576668374
-0.880709079931507044
-0.880386499286345825
-0.880063918641184495
-0.879741337996023276
-0.879418757350861946
-0.879096176705700616
-0.878773596060539397
-0.878451015415378067
-0.878128434770216737
-0.877805854125055518
-0.877483273479894188
-0.877126130622751354
-0.876768987765608521
-0.876411844908465576
-0.876054702051322742
-0.875697559194179909
-0.875340416337037075
-0.874983273479894241
-0.874626130622751297
-0.874268987765608463
-0.873911844908465629
-0.873554702051322796
-0.873197559194179851
-0.872840416337037017
-0.872483273479894184
-0.872126130622751350
-0.871768987765608516
-0.871411844908465572
-0.871054702051322738
-0.870697559194179904
-0.870340416337037071
-0.869983273479894126
-0.869626130622751292
-0.869268987765608458
-0.868911844908465625
-0.868554702051322791
-0.868197559194179846
-0.867840416337037013
-0.867483273479894179
-0.867083273479894223
-0.866683273479894156
-0.866283273479894200
-0.865883273479894133
-0.865483273479894177
-0.865083273479894221
-0.864683273479894154
-0.864283273479894198
-0.863883273479894132
-0.863483273479894176
-0.863083273479894220
-0.862683273479894153
-0.862283273479894197
-0.861883273479894130
-0.861483273479894174
-0.861083273479894218
-0.860683273479894151
-0.860283273479894195
-0.859883273479894128
-0.859483273479894172
-0.859083273479894216
-0.858683273479894149
-0.858283273479894193
-0.857883273479894126
-0.857483273479894170
-0.857098658095278743
-0.856714042710663426
-0.856329427326047998
-0.855944811941432682
-0.855560196556817254
-0.855175581172201826
-0.854790965787586510
-0.854406350402971082
-0.854021735018355654
-0.853637119633740338
-0.853252504249124910
-0.852867888864509593
-0.852483273479894166
-0.852098658095278738
-0.851714042710663422
-0.851329427326047994
-0.850944811941432677
-0.850560196556817250
-0.850175581172201822
-0.849790965787586505
-0.849406350402971078
-0.849021735018355650
-0.848637119633740333
-0.848252504249124906
-0.847867888864509589
-0.847483273479894161
-0.847083273479894205
-0.846683273479894138
-0.846283273479894183
-0.845883273479894116
-0.845483273479894160
-0.845083273479894204
-0.844683273479894137
-0.844283273479894181
-0.843883273479894114
-0.843483273479894158
-0.843083273479894202
-0.842683273479894135
-0.842283273479894179
-0.841883273479894112
-0.841483273479894156
-0.841083273479894200
-0.840683273479894133
-0.840283273479894177
-0.839883273479894110
-0.839483273479894154
-0.839083273479894198
-0.838683273479894131
-0.838283273479894175
-0.837883273479894108
-0.837483273479894152
-0.837138445893687244
-0.836793618307480336
-0.836448790721273427
-0.836103963135066519
-0.835759135548859722
-0.835414307962652813
-0.835069480376445905
-0.834724652790238997
-0.834379825204032088
-0.834034997617825180
-0.833690170031618272
-0.833345342445411363
-0.833000514859204455
-0.832655687272997547
-0.832310859686790749
-0.831966032100583841
-0.831621204514376933
-0.831276376928170024
-0.830931549341963116
-0.830586721755756208
-0.830241894169549299
-0.829897066583342391
-0.829552238997135483
-0.829207411410928574
-0.828862583824721777
-0.828517756238514869
-0.828172928652307960
-0.827828101066101052
-0.827483273479894144
-0.827126130622751310
-0.826768987765608476
-0.826411844908465532
-0.826054702051322698
-0.825697559194179864
-0.825340416337037031
-0.824983273479894197
-0.824626130622751252
-0.824268987765608419
-0.823911844908465585
-0.823554702051322751
-0.823197559194179806
-0.822840416337036973
-0.822483273479894139
-0.822126130622751305
-0.821768987765608472
-0.821411844908465527
-0.821054702051322693
-0.820697559194179860
-0.820340416337037026
-0.819983273479894081
-0.819626130622751248
-0.819268987765608414
-0.818911844908465580
-0.818554702051322747
-0.818197559194179802
-0.817840416337036968
-0.817483273479894135
-0.817170773479894086
-0.816858273479894148
-0.816545773479894099
-0.816233273479894161
-0.815920773479894113
-0.815608273479894175
-0.815295773479894126
-0.814983273479894188
-0.814670773479894139
-0.814358273479894090
-0.814045773479894152
-0.813733273479894104
-0.813420773479894166
-0.813108273479894117
-0.812795773479894179
-0.812483273479894130
-0.812170773479894081
-0.811858273479894144
-0.811545773479894095
-0.811233273479894157
-0.810920773479894108
-0.810608273479894170
-0.810295773479894121
-0.809983273479894073
-0.809670773479894135
-0.809358273479894086
-0.809045773479894148
-0.808733273479894099
-0.808420773479894161
-0.808108273479894113
-0.807795773479894175
-0.807483273479894126
-0.807170773479894077
-0.806858273479894139
-0.806545773479894090
-0.806233273479894152
-0.805920773479894104
-0.805608273479894166
-0.805295773479894117
-0.804983273479894179
-0.804670773479894130
-0.804358273479894081
-0.804045773479894144
-0.803733273479894095
-0.803420773479894157
-0.803108273479894108
-0.802795773479894170
-0.802483273479894121
-0.802170773479894073
-0.801858273479894135
-0.801545773479894086
-0.801233273479894148
-0.800920773479894099
-0.800608273479894161
-0.800295773479894113
-0.799983273479894064
-0.799670773479894126
-0.799358273479894077
-0.799045773479894139
-0.798733273479894090
-0.798420773479894152
-0.798108273479894104
-0.797795773479894166
-0.797483273479894117
-0.797126130622751283
-0.796768987765608450
-0.796411844908465505
-0.796054702051322671
-0.795697559194179838
-0.795340416337037004
-0.794983273479894170
-0.794626130622751226
-0.794268987765608392
-0.793911844908465558
-0.793554702051322725
-0.793197559194179780
-0.792840416337036946
-0.792483273479894113
-0.792126130622751279
-0.791768987765608445
-0.791411844908465500
-0.791054702051322667
-0.790697559194179833
-0.790340416337036999
-0.789983273479894055
-0.789626130622751221
-0.789268987765608387
-0.788911844908465554
-0.788554702051322720
-0.788197559194179775
-0.787840416337036942
-0.787483273479894108
-0.787028728025348623
-0.786574182570803249
-0.786119637116257763
-0.785665091661712278
-0.785210546207166793
-0.784756000752621419
-0.784301455298075934
-0.783846909843530448
-0.783392364388984963
-0.782937818934439589
-0.782483273479894104
-0.782028728025348618
-0.781574182570803244
-0.781119637116257759
-0.780665091661712274
-0.780210546207166789
-0.779756000752621414
-0.779301455298075929
-0.778846909843530444
-0.778392364388984959
-0.777937818934439584
-0.777483273479894099
-0.776956957690420391
-0.776430641900946683
-0.775904326111473086
-0.775378010321999378
-0.774851694532525670
-0.774325378743051962
-0.773799062953578254
-0.773272747164104657
-0.772746431374630949
-0.772220115585157241
-0.771693799795683533
-0.771167484006209936
-0.770641168216736228
-0.770114852427262520
-0.769588536637788811
-0.769062220848315103
-0.768535905058841506
-0.768009589269367798
-0.767483273479894090
-0.766956957690420382
-0.766430641900946674
-0.765904326111473077
-0.765378010321999369
-0.764851694532525661
-0.764325378743051953
-0.763799062953578245
-0.763272747164104648
-0.762746431374630940
-0.762220115585157232
-0.761693799795683524
-0.761167484006209927
-0.760641168216736219
-0.760114852427262511
-0.759588536637788803
-0.759062220848315095
-0.758535905058841498
-0.758009589269367789
-0.757483273479894081
-0.756956957690420373
-0.756430641900946665
-0.755904326111473068
-0.755378010321999360
-0.754851694532525652
-0.754325378743051944
-0.753799062953578236
-0.753272747164104639
-0.752746431374630931
-0.752220115585157223
-0.751693799795683515
-0.751167484006209918
-0.750641168216736210
-0.750114852427262502
-0.749588536637788794
-0.749062220848315086
-0.748535905058841489
-0.748009589269367781
-0.747483273479894073
-0.746983273479894128
-0.746483273479894072
-0.745983273479894016
-0.745483273479894071
-0.744983273479894126
-0.744483273479894070
-0.743983273479894014
-0.743483273479894069
-0.742983273479894124
-0.742483273479894068
-0.741983273479894012
-0.741483273479894067
-0.740983273479894122
-0.740483273479894066
-0.739983273479894010
-0.739483273479894065
-0.738983273479894121
-0.738483273479894065
-0.737983273479894009
-0.737483273479894064
-0.737048490871198392
-0.736613708262502720
-0.736178925653807159
-0.735744143045111487
-0.735309360436415815
-0.734874577827720143
-0.734439795219024472
-0.734005012610328800
-0.733570230001633239
-0.733135447392937567
-0.732700664784241895
-0.732265882175546223
-0.731831099566850551
-0.731396316958154880
-0.730961534349459319
-0.730526751740763647
-0.730091969132067975
-0.729657186523372303
-0.729222403914676631
-0.728787621305980959
-0.728352838697285399
-0.727918056088589727
-0.727483273479894055
-0.727028728025348570
-0.726574182570803195
-0.726119637116257710
-0.725665091661712225
-0.725210546207166740
-0.724756000752621365
-0.724301455298075880
-0.723846909843530395
-0.723392364388984910
-0.722937818934439536
-0.722483273479894050
-0.722028728025348565
-0.721574182570803191
-0.721119637116257706
-0.720665091661712220
-0.720210546207166735
-0.719756000752621361
-0.719301455298075876
-0.718846909843530391
-0.718392364388984905
-0.717937818934439531
-0.717483273479894046
-0.717098658095278618
-0.716714042710663302
-0.716329427326047874
-0.715944811941432557
-0.715560196556817130
-0.715175581172201702
-0.714790965787586385
-0.714406350402970958
-0.714021735018355530
-0.713637119633740213
-0.713252504249124786
-0.712867888864509469
-0.712483273479894041
-0.712098658095278614
-0.711714042710663297
-0.711329427326047870
-0.710944811941432553
-0.710560196556817125
-0.710175581172201698
-0.709790965787586381
-0.709406350402970953
-0.709021735018355526
-0.708637119633740209
-0.708252504249124781
-0.707867888864509465
-0.707483273479894037
-0.707126130622751203
-0.706768987765608370
-0.706411844908465425
-0.706054702051322591
-0.705697559194179758
-0.705340416337036924
-0.704983273479894090
-0.704626130622751146
-0.704268987765608312
-0.703911844908465478
-0.703554702051322645
-0.703197559194179700
-0.702840416337036866
-0.702483273479894033
-0.702126130622751199
-0.701768987765608365
-0.701411844908465421
-0.701054702051322587
-0.700697559194179753
-0.700340416337036920
-0.699983273479893975
-0.699626130622751141
-0.699268987765608308
-0.698911844908465474
-0.698554702051322640
-0.698197559194179695
-0.697840416337036862
-0.697483273479894028
-0.697170773479893979
-0.696858273479894041
-0.696545773479893993
-0.696233273479894055
-0.695920773479894006
-0.695608273479894068
-0.695295773479894019
-0.694983273479894081
-0.694670773479894033
-0.694358273479893984
-0.694045773479894046
-0.693733273479893997
-0.693420773479894059
-0.693108273479894010
-0.692795773479894073
-0.692483273479894024
-0.692170773479893975
-0.691858273479894037
-0.691545773479893988
-0.691233273479894050
-0.690920773479894001
-0.690608273479894064
-0.690295773479894015
-0.689983273479893966
-0.689670773479894028
-0.689358273479893979
-0.689045773479894041
-0.688733273479893993
-0.688420773479894055
-0.688108273479894006
-0.687795773479894068
-0.687483273479894019
-0.687180243176863770
-0.686877212873833409
-0.686574182570803160
-0.686271152267772799
-0.685968121964742550
-0.685665091661712189
-0.685362061358681940
-0.685059031055651579
-0.684756000752621330
-0.684452970449590969
-0.684149940146560720
-0.683846909843530359
-0.683543879540500110
-0.683240849237469750
-0.682937818934439500
-0.682634788631409140
-0.682331758328378890
-0.682028728025348530
-0.681725697722318280
-0.681422667419287920
-0.681119637116257670
-0.680816606813227310
-0.680513576510197060
-0.680210546207166700
-0.679907515904136450
-0.679604485601106090
-0.679301455298075840
-0.678998424995045480
-0.678695394692015230
-0.678392364388984870
-0.678089334085954620
-0.677786303782924260
-0.677483273479894010
-0.677197559194179677
-0.676911844908465454
-0.676626130622751121
-0.676340416337036898
-0.676054702051322565
-0.675768987765608342
-0.675483273479894009
-0.675197559194179675
-0.674911844908465453
-0.674626130622751119
-0.674340416337036896
-0.674054702051322563
-0.673768987765608340
-0.673483273479894007
-0.673197559194179673
-0.672911844908465451
-0.672626130622751117
-0.672340416337036895
-0.672054702051322561
-0.671768987765608339
-0.671483273479894005
-0.671197559194179671
-0.670911844908465449
-0.670626130622751115
-0.670340416337036893
-0.670054702051322559
-0.669768987765608337
-0.669483273479894003
-0.669197559194179670
-0.668911844908465447
-0.668626130622751114
-0.668340416337036891
-0.668054702051322558
-0.667768987765608335
-0.667483273479894001
-0.667197559194179668
-0.666911844908465445
-0.666626130622751112
-0.666340416337036889
-0.666054702051322556
-0.665768987765608333
-0.665483273479894000
-0.665197559194179666
-0.664911844908465444
-0.664626130622751110
-0.664340416337036888
-0.664054702051322554
-0.663768987765608331
-0.663483273479893998
-0.663197559194179664
-0.662911844908465442
-0.662626130622751108
-0.662340416337036886
-0.662054702051322552
-0.661768987765608330
-0.661483273479893996
-0.661197559194179663
-0.660911844908465440
-0.660626130622751107
-0.660340416337036884
-0.660054702051322550
-0.659768987765608328
-0.659483273479893994
-0.659197559194179661
-0.658911844908465438
-0.658626130622751105
-0.658340416337036882
-0.658054702051322549
-0.657768987765608326
-0.657483273479893993
-0.657189155832835215
-0.656895038185776325
-0.656600920538717547
-0.656306802891658658
-0.656012685244599880
-0.655718567597541102
-0.655424449950482213
-0.655130332303423435
-0.654836214656364546
-0.654542097009305768
-0.654247979362246879
-0.653953861715188101
-0.653659744068129323
-0.653365626421070433
-0.653071508774011655
-0.652777391126952766
-0.652483273479893988
-0.652189155832835210
-0.651895038185776321
-0.651600920538717543
-0.651306802891658654
-0.651012685244599876
-0.650718567597541098
-0.650424449950482209
-0.650130332303423430
-0.649836214656364541
-0.649542097009305763
-0.649247979362246874
-0.648953861715188096
-0.648659744068129318
-0.648365626421070429
-0.648071508774011651
-0.647777391126952762
-0.647483273479893984
-0.647197559194179650
-0.646911844908465428
-0.646626130622751094
-0.646340416337036872
-0.646054702051322538
-0.645768987765608315
-0.645483273479893982
-0.645197559194179648
-0.644911844908465426
-0.644626130622751092
-0.644340416337036870
-0.644054702051322536
-0.643768987765608314
-0.643483273479893980
-0.643197559194179647
-0.642911844908465424
-0.642626130622751091
-0.642340416337036868
-0.642054702051322534
-0.641768987765608312
-0.641483273479893978
-0.641197559194179645
-0.640911844908465422
-0.640626130622751089
-0.640340416337036866
-0.640054702051322533
-0.639768987765608310
-0.639483273479893977
-0.639197559194179643
-0.638911844908465421
-0.638626130622751087
-0.638340416337036864
-0.638054702051322531
-0.637768987765608308
-0.637483273479893975
-0.637189155832835197
-0.636895038185776308
-0.636600920538717530
-0.636306802891658640
-0.636012685244599862
-0.635718567597541084
-0.635424449950482195
-0.635130332303423417
-0.634836214656364528
-0.634542097009305750
-0.634247979362246861
-0.633953861715188083
-0.633659744068129305
-0.633365626421070416
-0.633071508774011638
-0.632777391126952748
-0.632483273479893970
-0.632189155832835192
-0.631895038185776303
-0.631600920538717525
-0.631306802891658636
-0.631012685244599858
-0.630718567597541080
-0.630424449950482191
-0.630130332303423413
-0.629836214656364524
-0.629542097009305746
-0.629247979362246856
-0.628953861715188078
-0.628659744068129300
-0.628365626421070411
-0.628071508774011633
-0.627777391126952744
-0.627483273479893966
-0.627170773479893917
-0.626858273479893979
-0.626545773479893930
-0.626233273479893993
-0.625920773479893944
-0.625608273479894006
-0.625295773479893957
-0.624983273479894019
-0.624670773479893970
-0.624358273479893922
-0.624045773479893984
-0.623733273479893935
-0.623420773479893997
-0.623108273479893948
-0.622795773479894010
-0.622483273479893962
-0.622170773479893913
-0.621858273479893975
-0.621545773479893926
-0.621233273479893988
-0.620920773479893939
-0.620608273479894001
-0.620295773479893953
-0.619983273479893904
-0.619670773479893966
-0.619358273479893917
-0.619045773479893979
-0.618733273479893930
-0.618420773479893993
-0.618108273479893944
-0.617795773479894006
-0.617483273479893957
-0.617205495702116136
-0.616927717924338426
-0.616649940146560605
-0.616372162368782894
-0.616094384591005073
-0.615816606813227252
-0.615538829035449542
-0.615261051257671721
-0.614983273479894010
-0.614705495702116189
-0.614427717924338368
-0.614149940146560658
-0.613872162368782837
-0.613594384591005015
-0.613316606813227305
-0.613038829035449484
-0.612761051257671774
-0.612483273479893953
-0.612205495702116131
-0.611927717924338421
-0.611649940146560600
-0.611372162368782890
-0.611094384591005069
-0.610816606813227247
-0.610538829035449537
-0.610261051257671716
-0.609983273479893895
-0.609705495702116185
-0.609427717924338364
-0.609149940146560653
-0.608872162368782832
-0.608594384591005011
-0.608316606813227301
-0.608038829035449480
-0.607761051257671769
-0.607483273479893948
-0.607197559194179615
-0.606911844908465392
-0.606626130622751059
-0.606340416337036836
-0.606054702051322502
-0.605768987765608280
-0.605483273479893946
-0.605197559194179613
-0.604911844908465390
-0.604626130622751057
-0.604340416337036834
-0.604054702051322501
-0.603768987765608278
-0.603483273479893945
-0.603197559194179611
-0.602911844908465389
-0.602626130622751055
-0.602340416337036832
-0.602054702051322499
-0.601768987765608276
-0.601483273479893943
-0.601197559194179609
-0.600911844908465387
-0.600626130622751053
-0.600340416337036831
-0.600054702051322497
-0.599768987765608275
-0.599483273479893941
-0.599197559194179608
-0.598911844908465385
-0.598626130622751051
-0.598340416337036829
-0.598054702051322495
-0.597768987765608273
-0.597483273479893939
-0.597189155832835161
-0.596895038185776272
-0.596600920538717494
-0.596306802891658605
-0.596012685244599827
-0.595718567597541049
-0.595424449950482160
-0.595130332303423382
-0.594836214656364493
-0.594542097009305714
-0.594247979362246825
-0.593953861715188047
-0.593659744068129269
-0.593365626421070380
-0.593071508774011602
-0.592777391126952713
-0.592483273479893935
-0.592189155832835157
-0.591895038185776268
-0.591600920538717490
-0.591306802891658601
-0.591012685244599822
-0.590718567597541044
-0.590424449950482155
-0.590130332303423377
-0.589836214656364488
-0.589542097009305710
-0.589247979362246821
-0.588953861715188043
-0.588659744068129265
-0.588365626421070376
-0.588071508774011598
-0.587777391126952709
-0.587483273479893930
-0.587220115585157076
-0.586956957690420222
-0.586693799795683368
-0.586430641900946514
-0.586167484006209771
-0.585904326111472917
-0.585641168216736063
-0.585378010321999209
-0.585114852427262355
-0.584851694532525501
-0.584588536637788647
-0.584325378743051793
-0.584062220848314939
-0.583799062953578085
-0.583535905058841342
-0.583272747164104488
-0.583009589269367634
-0.582746431374630780
-0.582483273479893926
-0.582220115585157072
-0.581956957690420218
-0.581693799795683364
-0.581430641900946510
-0.581167484006209767
-0.580904326111472913
-0.580641168216736059
-0.580378010321999205
-0.580114852427262351
-0.579851694532525497
-0.579588536637788643
-0.579325378743051789
-0.579062220848314935
-0.578799062953578081
-0.578535905058841338
-0.578272747164104484
-0.578009589269367630
-0.577746431374630776
-0.577483273479893922
-0.577239371040869531
-0.576995468601845141
-0.576751566162820750
-0.576507663723796360
-0.576263761284771969
-0.576019858845747579
-0.575775956406723188
-0.575532053967698798
-0.575288151528674407
-0.575044249089650017
-0.574800346650625626
-0.574556444211601236
-0.574312541772576846
-0.574068639333552455
-0.573824736894528065
-0.573580834455503674
-0.573336932016479284
-0.573093029577454893
-0.572849127138430503
-0.572605224699406112
-0.572361322260381722
-0.572117419821357331
-0.571873517382332941
-0.571629614943308551
-0.571385712504284160
-0.571141810065259770
-0.570897907626235379
-0.570654005187210989
-0.570410102748186598
-0.570166200309162208
-0.569922297870137817
-0.569678395431113427
-0.569434492992089036
-0.569190590553064646
-0.568946688114040255
-0.568702785675015865
-0.568458883235991475
-0.568214980796967084
-0.567971078357942694
-0.567727175918918303
-0.567483273479893913
-0.567261051257671678
-0.567038829035449443
-0.566816606813227208
-0.566594384591004974
-0.566372162368782850
-0.566149940146560615
-0.565927717924338380
-0.565705495702116146
-0.565483273479893911
-0.565261051257671676
-0.565038829035449441
-0.564816606813227207
-0.564594384591004972
-0.564372162368782848
-0.564149940146560613
-0.563927717924338379
-0.563705495702116144
-0.563483273479893909
-0.563261051257671674
-0.563038829035449440
-0.562816606813227205
-0.562594384591004970
-0.562372162368782846
-0.562149940146560612
-0.561927717924338377
-0.561705495702116142
-0.561483273479893907
-0.561261051257671673
-0.561038829035449438
-0.560816606813227203
-0.560594384591004968
-0.560372162368782845
-0.560149940146560610
-0.559927717924338375
-0.559705495702116140
-0.559483273479893906
-0.559261051257671671
-0.559038829035449436
-0.558816606813227201
-0.558594384591004967
-0.558372162368782843
-0.558149940146560608
-0.557927717924338373
-0.557705495702116139
-0.557483273479893904
-0.557265882175546068
-0.557048490871198232
-0.556831099566850396
-0.556613708262502560
-0.556396316958154724
-0.556178925653806999
-0.555961534349459163
-0.555744143045111327
-0.555526751740763491
-0.555309360436415655
-0.555091969132067820
-0.554874577827719984
-0.554657186523372148
-0.554439795219024312
-0.554222403914676476
-0.554005012610328640
-0.553787621305980804
-0.553570230001633079
-0.553352838697285243
-0.553135447392937407
-0.552918056088589571
-0.552700664784241735
-0.552483273479893899
-0.552265882175546063
-0.552048490871198227
-0.551831099566850392
-0.551613708262502556
-0.551396316958154720
-0.551178925653806995
-0.550961534349459159
-0.550744143045111323
-0.550526751740763487
-0.550309360436415651
-0.550091969132067815
-0.549874577827719979
-0.549657186523372143
-0.549439795219024307
-0.549222403914676471
-0.549005012610328635
-0.548787621305980799
-0.548570230001633075
-0.548352838697285239
-0.548135447392937403
-0.547918056088589567
-0.547700664784241731
-0.547483273479893895
-0.547283273479893917
-0.547083273479893939
-0.546883273479893850
-0.546683273479893872
-0.546483273479893894
-0.546283273479893916
-0.546083273479893938
-0.545883273479893849
-0.545683273479893871
-0.545483273479893893
-0.545283273479893915
-0.545083273479893937
-0.544883273479893848
-0.544683273479893870
-0.544483273479893892
-0.544283273479893914
-0.544083273479893936
-0.543883273479893847
-0.543683273479893869
-0.543483273479893891
-0.543283273479893913
-0.543083273479893935
-0.542883273479893846
-0.542683273479893868
-0.542483273479893890
-0.542283273479893912
-0.542083273479893935
-0.541883273479893846
-0.541683273479893868
-0.541483273479893890
-0.541283273479893912
-0.541083273479893934
-0.540883273479893845
-0.540683273479893867
-0.540483273479893889
-0.540283273479893911
-0.540083273479893933
-0.539883273479893844
-0.539683273479893866
-0.539483273479893888
-0.539283273479893910
-0.539083273479893932
-0.538883273479893843
-0.538683273479893865
-0.538483273479893887
-0.538283273479893909
-0.538083273479893931
-0.537883273479893842
-0.537683273479893864
-0.537483273479893886
-0.537298088294708709
-0.537112903109523532
-0.536927717924338355
-0.536742532739153178
-0.536557347553968000
-0.536372162368782823
-0.536186977183597535
-0.536001791998412358
-0.535816606813227181
-0.535631421628042004
-0.535446236442856827
-0.535261051257671649
-0.535075866072486472
-0.534890680887301295
-0.534705495702116118
-0.534520310516930941
-0.534335125331745764
-0.534149940146560587
-0.533964754961375410
-0.533779569776190232
-0.533594384591004944
-0.533409199405819767
-0.533224014220634590
-0.533038829035449413
-0.532853643850264236
-0.532668458665079059
-0.532483273479893882
-0.532298088294708704
-0.532112903109523527
-0.531927717924338350
-0.531742532739153173
-0.531557347553967996
-0.531372162368782819
-0.531186977183597531
-0.531001791998412354
-0.530816606813227176
-0.530631421628041999
-0.530446236442856822
-0.530261051257671645
-0.530075866072486468
-0.529890680887301291
-0.529705495702116114
-0.529520310516930937
-0.529335125331745759
-0.529149940146560582
-0.528964754961375405
-0.528779569776190228
-0.528594384591004940
-0.528409199405819763
-0.528224014220634586
-0.528038829035449409
-0.527853643850264231
-0.527668458665079054
-0.527483273479893877
-0.527313781954470095
-0.527144290429046425
-0.526974798903622643
-0.526805307378198973
-0.526635815852775191
-0.526466324327351520
-0.526296832801927739
-0.526127341276504068
-0.525957849751080286
-0.525788358225656616
-0.525618866700232834
-0.525449375174809163
-0.525279883649385382
-0.525110392123961711
-0.524940900598537930
-0.524771409073114259
-0.524601917547690477
-0.524432426022266807
-0.524262934496843025
-0.524093442971419243
-0.523923951445995573
-0.523754459920571791
-0.523584968395148120
-0.523415476869724339
-0.523245985344300668
-0.523076493818876886
-0.522907002293453216
-0.522737510768029434
-0.522568019242605764
-0.522398527717181982
-0.522229036191758311
-0.522059544666334530
-0.521890053140910859
-0.521720561615487077
-0.521551070090063407
-0.521381578564639625
-0.521212087039215954
-0.521042595513792173
-0.520873103988368502
-0.520703612462944720
-0.520534120937520939
-0.520364629412097268
-0.520195137886673487
-0.520025646361249816
-0.519856154835826034
-0.519686663310402364
-0.519517171784978582
-0.519347680259554911
-0.519178188734131130
-0.519008697208707459
-0.518839205683283677
-0.518669714157860007
-0.518500222632436225
-0.518330731107012554
-0.518161239581588773
-0.517991748056165102
-0.517822256530741321
-0.517652765005317650
-0.517483273479893868
-0.517321983157313259
-0.517160692834732538
-0.516999402512151929
-0.516838112189571319
-0.516676821866990599
-0.516515531544409989
-0.516354241221829380
-0.516192950899248659
-0.516031660576668050
-0.515870370254087440
-0.515709079931506720
-0.515547789608926110
-0.515386499286345501
-0.515225208963764780
-0.515063918641184171
-0.514902628318603561
-0.514741337996022952
-0.514580047673442231
-0.514418757350861622
-0.514257467028281012
-0.514096176705700292
-0.513934886383119682
-0.513773596060539073
-0.513612305737958352
-0.513451015415377743
-0.513289725092797133
-0.513128434770216413
-0.512967144447635803
-0.512805854125055194
-0.512644563802474473
-0.512483273479893864
-0.512321983157313254
-0.512160692834732534
-0.511999402512151924
-0.511838112189571315
-0.511676821866990594
-0.511515531544409985
-0.511354241221829375
-0.511192950899248655
-0.511031660576668045
-0.510870370254087436
-0.510709079931506715
-0.510547789608926106
-0.510386499286345496
-0.510225208963764776
-0.510063918641184166
-0.509902628318603557
-0.509741337996022947
-0.509580047673442227
-0.509418757350861617
-0.509257467028281008
-0.509096176705700287
-0.508934886383119678
-0.508773596060539068
-0.508612305737958348
-0.508451015415377738
-0.508289725092797129
-0.508128434770216408
-0.507967144447635799
-0.507805854125055189
-0.507644563802474469
-0.507483273479893859
-0.507324543321163723
-0.507165813162433587
-0.507007083003703340
-0.506848352844973205
-0.506689622686243069
-0.506530892527512933
-0.506372162368782797
-0.506213432210052550
-0.506054702051322414
-0.505895971892592278
-0.505737241733862142
-0.505578511575132006
-0.505419781416401759
-0.505261051257671623
-0.505102321098941487
-0.504943590940211351
-0.504784860781481104
-0.504626130622750968
-0.504467400464020832
-0.504308670305290696
-0.504149940146560560
-0.503991209987830313
-0.503832479829100177
-0.503673749670370041
-0.503515019511639905
-0.503356289352909769
-0.503197559194179522
-0.503038829035449386
-0.502880098876719250
-0.502721368717989114
-0.502562638559258978
-0.502403908400528731
-0.502245178241798595
-0.502086448083068460
-0.501927717924338324
-0.501768987765608188
-0.501610257606877941
-0.501451527448147805
-0.501292797289417669
-0.501134067130687533
-0.500975336971957397
-0.500816606813227150
-0.500657876654497014
-0.500499146495766878
-0.500340416337036742
-0.500181686178306606
-0.500022956019576359
-0.499864225860846223
-0.499705495702116087
-0.499546765543385951
-0.499388035384655704
-0.499229305225925568
-0.499070575067195432
-0.498911844908465296
-0.498753114749735160
-0.498594384591004913
-0.498435654432274777
-0.498276924273544641
-0.498118194114814505
-0.497959463956084369
-0.497800733797354122
-0.497642003638623986
-0.497483273479893850
-0.497338345943661997
-0.497193418407430032
-0.497048490871198179
-0.496903563334966325
-0.496758635798734471
-0.496613708262502507
-0.496468780726270653
-0.496323853190038800
-0.496178925653806946
-0.496033998117574981
-0.495889070581343128
-0.495744143045111274
-0.495599215508879309
-0.495454287972647456
-0.495309360436415602
-0.495164432900183749
-0.495019505363951784
-0.494874577827719930
-0.494729650291488077
-0.494584722755256112
-0.494439795219024258
-0.494294867682792405
-0.494149940146560551
-0.494005012610328587
-0.493860085074096733
-0.493715157537864879
-0.493570230001633026
-0.493425302465401061
-0.493280374929169207
-0.493135447392937354
-0.492990519856705389
-0.492845592320473536
-0.492700664784241682
-0.492555737248009828
-0.492410809711777864
-0.492265882175546010
-0.492120954639314157
-0.491976027103082303
-0.491831099566850338
-0.491686172030618485
-0.491541244494386631
-0.491396316958154666
-0.491251389421922813
-0.491106461885690959
-0.490961534349459106
-0.490816606813227141
-0.490671679276995287
-0.490526751740763434
-0.490381824204531580
-0.490236896668299615
-0.490091969132067762
-0.489947041595835908
-0.489802114059603944
-0.489657186523372090
-0.489512258987140236
-0.489367331450908383
-0.489222403914676418
-0.489077476378444564
-0.488932548842212711
-0.488787621305980746
-0.488642693769748893
-0.488497766233517039
-0.488352838697285185
-0.488207911161053221
-0.488062983624821367
-0.487918056088589513
-0.487773128552357660
-0.487628201016125695
-0.487483273479893842
-0.487336214656364453
-0.487189155832835064
-0.487042097009305563
-0.486895038185776174
-0.486747979362246785
-0.486600920538717396
-0.486453861715188007
-0.486306802891658507
-0.486159744068129118
-0.486012685244599729
-0.485865626421070340
-0.485718567597540951
-0.485571508774011451
-0.485424449950482062
-0.485277391126952673
-0.485130332303423284
-0.484983273479893895
-0.484836214656364395
-0.484689155832835006
-0.484542097009305617
-0.484395038185776228
-0.484247979362246728
-0.484100920538717339
-0.483953861715187950
-0.483806802891658561
-0.483659744068129172
-0.483512685244599671
-0.483365626421070282
-0.483218567597540893
-0.483071508774011504
-0.482924449950482115
-0.482777391126952615
-0.482630332303423226
-0.482483273479893837
-0.482336214656364448
-0.482189155832835059
-0.482042097009305559
-0.481895038185776170
-0.481747979362246781
-0.481600920538717392
-0.481453861715188003
-0.481306802891658503
-0.481159744068129114
-0.481012685244599725
-0.480865626421070336
-0.480718567597540947
-0.480571508774011447
-0.480424449950482058
-0.480277391126952669
-0.480130332303423280
-0.479983273479893779
-0.479836214656364390
-0.479689155832835001
-0.479542097009305612
-0.479395038185776223
-0.479247979362246723
-0.479100920538717334
-0.478953861715187945
-0.478806802891658556
-0.478659744068129167
-0.478512685244599667
-0.478365626421070278
-0.478218567597540889
-0.478071508774011500
-0.477924449950482111
-0.477777391126952611
-0.477630332303423222
-0.477483273479893833
-0.477336214656364444
-0.477189155832834999
-0.477042097009305610
-0.476895038185776166
-0.476747979362246777
-0.476600920538717387
-0.476453861715187943
-0.476306802891658554
-0.476159744068129109
-0.476012685244599720
-0.475865626421070276
-0.475718567597540887
-0.475571508774011498
-0.475424449950482053
-0.475277391126952664
-0.475130332303423220
-0.474983273479893831
-0.474836214656364441
-0.474689155832834997
-0.474542097009305608
-0.474395038185776163
-0.474247979362246774
-0.474100920538717385
-0.473953861715187941
-0.473806802891658552
-0.473659744068129107
-0.473512685244599718
-0.473365626421070274
-0.473218567597540885
-0.473071508774011495
-0.472924449950482051
-0.472777391126952662
-0.472630332303423217
-0.472483273479893828
-0.472336214656364439
-0.472189155832834995
-0.472042097009305606
-0.471895038185776161
-0.471747979362246772
-0.471600920538717383
-0.471453861715187938
-0.471306802891658549
-0.471159744068129105
-0.471012685244599716
-0.470865626421070271
-0.470718567597540882
-0.470571508774011493
-0.470424449950482049
-0.470277391126952660
-0.470130332303423215
-0.469983273479893826
-0.469836214656364437
-0.469689155832834992
-0.469542097009305603
-0.469395038185776159
-0.469247979362246770
-0.469100920538717381
-0.468953861715187936
-0.468806802891658547
-0.468659744068129103
-0.468512685244599714
-0.468365626421070269
-0.468218567597540880
-0.468071508774011491
-0.467924449950482046
-0.467777391126952657
-0.467630332303423213
-0.467483273479893824
-0.467336214656364435
-0.467189155832834990
-0.467042097009305601
-0.466895038185776157
-0.466747979362246768
-0.466600920538717379
-0.466453861715187934
-0.466306802891658545
-0.466159744068129100
-0.466012685244599711
-0.465865626421070267
-0.465718567597540878
-0.465571508774011489
-0.465424449950482044
-0.465277391126952655
-0.465130332303423211
-0.464983273479893822
-0.464836214656364433
-0.464689155832834988
-0.464542097009305599
-0.464395038185776154
-0.464247979362246765
-0.464100920538717376
-0.463953861715187932
-0.463806802891658543
-0.463659744068129098
-0.463512685244599709
-0.463365626421070265
-0.463218567597540876
-0.463071508774011487
-0.462924449950482042
-0.462777391126952653
-0.462630332303423208
-0.462483273479893819
-0.462336214656364430
-0.462189155832834986
-0.462042097009305597
-0.461895038185776152
-0.461747979362246763
-0.461600920538717374
-0.461453861715187930
-0.461306802891658541
-0.461159744068129096
-0.461012685244599707
-0.460865626421070262
-0.460718567597540873
-0.460571508774011484
-0.460424449950482040
-0.460277391126952651
-0.460130332303423206
-0.459983273479893817
-0.459836214656364428
-0.459689155832834984
-0.459542097009305595
-0.459395038185776150
-0.459247979362246761
-0.459100920538717372
-0.458953861715187927
-0.458806802891658538
-0.458659744068129094
-0.458512685244599705
-0.458365626421070260
-0.458218567597540871
-0.458071508774011482
-0.457924449950482038
-0.457777391126952649
-0.457630332303423204
-0.457483273479893815
-0.457334019748550535
-0.457184766017207256
-0.457035512285863976
-0.456886258554520697
-0.456737004823177417
-0.456587751091834138
-0.456438497360490802
-0.456289243629147523
-0.456139989897804243
-0.455990736166460964
-0.455841482435117684
-0.455692228703774405
-0.455542974972431125
-0.455393721241087845
-0.455244467509744566
-0.455095213778401286
-0.454945960047058007
-0.454796706315714727
-0.454647452584371448
-0.454498198853028168
-0.454348945121684833
-0.454199691390341553
-0.454050437658998274
-0.453901183927654994
-0.453751930196311715
-0.453602676464968435
-0.453453422733625156
-0.453304169002281876
-0.453154915270938596
-0.453005661539595317
-0.452856407808252037
-0.452707154076908758
-0.452557900345565478
-0.452408646614222143
-0.452259392882878863
-0.452110139151535584
-0.451960885420192304
-0.451811631688849025
-0.451662377957505745
-0.451513124226162466
-0.451363870494819186
-0.451214616763475906
-0.451065363032132627
-0.450916109300789347
-0.450766855569446068
-0.450617601838102788
-0.450468348106759453
-0.450319094375416173
-0.450169840644072894
-0.450020586912729614
-0.449871333181386335
-0.449722079450043055
-0.449572825718699776
-0.449423571987356496
-0.449274318256013216
-0.449125064524669937
-0.448975810793326657
-0.448826557061983378
-0.448677303330640098
-0.448528049599296819
-0.448378795867953484
-0.448229542136610204
-0.448080288405266924
-0.447931034673923645
-0.447781780942580365
-0.447632527211237086
-0.447483273479893806
-0.447336214656364417
-0.447189155832834973
-0.447042097009305583
-0.446895038185776139
-0.446747979362246750
-0.446600920538717361
-0.446453861715187916
-0.446306802891658527
-0.446159744068129083
-0.446012685244599694
-0.445865626421070249
-0.445718567597540860
-0.445571508774011471
-0.445424449950482026
-0.445277391126952637
-0.445130332303423193
-0.444983273479893804
-0.444836214656364415
-0.444689155832834970
-0.444542097009305581
-0.444395038185776137
-0.444247979362246748
-0.444100920538717359
-0.443953861715187914
-0.443806802891658525
-0.443659744068129080
-0.443512685244599691
-0.443365626421070247
-0.443218567597540858
-0.443071508774011469
-0.442924449950482024
-0.442777391126952635
-0.442630332303423191
-0.442483273479893802
-0.442336214656364413
-0.442189155832834968
-0.442042097009305579
-0.441895038185776134
-0.441747979362246745
-0.441600920538717356
-0.441453861715187912
-0.441306802891658523
-0.441159744068129078
-0.441012685244599689
-0.440865626421070245
-0.440718567597540856
-0.440571508774011467
-0.440424449950482022
-0.440277391126952633
-0.440130332303423188
-0.439983273479893799
-0.439836214656364410
-0.439689155832834966
-0.439542097009305577
-0.439395038185776132
-0.439247979362246743
-0.439100920538717354
-0.438953861715187910
-0.438806802891658521
-0.438659744068129076
-0.438512685244599687
-0.438365626421070242
-0.438218567597540853
-0.438071508774011464
-0.437924449950482020
-0.437777391126952631
-0.437630332303423186
-0.437483273479893797
-0.437346287178523918
-0.437209300877154095
-0.437072314575784215
-0.436935328274414336
-0.436798341973044457
-0.436661355671674634
-0.436524369370304755
-0.436387383068934875
-0.436250396767565052
-0.436113410466195173
-0.435976424164825294
-0.435839437863455414
-0.435702451562085591
-0.435565465260715712
-0.435428478959345833
-0.435291492657976009
-0.435154506356606130
-0.435017520055236251
-0.434880533753866372
-0.434743547452496548
-0.434606561151126669
-0.434469574849756790
-0.434332588548386966
-0.434195602247017087
-0.434058615945647208
-0.433921629644277329
-0.433784643342907505
-0.433647657041537626
-0.433510670740167747
-0.433373684438797924
-0.433236698137428045
-0.433099711836058165
-0.432962725534688286
-0.432825739233318463
-0.432688752931948584
-0.432551766630578705
-0.432414780329208881
-0.432277794027839002
-0.432140807726469123
-0.432003821425099299
-0.431866835123729420
-0.431729848822359541
-0.431592862520989662
-0.431455876219619838
-0.431318889918249959
-0.431181903616880080
-0.431044917315510256
-0.430907931014140377
-0.430770944712770498
-0.430633958411400619
-0.430496972110030796
-0.430359985808660916
-0.430222999507291037
-0.430086013205921214
-0.429949026904551335
-0.429812040603181456
-0.429675054301811576
-0.429538068000441753
-0.429401081699071874
-0.429264095397701995
-0.429127109096332171
-0.428990122794962292
-0.428853136493592413
-0.428716150192222534
-0.428579163890852710
-0.428442177589482831
-0.428305191288112952
-0.428168204986743128
-0.428031218685373249
-0.427894232384003370
-0.427757246082633491
-0.427620259781263667
-0.427483273479893788
-0.427358273479893802
-0.427233273479893816
-0.427108273479893774
-0.426983273479893788
-0.426858273479893802
-0.426733273479893760
-0.426608273479893774
-0.426483273479893787
-0.426358273479893801
-0.426233273479893815
-0.426108273479893773
-0.425983273479893787
-0.425858273479893801
-0.425733273479893759
-0.425608273479893773
-0.425483273479893787
-0.425358273479893800
-0.425233273479893814
-0.425108273479893772
-0.424983273479893786
-0.424858273479893800
-0.424733273479893758
-0.424608273479893772
-0.424483273479893786
-0.424358273479893799
-0.424233273479893813
-0.424108273479893771
-0.423983273479893785
-0.423858273479893799
-0.423733273479893757
-0.423608273479893771
-0.423483273479893785
-0.423358273479893799
-0.423233273479893812
-0.423108273479893771
-0.422983273479893784
-0.422858273479893798
-0.422733273479893756
-0.422608273479893770
-0.422483273479893784
-0.422358273479893798
-0.422233273479893811
-0.422108273479893770
-0.421983273479893783
-0.421858273479893797
-0.421733273479893755
-0.421608273479893769
-0.421483273479893783
-0.421358273479893797
-0.421233273479893811
-0.421108273479893769
-0.420983273479893783
-0.420858273479893796
-0.420733273479893755
-0.420608273479893768
-0.420483273479893782
-0.420358273479893796
-0.420233273479893810
-0.420108273479893768
-0.419983273479893782
-0.419858273479893795
-0.419733273479893754
-0.419608273479893767
-0.419483273479893781
-0.419358273479893795
-0.419233273479893809
-0.419108273479893767
-0.418983273479893781
-0.418858273479893795
-0.418733273479893753
-0.418608273479893767
-0.418483273479893780
-0.418358273479893794
-0.418233273479893808
-0.418108273479893766
-0.417983273479893780
-0.417858273479893794
-0.417733273479893752
-0.417608273479893766
-0.417483273479893779
-0.417368330951158162
-0.417253388422422489
-0.417138445893686871
-0.417023503364951253
-0.416908560836215636
-0.416793618307479963
-0.416678675778744345
-0.416563733250008728
-0.416448790721273110
-0.416333848192537437
-0.416218905663801819
-0.416103963135066202
-0.415989020606330584
-0.415874078077594911
-0.415759135548859293
-0.415644193020123676
-0.415529250491388058
-0.415414307962652385
-0.415299365433916767
-0.415184422905181150
-0.415069480376445477
-0.414954537847709859
-0.414839595318974241
-0.414724652790238624
-0.414609710261502951
-0.414494767732767333
-0.414379825204031715
-0.414264882675296098
-0.414149940146560425
-0.414034997617824807
-0.413920055089089189
-0.413805112560353572
-0.413690170031617899
-0.413575227502882281
-0.413460284974146663
-0.413345342445410990
-0.413230399916675373
-0.413115457387939755
-0.413000514859204138
-0.412885572330468464
-0.412770629801732847
-0.412655687272997229
-0.412540744744261612
-0.412425802215525938
-0.412310859686790321
-0.412195917158054703
-0.412080974629319086
-0.411966032100583412
-0.411851089571847795
-0.411736147043112177
-0.411621204514376560
-0.411506261985640887
-0.411391319456905269
-0.411276376928169651
-0.411161434399433978
-0.411046491870698361
-0.410931549341962743
-0.410816606813227125
-0.410701664284491452
-0.410586721755755835
-0.410471779227020217
-0.410356836698284599
-0.410241894169548926
-0.410126951640813309
-0.410012009112077691
-0.409897066583342073
-0.409782124054606400
-0.409667181525870783
-0.409552238997135165
-0.409437296468399547
-0.409322353939663874
-0.409207411410928257
-0.409092468882192639
-0.408977526353456966
-0.408862583824721348
-0.408747641295985731
-0.408632698767250113
-0.408517756238514440
-0.408402813709778822
-0.408287871181043205
-0.408172928652307587
-0.408057986123571914
-0.407943043594836297
-0.407828101066100679
-0.407713158537365061
-0.407598216008629388
-0.407483273479893771
-0.407373383370003672
-0.407263493260113574
-0.407153603150223420
-0.407043713040333321
-0.406933822930443223
-0.406823932820553125
-0.406714042710663026
-0.406604152600772872
-0.406494262490882774
-0.406384372380992676
-0.406274482271102577
-0.406164592161212423
-0.406054702051322325
-0.405944811941432226
-0.405834921831542128
-0.405725031721652030
-0.405615141611761876
-0.405505251501871777
-0.405395361391981679
-0.405285471282091581
-0.405175581172201482
-0.405065691062311328
-0.404955800952421230
-0.404845910842531131
-0.404736020732641033
-0.404626130622750935
-0.404516240512860781
-0.404406350402970682
-0.404296460293080584
-0.404186570183190486
-0.404076680073300387
-0.403966789963410233
-0.403856899853520135
-0.403747009743630036
-0.403637119633739938
-0.403527229523849784
-0.403417339413959686
-0.403307449304069587
-0.403197559194179489
-0.403087669084289391
-0.402977778974399237
-0.402867888864509138
-0.402757998754619040
-0.402648108644728941
-0.402538218534838843
-0.402428328424948689
-0.402318438315058591
-0.402208548205168492
-0.402098658095278394
-0.401988767985388296
-0.401878877875498142
-0.401768987765608043
-0.401659097655717945
-0.401549207545827846
-0.401439317435937748
-0.401329427326047594
-0.401219537216157496
-0.401109647106267397
-0.400999756996377299
-0.400889866886487145
-0.400779976776597047
-0.400670086666706948
-0.400560196556816850
-0.400450306446926751
-0.400340416337036598
-0.400230526227146499
-0.400120636117256401
-0.400010746007366302
-0.399900855897476204
-0.399790965787586050
-0.399681075677695952
-0.399571185567805853
-0.399461295457915755
-0.399351405348025656
-0.399241515238135503
-0.399131625128245404
-0.399021735018355306
-0.398911844908465207
-0.398801954798575053
-0.398692064688684955
-0.398582174578794857
-0.398472284468904758
-0.398362394359014660
-0.398252504249124506
-0.398142614139234408
-0.398032724029344309
-0.397922833919454211
-0.397812943809564112
-0.397703053699673958
-0.397593163589783860
-0.397483273479893762
-0.397386186101252981
-0.397289098722612199
-0.397192011343971418
-0.397094923965330637
-0.396997836586689856
-0.396900749208049075
-0.396803661829408350
-0.396706574450767568
-0.396609487072126787
-0.396512399693486006
-0.396415312314845225
-0.396318224936204444
-0.396221137557563663
-0.396124050178922882
-0.396026962800282101
-0.395929875421641320
-0.395832788043000539
-0.395735700664359757
-0.395638613285718976
-0.395541525907078251
-0.395444438528437470
-0.395347351149796689
-0.395250263771155907
-0.395153176392515126
-0.395056089013874345
-0.394959001635233564
-0.394861914256592783
-0.394764826877952002
-0.394667739499311221
-0.394570652120670440
-0.394473564742029659
-0.394376477363388878
-0.394279389984748152
-0.394182302606107371
-0.394085215227466590
-0.393988127848825809
-0.393891040470185028
-0.393793953091544247
-0.393696865712903465
-0.393599778334262684
-0.393502690955621903
-0.393405603576981122
-0.393308516198340341
-0.393211428819699560
-0.393114341441058834
-0.393017254062418053
-0.392920166683777272
-0.392823079305136491
-0.392725991926495710
-0.392628904547854929
-0.392531817169214148
-0.392434729790573367
-0.392337642411932586
-0.392240555033291804
-0.392143467654651023
-0.392046380276010242
-0.391949292897369461
-0.391852205518728680
-0.391755118140087955
-0.391658030761447173
-0.391560943382806392
-0.391463856004165611
-0.391366768625524830
-0.391269681246884049
-0.391172593868243268
-0.391075506489602487
-0.390978419110961706
-0.390881331732320925
-0.390784244353680144
-0.390687156975039362
-0.390590069596398637
-0.390492982217757856
-0.390395894839117075
-0.390298807460476294
-0.390201720081835512
-0.390104632703194731
-0.390007545324553950
-0.389910457945913169
-0.389813370567272388
-0.389716283188631607
-0.389619195809990826
-0.389522108431350045
-0.389425021052709264
-0.389327933674068538
-0.389230846295427757
-0.389133758916786976
-0.389036671538146195
-0.388939584159505414
-0.388842496780864633
-0.388745409402223852
-0.388648322023583070
-0.388551234644942289
-0.388454147266301508
-0.388357059887660727
-0.388259972509019946
-0.388162885130379165
-0.388065797751738439
-0.387968710373097658
-0.387871622994456877
-0.387774535615816096
-0.387677448237175315
-0.387580360858534534
-0.387483273479893753
-0.387390680887301164
-0.387298088294708576
-0.387205495702115987
-0.387112903109523399
-0.387020310516930810
-0.386927717924338221
-0.386835125331745577
-0.386742532739152989
-0.386649940146560400
-0.386557347553967812
-0.386464754961375223
-0.386372162368782635
-0.386279569776190046
-0.386186977183597457
-0.386094384591004869
-0.386001791998412280
-0.385909199405819692
-0.385816606813227103
-0.385724014220634515
-0.385631421628041926
-0.385538829035449282
-0.385446236442856693
-0.385353643850264105
-0.385261051257671516
-0.385168458665078928
-0.385075866072486339
-0.384983273479893751
-0.384890680887301162
-0.384798088294708573
-0.384705495702115985
-0.384612903109523396
-0.384520310516930808
-0.384427717924338219
-0.384335125331745575
-0.384242532739152987
-0.384149940146560398
-0.384057347553967809
-0.383964754961375221
-0.383872162368782632
-0.383779569776190044
-0.383686977183597455
-0.383594384591004867
-0.383501791998412278
-0.383409199405819689
-0.383316606813227101
-0.383224014220634512
-0.383131421628041924
-0.383038829035449280
-0.382946236442856691
-0.382853643850264103
-0.382761051257671514
-0.382668458665078925
-0.382575866072486337
-0.382483273479893748
-0.382390680887301160
-0.382298088294708571
-0.382205495702115983
-0.382112903109523394
-0.382020310516930806
-0.381927717924338217
-0.381835125331745573
-0.381742532739152984
-0.381649940146560396
-0.381557347553967807
-0.381464754961375219
-0.381372162368782630
-0.381279569776190042
-0.381186977183597453
-0.381094384591004864
-0.381001791998412276
-0.380909199405819687
-0.380816606813227099
-0.380724014220634510
-0.380631421628041922
-0.380538829035449278
-0.380446236442856689
-0.380353643850264100
-0.380261051257671512
-0.380168458665078923
-0.380075866072486335
-0.379983273479893746
-0.379890680887301158
-0.379798088294708569
-0.379705495702115980
-0.379612903109523392
-0.379520310516930803
-0.379427717924338215
-0.379335125331745626
-0.379242532739152982
-0.379149940146560394
-0.379057347553967805
-0.378964754961375216
-0.378872162368782628
-0.378779569776190039
-0.378686977183597451
-0.378594384591004862
-0.378501791998412274
-0.378409199405819685
-0.378316606813227096
-0.378224014220634508
-0.378131421628041919
-0.378038829035449275
-0.377946236442856687
-0.377853643850264098
-0.377761051257671510
-0.377668458665078921
-0.377575866072486332
-0.377483273479893744
-0.377397803394423637
-0.377312333308953585
-0.377226863223483477
-0.377141393138013425
-0.377055923052543318
-0.376970452967073211
-0.376884982881603159
-0.376799512796133051
-0.376714042710663000
-0.376628572625192892
-0.376543102539722785
-0.376457632454252733
-0.376372162368782626
-0.376286692283312574
-0.376201222197842466
-0.376115752112372359
-0.376030282026902307
-0.375944811941432200
-0.375859341855962092
-0.375773871770492041
-0.375688401685021933
-0.375602931599551881
-0.375517461514081774
-0.375431991428611667
-0.375346521343141615
-0.375261051257671507
-0.375175581172201456
-0.375090111086731348
-0.375004641001261241
-0.374919170915791189
-0.374833700830321082
-0.374748230744851030
-0.374662760659380922
-0.374577290573910815
-0.374491820488440763
-0.374406350402970656
-0.374320880317500604
-0.374235410232030496
-0.374149940146560389
-0.374064470061090337
-0.373978999975620230
-0.373893529890150178
-0.373808059804680071
-0.373722589719209963
-0.373637119633739911
-0.373551649548269804
-0.373466179462799697
-0.373380709377329645
-0.373295239291859537
-0.373209769206389486
-0.373124299120919378
-0.373038829035449271
-0.372953358949979219
-0.372867888864509112
-0.372782418779039060
-0.372696948693568952
-0.372611478608098845
-0.372526008522628793
-0.372440538437158686
-0.372355068351688634
-0.372269598266218527
-0.372184128180748419
-0.372098658095278367
-0.372013188009808260
-0.371927717924338208
-0.371842247838868101
-0.371756777753397993
-0.371671307667927941
-0.371585837582457834
-0.371500367496987782
-0.371414897411517675
-0.371329427326047568
-0.371243957240577516
-0.371158487155107408
-0.371073017069637301
-0.370987546984167249
-0.370902076898697142
-0.370816606813227090
-0.370731136727756982
-0.370645666642286875
-0.370560196556816823
-0.370474726471346716
-0.370389256385876664
-0.370303786300406557
-0.370218316214936449
-0.370132846129466397
-0.370047376043996290
-0.369961905958526238
-0.369876435873056131
-0.369790965787586023
-0.369705495702115972
-0.369620025616645864
-0.369534555531175812
-0.369449085445705705
-0.369363615360235598
-0.369278145274765546
-0.369192675189295438
-0.369107205103825387
-0.369021735018355279
-0.368936264932885172
-0.368850794847415120
-0.368765324761945013
-0.368679854676474905
-0.368594384591004853
-0.368508914505534746
-0.368423444420064694
-0.368337974334594587
-0.368252504249124479
-0.368167034163654427
-0.368081564078184320
-0.367996093992714268
-0.367910623907244161
-0.367825153821774053
-0.367739683736304002
-0.367654213650833894
-0.367568743565363842
-0.367483273479893735
-0.367400628851794586
-0.367317984223695382
-0.367235339595596233
-0.367152694967497029
-0.367070050339397880
-0.366987405711298675
-0.366904761083199527
-0.366822116455100322
-0.366739471827001173
-0.366656827198902024
-0.366574182570802820
-0.366491537942703671
-0.366408893314604467
-0.366326248686505318
-0.366243604058406114
-0.366160959430306965
-0.366078314802207760
-0.365995670174108612
-0.365913025546009463
-0.365830380917910258
-0.365747736289811110
-0.365665091661711905
-0.365582447033612756
-0.365499802405513552
-0.365417157777414403
-0.365334513149315199
-0.365251868521216050
-0.365169223893116901
-0.365086579265017697
-0.365003934636918548
-0.364921290008819343
-0.364838645380720195
-0.364756000752620990
-0.364673356124521841
-0.364590711496422637
-0.364508066868323488
-0.364425422240224284
-0.364342777612125135
-0.364260132984025986
-0.364177488355926782
-0.364094843727827633
-0.364012199099728428
-0.363929554471629280
-0.363846909843530075
-0.363764265215430926
-0.363681620587331722
-0.363598975959232573
-0.363516331331133424
-0.363433686703034220
-0.363351042074935071
-0.363268397446835867
-0.363185752818736718
-0.363103108190637514
-0.363020463562538365
-0.362937818934439160
-0.362855174306340011
-0.362772529678240863
-0.362689885050141658
-0.362607240422042509
-0.362524595793943305
-0.362441951165844156
-0.362359306537744952
-0.362276661909645803
-0.362194017281546599
-0.362111372653447450
-0.362028728025348301
-0.361946083397249097
-0.361863438769149948
-0.361780794141050743
-0.361698149512951594
-0.361615504884852390
-0.361532860256753241
-0.361450215628654037
-0.361367571000554888
-0.361284926372455739
-0.361202281744356535
-0.361119637116257386
-0.361036992488158182
-0.360954347860059033
-0.360871703231959828
-0.360789058603860679
-0.360706413975761475
-0.360623769347662326
-0.360541124719563177
-0.360458480091463973
-0.360375835463364824
-0.360293190835265620
-0.360210546207166471
-0.360127901579067267
-0.360045256950968118
-0.359962612322868913
-0.359879967694769765
-0.359797323066670560
-0.359714678438571411
-0.359632033810472262
-0.359549389182373058
-0.359466744554273909
-0.359384099926174705
-0.359301455298075556
-0.359218810669976352
-0.359136166041877203
-0.359053521413777998
-0.358970876785678850
-0.358888232157579701
-0.358805587529480496
-0.358722942901381348
-0.358640298273282143
-0.358557653645182994
-0.358475009017083790
-0.358392364388984641
-0.358309719760885437
-0.358227075132786288
-0.358144430504687139
-0.358061785876587935
-0.357979141248488786
-0.357896496620389581
-0.357813851992290433
-0.357731207364191228
-0.357648562736092079
-0.357565918107992875
-0.357483273479893726
-0.357405754100048767
-0.357328234720203808
-0.357250715340358849
-0.357173195960513890
-0.357095676580668930
-0.357018157200823971
-0.356940637820979012
-0.356863118441134053
-0.356785599061289094
-0.356708079681444135
-0.356630560301599175
-0.356553040921754216
-0.356475521541909202
-0.356398002162064242
-0.356320482782219283
-0.356242963402374324
-0.356165444022529365
-0.356087924642684406
-0.356010405262839447
-0.355932885882994487
-0.355855366503149528
-0.355777847123304569
-0.355700327743459610
-0.355622808363614651
-0.355545288983769692
-0.355467769603924733
-0.355390250224079773
-0.355312730844234814
-0.355235211464389855
-0.355157692084544896
-0.355080172704699937
-0.355002653324854978
-0.354925133945010018
-0.354847614565165059
-0.354770095185320100
-0.354692575805475141
-0.354615056425630182
-0.354537537045785223
-0.354460017665940208
-0.354382498286095249
-0.354304978906250290
-0.354227459526405331
-0.354149940146560371
-0.354072420766715412
-0.353994901386870453
-0.353917382007025494
-0.353839862627180535
-0.353762343247335576
-0.353684823867490616
-0.353607304487645657
-0.353529785107800698
-0.353452265727955739
-0.353374746348110780
-0.353297226968265821
-0.353219707588420861
-0.353142188208575902
-0.353064668828730943
-0.352987149448885984
-0.352909630069041025
-0.352832110689196066
-0.352754591309351107
-0.352677071929506147
-0.352599552549661188
-0.352522033169816229
-0.352444513789971214
-0.352366994410126255
-0.352289475030281296
-0.352211955650436337
-0.352134436270591378
-0.352056916890746419
-0.351979397510901459
-0.351901878131056500
-0.351824358751211541
-0.351746839371366582
-0.351669319991521623
-0.351591800611676664
-0.351514281231831704
-0.351436761851986745
-0.351359242472141786
-0.351281723092296827
-0.351204203712451868
-0.351126684332606909
-0.351049164952761950
-0.350971645572916990
-0.350894126193072031
-0.350816606813227072
-0.350739087433382113
-0.350661568053537154
-0.350584048673692195
-0.350506529293847180
-0.350429009914002221
-0.350351490534157262
-0.350273971154312302
-0.350196451774467343
-0.350118932394622384
-0.350041413014777425
-0.349963893634932466
-0.349886374255087507
-0.349808854875242548
-0.349731335495397588
-0.349653816115552629
-0.349576296735707670
-0.349498777355862711
-0.349421257976017752
-0.349343738596172793
-0.349266219216327833
-0.349188699836482874
-0.349111180456637915
-0.349033661076792956
-0.348956141696947997
-0.348878622317103038
-0.348801102937258078
-0.348723583557413119
-0.348646064177568160
-0.348568544797723201
-0.348491025417878242
-0.348413506038033227
-0.348335986658188268
-0.348258467278343309
-0.348180947898498350
-0.348103428518653391
-0.348025909138808431
-0.347948389758963472
-0.347870870379118513
-0.347793350999273554
-0.347715831619428595
-0.347638312239583636
-0.347560792859738676
-0.347483273479893717
-0.347409744068129023
-0.347336214656364328
-0.347262685244599578
-0.347189155832834884
-0.347115626421070189
-0.347042097009305495
-0.346968567597540800
-0.346895038185776050
-0.346821508774011356
-0.346747979362246661
-0.346674449950481967
-0.346600920538717272
-0.346527391126952522
-0.346453861715187827
-0.346380332303423133
-0.346306802891658438
-0.346233273479893744
-0.346159744068128994
-0.346086214656364299
-0.346012685244599605
-0.345939155832834910
-0.345865626421070160
-0.345792097009305466
-0.345718567597540771
-0.345645038185776077
-0.345571508774011382
-0.345497979362246632
-0.345424449950481938
-0.345350920538717243
-0.345277391126952549
-0.345203861715187854
-0.345130332303423104
-0.345056802891658410
-0.344983273479893715
-0.344909744068129021
-0.344836214656364326
-0.344762685244599576
-0.344689155832834881
-0.344615626421070187
-0.344542097009305492
-0.344468567597540798
-0.344395038185776048
-0.344321508774011353
-0.344247979362246659
-0.344174449950481964
-0.344100920538717270
-0.344027391126952520
-0.343953861715187825
-0.343880332303423131
-0.343806802891658436
-0.343733273479893686
-0.343659744068128992
-0.343586214656364297
-0.343512685244599603
-0.343439155832834908
-0.343365626421070158
-0.343292097009305464
-0.343218567597540769
-0.343145038185776075
-0.343071508774011380
-0.342997979362246630
-0.342924449950481935
-0.342850920538717241
-0.342777391126952546
-0.342703861715187852
-0.342630332303423102
-0.342556802891658407
-0.342483273479893713
-0.342409744068129018
-0.342336214656364324
-0.342262685244599574
-0.342189155832834879
-0.342115626421070185
-0.342042097009305490
-0.341968567597540796
-0.341895038185776046
-0.341821508774011351
-0.341747979362246657
-0.341674449950481962
-0.341600920538717268
-0.341527391126952518
-0.341453861715187823
-0.341380332303423129
-0.341306802891658434
-0.341233273479893739
-0.341159744068128989
-0.341086214656364295
-0.341012685244599600
-0.340939155832834906
-0.340865626421070156
-0.340792097009305461
-0.340718567597540767
-0.340645038185776072
-0.340571508774011378
-0.340497979362246628
-0.340424449950481933
-0.340350920538717239
-0.340277391126952544
-0.340203861715187850
-0.340130332303423100
-0.340056802891658405
-0.339983273479893711
-0.339909744068129016
-0.339836214656364322
-0.339762685244599572
-0.339689155832834877
-0.339615626421070183
-0.339542097009305488
-0.339468567597540793
-0.339395038185776043
-0.339321508774011349
-0.339247979362246654
-0.339174449950481960
-0.339100920538717265
-0.339027391126952515
-0.338953861715187821
-0.338880332303423126
-0.338806802891658432
-0.338733273479893682
-0.338659744068128987
-0.338586214656364293
-0.338512685244599598
-0.338439155832834904
-0.338365626421070154
-0.338292097009305459
-0.338218567597540765
-0.338145038185776070
-0.338071508774011376
-0.337997979362246626
-0.337924449950481931
-0.337850920538717236
-0.337777391126952542
-0.337703861715187847
-0.337630332303423097
-0.337556802891658403
-0.337483273479893708
-0.337410280779163796
-0.337337288078433828
-0.337264295377703915
-0.337191302676974003
-0.337118309976244090
-0.337045317275514122
-0.336972324574784210
-0.336899331874054297
-0.336826339173324385
-0.336753346472594417
-0.336680353771864505
-0.336607361071134592
-0.336534368370404680
-0.336461375669674712
-0.336388382968944799
-0.336315390268214887
-0.336242397567484974
-0.336169404866755006
-0.336096412166025094
-0.336023419465295181
-0.335950426764565213
-0.335877434063835301
-0.335804441363105388
-0.335731448662375476
-0.335658455961645508
-0.335585463260915595
-0.335512470560185683
-0.335439477859455770
-0.335366485158725802
-0.335293492457995890
-0.335220499757265977
-0.335147507056536065
-0.335074514355806097
-0.335001521655076184
-0.334928528954346272
-0.334855536253616359
-0.334782543552886391
-0.334709550852156479
-0.334636558151426566
-0.334563565450696598
-0.334490572749966686
-0.334417580049236773
-0.334344587348506861
-0.334271594647776893
-0.334198601947046980
-0.334125609246317068
-0.334052616545587155
-0.333979623844857187
-0.333906631144127275
-0.333833638443397362
-0.333760645742667450
-0.333687653041937482
-0.333614660341207570
-0.333541667640477657
-0.333468674939747745
-0.333395682239017777
-0.333322689538287864
-0.333249696837557952
-0.333176704136827984
-0.333103711436098071
-0.333030718735368159
-0.332957726034638246
-0.332884733333908278
-0.332811740633178366
-0.332738747932448453
-0.332665755231718541
-0.332592762530988573
-0.332519769830258660
-0.332446777129528748
-0.332373784428798835
-0.332300791728068867
-0.332227799027338955
-0.332154806326609042
-0.332081813625879130
-0.332008820925149162
-0.331935828224419249
-0.331862835523689337
-0.331789842822959424
-0.331716850122229456
-0.331643857421499544
-0.331570864720769631
-0.331497872020039663
-0.331424879319309751
-0.331351886618579838
-0.331278893917849926
-0.331205901217119958
-0.331132908516390045
-0.331059915815660133
-0.330986923114930220
-0.330913930414200252
-0.330840937713470340
-0.330767945012740427
-0.330694952312010515
-0.330621959611280547
-0.330548966910550635
-0.330475974209820722
-0.330402981509090810
-0.330329988808360842
-0.330256996107630929
-0.330184003406901017
-0.330111010706171049
-0.330038018005441136
-0.329965025304711224
-0.329892032603981311
-0.329819039903251343
-0.329746047202521431
-0.329673054501791518
-0.329600061801061606
-0.329527069100331638
-0.329454076399601725
-0.329381083698871813
-0.329308090998141900
-0.329235098297411932
-0.329162105596682020
-0.329089112895952107
-0.329016120195222195
-0.328943127494492227
-0.328870134793762314
-0.328797142093032402
-0.328724149392302434
-0.328651156691572521
-0.328578163990842609
-0.328505171290112696
-0.328432178589382728
-0.328359185888652816
-0.328286193187922903
-0.328213200487192991
-0.328140207786463023
-0.328067215085733110
-0.327994222385003198
-0.327921229684273285
-0.327848236983543317
-0.327775244282813405
-0.327702251582083492
-0.327629258881353580
-0.327556266180623612
-0.327483273479893700
-0.327410809711777773
-0.327338345943661790
-0.327265882175545864
-0.327193418407429937
-0.327120954639314010
-0.327048490871198028
-0.326976027103082101
-0.326903563334966174
-0.326831099566850247
-0.326758635798734265
-0.326686172030618338
-0.326613708262502411
-0.326541244494386429
-0.326468780726270502
-0.326396316958154575
-0.326323853190038649
-0.326251389421922666
-0.326178925653806739
-0.326106461885690813
-0.326033998117574830
-0.325961534349458903
-0.325889070581342977
-0.325816606813227050
-0.325744143045111068
-0.325671679276995141
-0.325599215508879214
-0.325526751740763287
-0.325454287972647305
-0.325381824204531378
-0.325309360436415451
-0.325236896668299469
-0.325164432900183542
-0.325091969132067615
-0.325019505363951688
-0.324947041595835706
-0.324874577827719779
-0.324802114059603853
-0.324729650291487926
-0.324657186523371943
-0.324584722755256017
-0.324512258987140090
-0.324439795219024107
-0.324367331450908181
-0.324294867682792254
-0.324222403914676327
-0.324149940146560345
-0.324077476378444418
-0.324005012610328491
-0.323932548842212564
-0.323860085074096582
-0.323787621305980655
-0.323715157537864728
-0.323642693769748746
-0.323570230001632819
-0.323497766233516892
-0.323425302465400966
-0.323352838697284983
-0.323280374929169056
-0.323207911161053130
-0.323135447392937147
-0.323062983624821221
-0.322990519856705294
-0.322918056088589367
-0.322845592320473385
-0.322773128552357458
-0.322700664784241531
-0.322628201016125604
-0.322555737248009622
-0.322483273479893695
-0.322410809711777768
-0.322338345943661786
-0.322265882175545859
-0.322193418407429932
-0.322120954639314006
-0.322048490871198023
-0.321976027103082096
-0.321903563334966170
-0.321831099566850243
-0.321758635798734260
-0.321686172030618334
-0.321613708262502407
-0.321541244494386425
-0.321468780726270498
-0.321396316958154571
-0.321323853190038644
-0.321251389421922662
-0.321178925653806735
-0.321106461885690808
-0.321033998117574826
-0.320961534349458899
-0.320889070581342972
-0.320816606813227045
-0.320744143045111063
-0.320671679276995136
-0.320599215508879209
-0.320526751740763283
-0.320454287972647300
-0.320381824204531374
-0.320309360436415447
-0.320236896668299464
-0.320164432900183538
-0.320091969132067611
-0.320019505363951684
-0.319947041595835702
-0.319874577827719775
-0.319802114059603848
-0.319729650291487921
-0.319657186523371939
-0.319584722755256012
-0.319512258987140085
-0.319439795219024103
-0.319367331450908176
-0.319294867682792249
-0.319222403914676323
-0.319149940146560340
-0.319077476378444413
-0.319005012610328487
-0.318932548842212560
-0.318860085074096578
-0.318787621305980651
-0.318715157537864724
-0.318642693769748742
-0.318570230001632815
-0.318497766233516888
-0.318425302465400961
-0.318352838697284979
-0.318280374929169052
-0.318207911161053125
-0.318135447392937143
-0.318062983624821216
-0.317990519856705289
-0.317918056088589362
-0.317845592320473380
-0.317773128552357453
-0.317700664784241527
-0.317628201016125600
-0.317555737248009617
-0.317483273479893691
-0.317410809711777764
-0.317338345943661782
-0.317265882175545855
-0.317193418407429928
-0.317120954639314001
-0.317048490871198019
-0.316976027103082092
-0.316903563334966165
-0.316831099566850238
-0.316758635798734256
-0.316686172030618329
-0.316613708262502402
-0.316541244494386420
-0.316468780726270493
-0.316396316958154566
-0.316323853190038640
-0.316251389421922657
-0.316178925653806731
-0.316106461885690804
-0.316033998117574821
-0.315961534349458895
-0.315889070581342968
-0.315816606813227041
-0.315744143045111059
-0.315671679276995132
-0.315599215508879205
-0.315526751740763278
-0.315454287972647296
-0.315381824204531369
-0.315309360436415442
-0.315236896668299460
-0.315164432900183533
-0.315091969132067606
-0.315019505363951680
-0.314947041595835697
-0.314874577827719770
-0.314802114059603844
-0.314729650291487917
-0.314657186523371935
-0.314584722755256008
-0.314512258987140081
-0.314439795219024099
-0.314367331450908172
-0.314294867682792245
-0.314222403914676318
-0.314149940146560336
-0.314077476378444409
-0.314005012610328482
-0.313932548842212555
-0.313860085074096573
-0.313787621305980646
-0.313715157537864719
-0.313642693769748737
-0.313570230001632810
-0.313497766233516884
-0.313425302465400957
-0.313352838697284974
-0.313280374929169048
-0.313207911161053121
-0.313135447392937138
-0.313062983624821212
-0.312990519856705285
-0.312918056088589358
-0.312845592320473376
-0.312773128552357449
-0.312700664784241522
-0.312628201016125595
-0.312555737248009613
-0.312483273479893686
-0.312410809711777759
-0.312338345943661777
-0.312265882175545850
-0.312193418407429923
-0.312120954639313997
-0.312048490871198014
-0.311976027103082088
-0.311903563334966161
-0.311831099566850234
-0.311758635798734252
-0.311686172030618325
-0.311613708262502398
-0.311541244494386416
-0.311468780726270489
-0.311396316958154562
-0.311323853190038635
-0.311251389421922653
-0.311178925653806726
-0.311106461885690799
-0.311033998117574817
-0.310961534349458890
-0.310889070581342963
-0.310816606813227037
-0.310744143045111054
-0.310671679276995127
-0.310599215508879201
-0.310526751740763274
-0.310454287972647291
-0.310381824204531365
-0.310309360436415438
-0.310236896668299456
-0.310164432900183529
-0.310091969132067602
-0.310019505363951675
-0.309947041595835693
-0.309874577827719766
-0.309802114059603839
-0.309729650291487912
-0.309657186523371930
-0.309584722755256003
-0.309512258987140076
-0.309439795219024094
-0.309367331450908167
-0.309294867682792241
-0.309222403914676314
-0.309149940146560331
-0.309077476378444405
-0.309005012610328478
-0.308932548842212551
-0.308860085074096569
-0.308787621305980642
-0.308715157537864715
-0.308642693769748733
-0.308570230001632806
-0.308497766233516879
-0.308425302465400952
-0.308352838697284970
-0.308280374929169043
-0.308207911161053116
-0.308135447392937134
-0.308062983624821207
-0.307990519856705280
-0.307918056088589354
-0.307845592320473371
-0.307773128552357444
-0.307700664784241518
-0.307628201016125591
-0.307555737248009609
-0.307483273479893682
-0.307407515904136119
-0.307331758328378557
-0.307256000752620939
-0.307180243176863377
-0.307104485601105814
-0.307028728025348252
-0.306952970449590634
-0.306877212873833072
-0.306801455298075509
-0.306725697722317947
-0.306649940146560329
-0.306574182570802767
-0.306498424995045204
-0.306422667419287642
-0.306346909843530024
-0.306271152267772462
-0.306195394692014899
-0.306119637116257337
-0.306043879540499719
-0.305968121964742157
-0.305892364388984594
-0.305816606813227032
-0.305740849237469414
-0.305665091661711852
-0.305589334085954289
-0.305513576510196727
-0.305437818934439109
-0.305362061358681547
-0.305286303782923985
-0.305210546207166422
-0.305134788631408804
-0.305059031055651242
-0.304983273479893680
-0.304907515904136117
-0.304831758328378555
-0.304756000752620937
-0.304680243176863375
-0.304604485601105812
-0.304528728025348250
-0.304452970449590632
-0.304377212873833070
-0.304301455298075507
-0.304225697722317945
-0.304149940146560327
-0.304074182570802765
-0.303998424995045202
-0.303922667419287640
-0.303846909843530022
-0.303771152267772460
-0.303695394692014897
-0.303619637116257335
-0.303543879540499717
-0.303468121964742155
-0.303392364388984592
-0.303316606813227030
-0.303240849237469412
-0.303165091661711850
-0.303089334085954287
-0.303013576510196725
-0.302937818934439107
-0.302862061358681545
-0.302786303782923982
-0.302710546207166420
-0.302634788631408802
-0.302559031055651240
-0.302483273479893677
-0.302407515904136115
-0.302331758328378553
-0.302256000752620935
-0.302180243176863372
-0.302104485601105810
-0.302028728025348248
-0.301952970449590630
-0.301877212873833067
-0.301801455298075505
-0.301725697722317943
-0.301649940146560325
-0.301574182570802762
-0.301498424995045200
-0.301422667419287638
-0.301346909843530020
-0.301271152267772457
-0.301195394692014895
-0.301119637116257333
-0.301043879540499715
-0.300968121964742152
-0.300892364388984590
-0.300816606813227028
-0.300740849237469410
-0.300665091661711847
-0.300589334085954285
-0.300513576510196723
-0.300437818934439105
-0.300362061358681542
-0.300286303782923980
-0.300210546207166418
-0.300134788631408800
-0.300059031055651237
-0.299983273479893675
-0.299907515904136113
-0.299831758328378550
-0.299756000752620932
-0.299680243176863370
-0.299604485601105808
-0.299528728025348245
-0.299452970449590627
-0.299377212873833065
-0.299301455298075503
-0.299225697722317940
-0.299149940146560323
-0.299074182570802760
-0.298998424995045198
-0.298922667419287635
-0.298846909843530018
-0.298771152267772455
-0.298695394692014893
-0.298619637116257330
-0.298543879540499713
-0.298468121964742150
-0.298392364388984588
-0.298316606813227025
-0.298240849237469408
-0.298165091661711845
-0.298089334085954283
-0.298013576510196720
-0.297937818934439103
-0.297862061358681540
-0.297786303782923978
-0.297710546207166415
-0.297634788631408798
-0.297559031055651235
-0.297483273479893673
-0.297403908400528605
-0.297324543321163537
-0.297245178241798413
-0.297165813162433345
-0.297086448083068277
-0.297007083003703209
-0.296927717924338141
-0.296848352844973018
-0.296768987765607950
-0.296689622686242882
-0.296610257606877814
-0.296530892527512746
-0.296451527448147623
-0.296372162368782555
-0.296292797289417487
-0.296213432210052419
-0.296134067130687295
-0.296054702051322227
-0.295975336971957159
-0.295895971892592091
-0.295816606813227023
-0.295737241733861900
-0.295657876654496832
-0.295578511575131764
-0.295499146495766696
-0.295419781416401628
-0.295340416337036504
-0.295261051257671436
-0.295181686178306368
-0.295102321098941300
-0.295022956019576232
-0.294943590940211109
-0.294864225860846041
-0.294784860781480973
-0.294705495702115905
-0.294626130622750837
-0.294546765543385713
-0.294467400464020646
-0.294388035384655578
-0.294308670305290510
-0.294229305225925442
-0.294149940146560318
-0.294070575067195250
-0.293991209987830182
-0.293911844908465114
-0.293832479829100046
-0.293753114749734923
-0.293673749670369855
-0.293594384591004787
-0.293515019511639719
-0.293435654432274595
-0.293356289352909527
-0.293276924273544459
-0.293197559194179391
-0.293118194114814323
-0.293038829035449200
-0.292959463956084132
-0.292880098876719064
-0.292800733797353996
-0.292721368717988928
-0.292642003638623804
-0.292562638559258736
-0.292483273479893668
-0.292403908400528600
-0.292324543321163532
-0.292245178241798409
-0.292165813162433341
-0.292086448083068273
-0.292007083003703205
-0.291927717924338137
-0.291848352844973014
-0.291768987765607946
-0.291689622686242878
-0.291610257606877810
-0.291530892527512742
-0.291451527448147618
-0.291372162368782550
-0.291292797289417482
-0.291213432210052414
-0.291134067130687346
-0.291054702051322223
-0.290975336971957155
-0.290895971892592087
-0.290816606813227019
-0.290737241733861895
-0.290657876654496827
-0.290578511575131759
-0.290499146495766691
-0.290419781416401623
-0.290340416337036500
-0.290261051257671432
-0.290181686178306364
-0.290102321098941296
-0.290022956019576228
-0.289943590940211104
-0.289864225860846036
-0.289784860781480968
-0.289705495702115901
-0.289626130622750833
-0.289546765543385709
-0.289467400464020641
-0.289388035384655573
-0.289308670305290505
-0.289229305225925437
-0.289149940146560314
-0.289070575067195246
-0.288991209987830178
-0.288911844908465110
-0.288832479829099986
-0.288753114749734918
-0.288673749670369850
-0.288594384591004782
-0.288515019511639714
-0.288435654432274591
-0.288356289352909523
-0.288276924273544455
-0.288197559194179387
-0.288118194114814319
-0.288038829035449195
-0.287959463956084127
-0.287880098876719059
-0.287800733797353991
-0.287721368717988923
-0.287642003638623800
-0.287562638559258732
-0.287483273479893664
-0.287400628851794515
-0.287317984223695311
-0.287235339595596162
-0.287152694967496958
-0.287070050339397809
-0.286987405711298604
-0.286904761083199455
-0.286822116455100251
-0.286739471827001102
-0.286656827198901953
-0.286574182570802749
-0.286491537942703600
-0.286408893314604396
-0.286326248686505247
-0.286243604058406043
-0.286160959430306894
-0.286078314802207689
-0.285995670174108541
-0.285913025546009392
-0.285830380917910187
-0.285747736289811038
-0.285665091661711834
-0.285582447033612685
-0.285499802405513481
-0.285417157777414332
-0.285334513149315128
-0.285251868521215979
-0.285169223893116830
-0.285086579265017626
-0.285003934636918477
-0.284921290008819272
-0.284838645380720124
-0.284756000752620919
-0.284673356124521770
-0.284590711496422566
-0.284508066868323417
-0.284425422240224213
-0.284342777612125064
-0.284260132984025915
-0.284177488355926711
-0.284094843727827562
-0.284012199099728357
-0.283929554471629209
-0.283846909843530004
-0.283764265215430855
-0.283681620587331651
-0.283598975959232502
-0.283516331331133353
-0.283433686703034149
-0.283351042074935000
-0.283268397446835796
-0.283185752818736647
-0.283103108190637442
-0.283020463562538294
-0.282937818934439089
-0.282855174306339940
-0.282772529678240792
-0.282689885050141587
-0.282607240422042438
-0.282524595793943234
-0.282441951165844085
-0.282359306537744881
-0.282276661909645732
-0.282194017281546528
-0.282111372653447379
-0.282028728025348230
-0.281946083397249025
-0.281863438769149877
-0.281780794141050672
-0.281698149512951523
-0.281615504884852319
-0.281532860256753170
-0.281450215628653966
-0.281367571000554817
-0.281284926372455668
-0.281202281744356464
-0.281119637116257315
-0.281036992488158111
-0.280954347860058962
-0.280871703231959757
-0.280789058603860608
-0.280706413975761404
-0.280623769347662255
-0.280541124719563106
-0.280458480091463902
-0.280375835463364753
-0.280293190835265549
-0.280210546207166400
-0.280127901579067196
-0.280045256950968047
-0.279962612322868842
-0.279879967694769693
-0.279797323066670489
-0.279714678438571340
-0.279632033810472191
-0.279549389182372987
-0.279466744554273838
-0.279384099926174634
-0.279301455298075485
-0.279218810669976281
-0.279136166041877132
-0.279053521413777927
-0.278970876785678779
-0.278888232157579630
-0.278805587529480425
-0.278722942901381276
-0.278640298273282072
-0.278557653645182923
-0.278475009017083719
-0.278392364388984570
-0.278309719760885366
-0.278227075132786217
-0.278144430504687068
-0.278061785876587864
-0.277979141248488715
-0.277896496620389510
-0.277813851992290362
-0.277731207364191157
-0.277648562736092008
-0.277565918107992804
-0.277483273479893655
-0.277397066583341956
-0.277310859686790201
-0.277224652790238502
-0.277138445893686747
-0.277052238997135047
-0.276966032100583293
-0.276879825204031593
-0.276793618307479838
-0.276707411410928139
-0.276621204514376440
-0.276534997617824685
-0.276448790721272986
-0.276362583824721231
-0.276276376928169531
-0.276190170031617777
-0.276103963135066077
-0.276017756238514322
-0.275931549341962623
-0.275845342445410868
-0.275759135548859169
-0.275672928652307470
-0.275586721755755715
-0.275500514859204015
-0.275414307962652261
-0.275328101066100561
-0.275241894169548806
-0.275155687272997107
-0.275069480376445352
-0.274983273479893653
-0.274897066583341954
-0.274810859686790199
-0.274724652790238499
-0.274638445893686745
-0.274552238997135045
-0.274466032100583290
-0.274379825204031591
-0.274293618307479836
-0.274207411410928137
-0.274121204514376438
-0.274034997617824683
-0.273948790721272983
-0.273862583824721229
-0.273776376928169529
-0.273690170031617774
-0.273603963135066075
-0.273517756238514320
-0.273431549341962621
-0.273345342445410866
-0.273259135548859167
-0.273172928652307467
-0.273086721755755713
-0.273000514859204013
-0.272914307962652258
-0.272828101066100559
-0.272741894169548804
-0.272655687272997105
-0.272569480376445350
-0.272483273479893651
-0.272397066583341951
-0.272310859686790196
-0.272224652790238497
-0.272138445893686742
-0.272052238997135043
-0.271966032100583288
-0.271879825204031589
-0.271793618307479834
-0.271707411410928135
-0.271621204514376435
-0.271534997617824680
-0.271448790721272981
-0.271362583824721226
-0.271276376928169527
-0.271190170031617772
-0.271103963135066073
-0.271017756238514318
-0.270931549341962619
-0.270845342445410864
-0.270759135548859164
-0.270672928652307465
-0.270586721755755710
-0.270500514859204011
-0.270414307962652256
-0.270328101066100557
-0.270241894169548802
-0.270155687272997103
-0.270069480376445348
-0.269983273479893648
-0.269897066583341949
-0.269810859686790194
-0.269724652790238495
-0.269638445893686740
-0.269552238997135041
-0.269466032100583286
-0.269379825204031587
-0.269293618307479832
-0.269207411410928132
-0.269121204514376433
-0.269034997617824678
-0.268948790721272979
-0.268862583824721224
-0.268776376928169525
-0.268690170031617770
-0.268603963135066071
-0.268517756238514316
-0.268431549341962616
-0.268345342445410862
-0.268259135548859162
-0.268172928652307463
-0.268086721755755708
-0.268000514859204009
-0.267914307962652254
-0.267828101066100555
-0.267741894169548800
-0.267655687272997100
-0.267569480376445346
-0.267483273479893646
-0.267388933857252153
-0.267294594234610605
-0.267200254611969112
-0.267105914989327620
-0.267011575366686071
-0.266917235744044579
-0.266822896121403086
-0.266728556498761593
-0.266634216876120045
-0.266539877253478552
-0.266445537630837059
-0.266351198008195511
-0.266256858385554018
-0.266162518762912526
-0.266068179140270977
-0.265973839517629485
-0.265879499894987992
-0.265785160272346499
-0.265690820649704951
-0.265596481027063458
-0.265502141404421965
-0.265407801781780417
-0.265313462159138924
-0.265219122536497431
-0.265124782913855883
-0.265030443291214390
-0.264936103668572898
-0.264841764045931405
-0.264747424423289857
-0.264653084800648364
-0.264558745178006871
-0.264464405555365323
-0.264370065932723830
-0.264275726310082337
-0.264181386687440789
-0.264087047064799296
-0.263992707442157803
-0.263898367819516311
-0.263804028196874762
-0.263709688574233270
-0.263615348951591777
-0.263521009328950229
-0.263426669706308736
-0.263332330083667243
-0.263237990461025695
-0.263143650838384202
-0.263049311215742709
-0.262954971593101217
-0.262860631970459668
-0.262766292347818176
-0.262671952725176683
-0.262577613102535135
-0.262483273479893642
-0.262388933857252149
-0.262294594234610601
-0.262200254611969108
-0.262105914989327615
-0.262011575366686067
-0.261917235744044574
-0.261822896121403081
-0.261728556498761589
-0.261634216876120040
-0.261539877253478548
-0.261445537630837055
-0.261351198008195507
-0.261256858385554014
-0.261162518762912521
-0.261068179140270973
-0.260973839517629480
-0.260879499894987987
-0.260785160272346495
-0.260690820649704946
-0.260596481027063454
-0.260502141404421961
-0.260407801781780412
-0.260313462159138920
-0.260219122536497427
-0.260124782913855879
-0.260030443291214386
-0.259936103668572893
-0.259841764045931400
-0.259747424423289852
-0.259653084800648359
-0.259558745178006867
-0.259464405555365318
-0.259370065932723826
-0.259275726310082333
-0.259181386687440785
-0.259087047064799292
-0.258992707442157799
-0.258898367819516306
-0.258804028196874758
-0.258709688574233265
-0.258615348951591772
-0.258521009328950224
-0.258426669706308731
-0.258332330083667239
-0.258237990461025690
-0.258143650838384198
-0.258049311215742705
-0.257954971593101212
-0.257860631970459664
-0.257766292347818171
-0.257671952725176678
-0.257577613102535130
-0.257483273479893637
-0.257374577827719719
-0.257265882175545801
-0.257157186523371883
-0.257048490871197965
-0.256939795219024048
-0.256831099566850185
-0.256722403914676267
-0.256613708262502349
-0.256505012610328431
-0.256396316958154513
-0.256287621305980595
-0.256178925653806677
-0.256070230001632759
-0.255961534349458841
-0.255852838697284923
-0.255744143045111005
-0.255635447392937087
-0.255526751740763225
-0.255418056088589307
-0.255309360436415389
-0.255200664784241471
-0.255091969132067553
-0.254983273479893635
-0.254874577827719717
-0.254765882175545799
-0.254657186523371881
-0.254548490871197963
-0.254439795219024045
-0.254331099566850183
-0.254222403914676265
-0.254113708262502347
-0.254005012610328429
-0.253896316958154511
-0.253787621305980593
-0.253678925653806675
-0.253570230001632757
-0.253461534349458839
-0.253352838697284921
-0.253244143045111003
-0.253135447392937085
-0.253026751740763223
-0.252918056088589305
-0.252809360436415387
-0.252700664784241469
-0.252591969132067551
-0.252483273479893633
-0.252374577827719715
-0.252265882175545797
-0.252157186523371879
-0.252048490871197961
-0.251939795219024043
-0.251831099566850181
-0.251722403914676263
-0.251613708262502345
-0.251505012610328427
-0.251396316958154509
-0.251287621305980591
-0.251178925653806673
-0.251070230001632755
-0.250961534349458837
-0.250852838697284919
-0.250744143045111001
-0.250635447392937083
-0.250526751740763221
-0.250418056088589303
-0.250309360436415385
-0.250200664784241467
-0.250091969132067549
-0.249983273479893631
-0.249874577827719713
-0.249765882175545795
-0.249657186523371877
-0.249548490871197959
-0.249439795219024041
-0.249331099566850178
-0.249222403914676260
-0.249113708262502342
-0.249005012610328424
-0.248896316958154507
-0.248787621305980589
-0.248678925653806671
-0.248570230001632753
-0.248461534349458835
-0.248352838697284917
-0.248244143045110999
-0.248135447392937081
-0.248026751740763218
-0.247918056088589300
-0.247809360436415382
-0.247700664784241464
-0.247591969132067546
-0.247483273479893628
-0.247369637116257257
-0.247256000752620886
-0.247142364388984515
-0.247028728025348199
-0.246915091661711827
-0.246801455298075456
-0.246687818934439085
-0.246574182570802714
-0.246460546207166342
-0.246346909843529971
-0.246233273479893655
-0.246119637116257284
-0.246006000752620912
-0.245892364388984541
-0.245778728025348170
-0.245665091661711799
-0.245551455298075427
-0.245437818934439056
-0.245324182570802740
-0.245210546207166369
-0.245096909843529998
-0.244983273479893626
-0.244869637116257255
-0.244756000752620884
-0.244642364388984512
-0.244528728025348197
-0.244415091661711825
-0.244301455298075454
-0.244187818934439083
-0.244074182570802711
-0.243960546207166340
-0.243846909843529969
-0.243733273479893597
-0.243619637116257282
-0.243506000752620910
-0.243392364388984539
-0.243278728025348168
-0.243165091661711796
-0.243051455298075425
-0.242937818934439054
-0.242824182570802738
-0.242710546207166367
-0.242596909843529995
-0.242483273479893624
-0.242369637116257253
-0.242256000752620881
-0.242142364388984510
-0.242028728025348194
-0.241915091661711823
-0.241801455298075452
-0.241687818934439080
-0.241574182570802709
-0.241460546207166338
-0.241346909843529966
-0.241233273479893651
-0.241119637116257279
-0.241006000752620908
-0.240892364388984537
-0.240778728025348165
-0.240665091661711794
-0.240551455298075423
-0.240437818934439052
-0.240324182570802736
-0.240210546207166364
-0.240096909843529993
-0.239983273479893622
-0.239869637116257250
-0.239756000752620879
-0.239642364388984508
-0.239528728025348192
-0.239415091661711821
-0.239301455298075449
-0.239187818934439078
-0.239074182570802707
-0.238960546207166336
-0.238846909843529964
-0.238733273479893593
-0.238619637116257277
-0.238506000752620906
-0.238392364388984535
-0.238278728025348163
-0.238165091661711792
-0.238051455298075421
-0.237937818934439049
-0.237824182570802733
-0.237710546207166362
-0.237596909843529991
-0.237483273479893620
-0.237359816689770187
-0.237236359899646698
-0.237112903109523265
-0.236989446319399777
-0.236865989529276344
-0.236742532739152856
-0.236619075949029423
-0.236495619158905990
-0.236372162368782501
-0.236248705578659068
-0.236125248788535580
-0.236001791998412147
-0.235878335208288659
-0.235754878418165226
-0.235631421628041793
-0.235507964837918304
-0.235384508047794871
-0.235261051257671383
-0.235137594467547950
-0.235014137677424462
-0.234890680887301029
-0.234767224097177540
-0.234643767307054107
-0.234520310516930675
-0.234396853726807186
-0.234273396936683753
-0.234149940146560265
-0.234026483356436832
-0.233903026566313343
-0.233779569776189911
-0.233656112986066478
-0.233532656195942989
-0.233409199405819556
-0.233285742615696068
-0.233162285825572635
-0.233038829035449147
-0.232915372245325714
-0.232791915455202281
-0.232668458665078792
-0.232545001874955359
-0.232421545084831871
-0.232298088294708438
-0.232174631504584950
-0.232051174714461517
-0.231927717924338084
-0.231804261134214595
-0.231680804344091162
-0.231557347553967674
-0.231433890763844241
-0.231310433973720753
-0.231186977183597320
-0.231063520393473887
-0.230940063603350398
-0.230816606813226965
-0.230693150023103477
-0.230569693232980044
-0.230446236442856556
-0.230322779652733123
-0.230199322862609690
-0.230075866072486201
-0.229952409282362769
-0.229828952492239280
-0.229705495702115847
-0.229582038911992359
-0.229458582121868926
-0.229335125331745437
-0.229211668541622005
-0.229088211751498572
-0.228964754961375083
-0.228841298171251650
-0.228717841381128162
-0.228594384591004729
-0.228470927800881241
-0.228347471010757808
-0.228224014220634375
-0.228100557430510886
-0.227977100640387453
-0.227853643850263965
-0.227730187060140532
-0.227606730270017044
-0.227483273479893611
-0.227355068351688477
-0.227226863223483344
-0.227098658095278239
-0.226970452967073105
-0.226842247838867972
-0.226714042710662839
-0.226585837582457705
-0.226457632454252572
-0.226329427326047466
-0.226201222197842333
-0.226073017069637200
-0.225944811941432067
-0.225816606813226933
-0.225688401685021828
-0.225560196556816694
-0.225431991428611561
-0.225303786300406428
-0.225175581172201295
-0.225047376043996161
-0.224919170915791056
-0.224790965787585922
-0.224662760659380789
-0.224534555531175656
-0.224406350402970522
-0.224278145274765417
-0.224149940146560284
-0.224021735018355150
-0.223893529890150017
-0.223765324761944884
-0.223637119633739750
-0.223508914505534645
-0.223380709377329512
-0.223252504249124378
-0.223124299120919245
-0.222996093992714112
-0.222867888864508978
-0.222739683736303873
-0.222611478608098740
-0.222483273479893606
-0.222355068351688473
-0.222226863223483340
-0.222098658095278234
-0.221970452967073101
-0.221842247838867968
-0.221714042710662834
-0.221585837582457701
-0.221457632454252568
-0.221329427326047462
-0.221201222197842329
-0.221073017069637195
-0.220944811941432062
-0.220816606813226929
-0.220688401685021823
-0.220560196556816690
-0.220431991428611557
-0.220303786300406423
-0.220175581172201290
-0.220047376043996157
-0.219919170915791051
-0.219790965787585918
-0.219662760659380785
-0.219534555531175651
-0.219406350402970518
-0.219278145274765413
-0.219149940146560279
-0.219021735018355146
-0.218893529890150013
-0.218765324761944879
-0.218637119633739746
-0.218508914505534640
-0.218380709377329507
-0.218252504249124374
-0.218124299120919241
-0.217996093992714107
-0.217867888864508974
-0.217739683736303868
-0.217611478608098735
-0.217483273479893602
-0.217348138344758468
-0.217213003209623334
-0.217077868074488201
-0.216942732939353067
-0.216807597804217933
-0.216672462669082799
-0.216537327533947666
-0.216402192398812532
-0.216267057263677398
-0.216131922128542237
-0.215996786993407103
-0.215861651858271969
-0.215726516723136835
-0.215591381588001701
-0.215456246452866568
-0.215321111317731434
-0.215185976182596300
-0.215050841047461166
-0.214915705912326033
-0.214780570777190899
-0.214645435642055765
-0.214510300506920631
-0.214375165371785498
-0.214240030236650364
-0.214104895101515230
-0.213969759966380096
-0.213834624831244963
-0.213699489696109801
-0.213564354560974667
-0.213429219425839534
-0.213294084290704400
-0.213158949155569266
-0.213023814020434132
-0.212888678885298999
-0.212753543750163865
-0.212618408615028731
-0.212483273479893597
-0.212348138344758464
-0.212213003209623330
-0.212077868074488196
-0.211942732939353062
-0.211807597804217929
-0.211672462669082795
-0.211537327533947661
-0.211402192398812527
-0.211267057263677394
-0.211131922128542232
-0.210996786993407098
-0.210861651858271965
-0.210726516723136831
-0.210591381588001697
-0.210456246452866563
-0.210321111317731430
-0.210185976182596296
-0.210050841047461162
-0.209915705912326028
-0.209780570777190895
-0.209645435642055761
-0.209510300506920627
-0.209375165371785493
-0.209240030236650359
-0.209104895101515226
-0.208969759966380092
-0.208834624831244958
-0.208699489696109797
-0.208564354560974663
-0.208429219425839529
-0.208294084290704395
-0.208158949155569262
-0.208023814020434128
-0.207888678885298994
-0.207753543750163860
-0.207618408615028727
-0.207483273479893593
-0.207346287178523742
-0.207209300877153862
-0.207072314575784011
-0.206935328274414132
-0.206798341973044281
-0.206661355671674402
-0.206524369370304550
-0.206387383068934699
-0.206250396767564820
-0.206113410466194968
-0.205976424164825089
-0.205839437863455238
-0.205702451562085359
-0.205565465260715508
-0.205428478959345656
-0.205291492657975777
-0.205154506356605926
-0.205017520055236047
-0.204880533753866195
-0.204743547452496344
-0.204606561151126465
-0.204469574849756613
-0.204332588548386734
-0.204195602247016883
-0.204058615945647004
-0.203921629644277153
-0.203784643342907301
-0.203647657041537422
-0.203510670740167571
-0.203373684438797692
-0.203236698137427840
-0.203099711836057961
-0.202962725534688110
-0.202825739233318258
-0.202688752931948379
-0.202551766630578528
-0.202414780329208649
-0.202277794027838798
-0.202140807726468918
-0.202003821425099067
-0.201866835123729216
-0.201729848822359337
-0.201592862520989485
-0.201455876219619606
-0.201318889918249755
-0.201181903616879876
-0.201044917315510024
-0.200907931014140173
-0.200770944712770294
-0.200633958411400443
-0.200496972110030564
-0.200359985808660712
-0.200222999507290833
-0.200086013205920982
-0.199949026904551130
-0.199812040603181251
-0.199675054301811400
-0.199538068000441521
-0.199401081699071669
-0.199264095397701790
-0.199127109096331939
-0.198990122794962088
-0.198853136493592209
-0.198716150192222357
-0.198579163890852478
-0.198442177589482627
-0.198305191288112775
-0.198168204986742896
-0.198031218685373045
-0.197894232384003166
-0.197757246082633314
-0.197620259781263435
-0.197483273479893584
-0.197344384591004701
-0.197205495702115818
-0.197066606813226908
-0.196927717924338025
-0.196788829035449142
-0.196649940146560259
-0.196511051257671349
-0.196372162368782466
-0.196233273479893583
-0.196094384591004700
-0.195955495702115817
-0.195816606813226907
-0.195677717924338024
-0.195538829035449141
-0.195399940146560258
-0.195261051257671348
-0.195122162368782465
-0.194983273479893582
-0.194844384591004699
-0.194705495702115816
-0.194566606813226906
-0.194427717924338023
-0.194288829035449140
-0.194149940146560257
-0.194011051257671346
-0.193872162368782464
-0.193733273479893581
-0.193594384591004698
-0.193455495702115815
-0.193316606813226904
-0.193177717924338022
-0.193038829035449139
-0.192899940146560256
-0.192761051257671345
-0.192622162368782462
-0.192483273479893580
-0.192344384591004697
-0.192205495702115814
-0.192066606813226903
-0.191927717924338020
-0.191788829035449138
-0.191649940146560255
-0.191511051257671344
-0.191372162368782461
-0.191233273479893578
-0.191094384591004696
-0.190955495702115813
-0.190816606813226902
-0.190677717924338019
-0.190538829035449137
-0.190399940146560254
-0.190261051257671343
-0.190122162368782460
-0.189983273479893577
-0.189844384591004695
-0.189705495702115812
-0.189566606813226901
-0.189427717924338018
-0.189288829035449135
-0.189149940146560253
-0.189011051257671342
-0.188872162368782459
-0.188733273479893576
-0.188594384591004693
-0.188455495702115783
-0.188316606813226900
-0.188177717924338017
-0.188038829035449134
-0.187899940146560251
-0.187761051257671341
-0.187622162368782458
-0.187483273479893575
-0.187334019748550296
-0.187184766017207016
-0.187035512285863736
-0.186886258554520429
-0.186737004823177150
-0.186587751091833870
-0.186438497360490590
-0.186289243629147311
-0.186139989897804031
-0.185990736166460752
-0.185841482435117444
-0.185692228703774165
-0.185542974972430885
-0.185393721241087606
-0.185244467509744326
-0.185095213778401047
-0.184945960047057739
-0.184796706315714460
-0.184647452584371180
-0.184498198853027900
-0.184348945121684621
-0.184199691390341341
-0.184050437658998062
-0.183901183927654754
-0.183751930196311475
-0.183602676464968195
-0.183453422733624916
-0.183304169002281636
-0.183154915270938357
-0.183005661539595077
-0.182856407808251770
-0.182707154076908490
-0.182557900345565211
-0.182408646614221931
-0.182259392882878651
-0.182110139151535372
-0.181960885420192064
-0.181811631688848785
-0.181662377957505505
-0.181513124226162226
-0.181363870494818946
-0.181214616763475667
-0.181065363032132387
-0.180916109300789080
-0.180766855569445800
-0.180617601838102521
-0.180468348106759241
-0.180319094375415961
-0.180169840644072682
-0.180020586912729402
-0.179871333181386095
-0.179722079450042815
-0.179572825718699536
-0.179423571987356256
-0.179274318256012977
-0.179125064524669697
-0.178975810793326418
-0.178826557061983110
-0.178677303330639831
-0.178528049599296551
-0.178378795867953271
-0.178229542136609992
-0.178080288405266712
-0.177931034673923405
-0.177781780942580125
-0.177632527211236846
-0.177483273479893566
-0.177327023479893570
-0.177170773479893573
-0.177014523479893576
-0.176858273479893580
-0.176702023479893555
-0.176545773479893559
-0.176389523479893562
-0.176233273479893565
-0.176077023479893569
-0.175920773479893572
-0.175764523479893575
-0.175608273479893551
-0.175452023479893554
-0.175295773479893557
-0.175139523479893561
-0.174983273479893564
-0.174827023479893567
-0.174670773479893571
-0.174514523479893574
-0.174358273479893577
-0.174202023479893553
-0.174045773479893556
-0.173889523479893560
-0.173733273479893563
-0.173577023479893566
-0.173420773479893570
-0.173264523479893573
-0.173108273479893549
-0.172952023479893552
-0.172795773479893555
-0.172639523479893559
-0.172483273479893562
-0.172327023479893565
-0.172170773479893569
-0.172014523479893572
-0.171858273479893575
-0.171702023479893551
-0.171545773479893554
-0.171389523479893557
-0.171233273479893561
-0.171077023479893564
-0.170920773479893567
-0.170764523479893571
-0.170608273479893546
-0.170452023479893550
-0.170295773479893553
-0.170139523479893556
-0.169983273479893560
-0.169827023479893563
-0.169670773479893566
-0.169514523479893570
-0.169358273479893573
-0.169202023479893549
-0.169045773479893552
-0.168889523479893555
-0.168733273479893559
-0.168577023479893562
-0.168420773479893565
-0.168264523479893569
-0.168108273479893544
-0.167952023479893547
-0.167795773479893551
-0.167639523479893554
-0.167483273479893557
-0.167298088294708380
-0.167112903109523175
-0.166927717924337998
-0.166742532739152821
-0.166557347553967644
-0.166372162368782439
-0.166186977183597262
-0.166001791998412085
-0.165816606813226880
-0.165631421628041703
-0.165446236442856526
-0.165261051257671321
-0.165075866072486144
-0.164890680887300967
-0.164705495702115789
-0.164520310516930585
-0.164335125331745407
-0.164149940146560230
-0.163964754961375025
-0.163779569776189848
-0.163594384591004671
-0.163409199405819494
-0.163224014220634289
-0.163038829035449112
-0.162853643850263935
-0.162668458665078730
-0.162483273479893553
-0.162298088294708376
-0.162112903109523171
-0.161927717924337994
-0.161742532739152817
-0.161557347553967640
-0.161372162368782435
-0.161186977183597258
-0.161001791998412080
-0.160816606813226876
-0.160631421628041698
-0.160446236442856521
-0.160261051257671316
-0.160075866072486139
-0.159890680887300962
-0.159705495702115785
-0.159520310516930580
-0.159335125331745403
-0.159149940146560226
-0.158964754961375021
-0.158779569776189844
-0.158594384591004667
-0.158409199405819490
-0.158224014220634285
-0.158038829035449108
-0.157853643850263931
-0.157668458665078726
-0.157483273479893549
-0.157270507522446729
-0.157057741564999936
-0.156844975607553117
-0.156632209650106324
-0.156419443692659504
-0.156206677735212685
-0.155993911777765892
-0.155781145820319072
-0.155568379862872280
-0.155355613905425460
-0.155142847947978640
-0.154930081990531848
-0.154717316033085028
-0.154504550075638236
-0.154291784118191416
-0.154079018160744596
-0.153866252203297804
-0.153653486245850984
-0.153440720288404192
-0.153227954330957372
-0.153015188373510580
-0.152802422416063760
-0.152589656458616940
-0.152376890501170148
-0.152164124543723328
-0.151951358586276508
-0.151738592628829716
-0.151525826671382896
-0.151313060713936104
-0.151100294756489284
-0.150887528799042492
-0.150674762841595672
-0.150461996884148852
-0.150249230926702060
-0.150036464969255240
-0.149823699011808448
-0.149610933054361628
-0.149398167096914808
-0.149185401139468016
-0.148972635182021196
-0.148759869224574404
-0.148547103267127584
-0.148334337309680764
-0.148121571352233972
-0.147908805394787152
-0.147696039437340360
-0.147483273479893540
-0.147226863223483273
-0.146970452967073034
-0.146714042710662768
-0.146457632454252501
-0.146201222197842262
-0.145944811941431996
-0.145688401685021757
-0.145431991428611490
-0.145175581172201223
-0.144919170915790985
-0.144662760659380718
-0.144406350402970451
-0.144149940146560213
-0.143893529890149946
-0.143637119633739679
-0.143380709377329441
-0.143124299120919174
-0.142867888864508907
-0.142611478608098668
-0.142355068351688402
-0.142098658095278163
-0.141842247838867896
-0.141585837582457630
-0.141329427326047391
-0.141073017069637124
-0.140816606813226858
-0.140560196556816619
-0.140303786300406352
-0.140047376043996086
-0.139790965787585847
-0.139534555531175580
-0.139278145274765341
-0.139021735018355075
-0.138765324761944808
-0.138508914505534569
-0.138252504249124303
-0.137996093992714036
-0.137739683736303797
-0.137483273479893531
-0.137138445893686622
-0.136793618307479742
-0.136448790721272833
-0.136103963135065953
-0.135759135548859045
-0.135414307962652136
-0.135069480376445256
-0.134724652790238347
-0.134379825204031467
-0.134034997617824558
-0.133690170031617678
-0.133345342445410769
-0.133000514859203861
-0.132655687272996980
-0.132310859686790072
-0.131966032100583192
-0.131621204514376283
-0.131276376928169375
-0.130931549341962494
-0.130586721755755586
-0.130241894169548705
-0.129897066583341797
-0.129552238997134916
-0.129207411410928008
-0.128862583824721100
-0.128517756238514219
-0.128172928652307311
-0.127828101066100430
-0.127483273479893522
-0.126956957690419842
-0.126430641900946161
-0.125904326111472481
-0.125378010321998773
-0.124851694532525093
-0.124325378743051412
-0.123799062953577732
-0.123272747164104052
-0.122746431374630371
-0.122220115585156663
-0.121693799795682983
-0.121167484006209303
-0.120641168216735623
-0.120114852427261942
-0.119588536637788262
-0.119062220848314582
-0.118535905058840874
-0.118009589269367193
-0.117483273479893513
-0.116574182570802598
-0.115665091661711683
-0.114756000752620796
-0.113846909843529881
-0.112937818934438966
-0.112028728025348051
-0.111119637116257136
-0.110210546207166221
-0.109301455298075334
-0.108392364388984419
-0.107483273479893504
-0.106054702051322086
-0.104626130622750640
-0.103197559194179223
-0.101768987765607791
-0.100340416337036359
-0.098911844908464927
-0.097483273479893495
-0.092483273479893491
-0.067483273479893469
-0.057483273479893460
-0.037483273479893442


==> attachments/GNN_data_1P4B_true.txt <==
-0.9260705957440011
-0.9260464894896163
-0.9260209876637575
-0.9259940923153769
-0.9259658055011415
-0.9259361292853832
-0.9259050657400485
-0.9258726169446492
-0.9258387849862122
-0.9258035719592301
-0.9257669799656121
-0.9257290111146345
-0.9256896675228915
-0.9256489513142465
-0.9256068646197835
-0.925563409577757
-0.9255185883335453
-0.925472403039601
-0.9254248558554028
-0.9253759489474078
-0.9253256844890028
-0.925274064660457
-0.9252210916488739
-0.9251667676481439
-0.9251110948588966
-0.9250540754884542
-0.9249957117507827
-0.9249360058664466
-0.924874960062561
-0.9248125765727448
-0.9247488576370746
-0.9246838055020377
-0.9246174224204851
-0.924549710651587
-0.9244806724607848
-0.9244103101197465
-0.9243386259063195
-0.9242656221044863
-0.9241913010043177
-0.924115664901928
-0.9240387160994294
-0.9239604569048872
-0.9238808896322737
-0.9238000166014244
-0.9237178401379927
-0.9236343625734054
-0.9235495862448175
-0.9234635134950686
-0.9233761466726382
-0.9232874881316017
-0.923197540231586
-0.9231063053377262
-0.9230137858206213
-0.9229199840562904
-0.9228249024261305
-0.922728543316871
-0.9226309091205325
-0.9225320022343818
-0.9224318250608908
-0.922330380007692
-0.9222276694875364
-0.9221236959182516
-0.9220184617226974
-0.9219119693287257
-0.9218042211691364
-0.9216952196816365
-0.9215849673087975
-0.9214734664980138
-0.9213607197014604
-0.9212467293760525
-0.9211314979834023
-0.9210150279897795
-0.9208973218660685
-0.9207783820877281
-0.9206582111347504
-0.9205368114916197
-0.9204141856472723
-0.9202903360950552
-0.9201652653326855
-0.9200389758622112
-0.9199114701899698
-0.9197827508265484
-0.9196528202867442
-0.9195216810895238
-0.9193893357579844
-0.9192557868193134
-0.9191210368047489
-0.9189850882495412
-0.9188479436929122
-0.9187096056780175
-0.9185700767519062
-0.9184293594654829
-0.9182874563734684
-0.9181443700343619
-0.9180001030104007
-0.9178546578675236
-0.9177080371753314
-0.9175602435070497
-0.9174112794394894
-0.9172611475530101
-0.9171098504314821
-0.9169573906622475
-0.9168037708360842
-0.9166489935471673
-0.9164930613930321
-0.9163359769745371
-0.9161777428958264
-0.916018361764293
-0.9158578361905416
-0.9156961687883527
-0.9155333621746446
-0.9153694189694379
-0.9152043417958188
-0.915038133279902
-0.9148707960507965
-0.914702332740567
-0.9145327459841999
-0.9143620384195663
-0.9141902126873871
-0.9140172714311967
-0.9138432172973078
-0.913668052934776
-0.9134917809953644
-0.9133144041335091
-0.9131359250062825
-0.9129563462733602
-0.9127756705969855
-0.9125939006419344
-0.912411039075481
-0.9122270885673638
-0.9120420517897504
-0.9118559314172033
-0.9116687301266471
-0.9114804505973322
-0.9112910955108029
-0.9111006675508626
-0.9109091694035404
-0.9107166037570569
-0.910522973301792
-0.9103282807302503
-0.9101325287370283
-0.9099357200187816
-0.9097378572741912
-0.9095389432039307
-0.9093389805106344
-0.9091379718988633
-0.9089359200750732
-0.9087328277475821
-0.9085286976265379
-0.9083235324238861
-0.9081173348533372
-0.9079101076303354
-0.907701853472026
-0.9074925750972243
-0.9072822752263826
-0.9070709565815602
-0.9068586218863908
-0.906645273866051
-0.9064309152472299
-0.9062155487580967
-0.9059991771282712
-0.9057818030887906
-0.9055634293720813
-0.9053440587119259
-0.9051236938434333
-0.9049023375030087
-0.9046799924283224
-0.9044566613582796
-0.9042323470329905
-0.9040070521937397
-0.9037807795829566
-0.9035535319441849
-0.9033253120220535
-0.9030961225622463
-0.9028659663114725
-0.9026348460174378
-0.9024027644288136
-0.9021697242952094
-0.9019357283671419
-0.9017007793960077
-0.9014648801340527
-0.9012280333343438
-0.9009902417507405
-0.9007515081378654
-0.9005118352510764
-0.9002712258464378
-0.9000296826806921
-0.8997872085112311
-0.8995438060960688
-0.899299478193812
-0.8990542275636337
-0.8988080569652446
-0.8985609691588643
-0.8983129669051955
-0.8980640529653952
-0.8978142301010472
-0.8975635010741354
-0.8973118686470162
-0.8970593355823904
-0.8968059046432781
-0.8965515785929896
-0.8962963601951001
-0.8960402522134219
-0.895783257411978
-0.895525378554976
-0.8952666184067808
-0.8950069797318887
-0.8947464652949009
-0.8944850778604971
-0.8942228201934104
-0.8939596950583999
-0.8936957052202255
-0.8934308534436219
-0.8931651424932734
-0.8928985751337877
-0.89263115412967
-0.8923628822452984
-0.8920937622448987
-0.8918237968925177
-0.891552988952
-0.8912813411869613
-0.8910088563607645
-0.8907355372364943
-0.8904613865769326
-0.8901864071445337
-0.8899106017013998
-0.8896339730092567
-0.8893565238294293
-0.8890782569228167
-0.8887991750498693
-0.8885192809705631
-0.888238577444377
-0.8879570672302679
-0.8876747530866481
-0.8873916377713598
-0.8871077240416532
-0.8868230146541612
-0.8865375123648781
-0.8862512199291339
-0.8859641401015728
-0.885676275636129
-0.885387629286004
-0.8850982038036435
-0.8848080019407139
-0.8845170264480812
-0.8842252800757862
-0.883932765573023
-0.8836394856881162
-0.8833454431684984
-0.8830506407606881
-0.8827550812102662
-0.882458767261856
-0.882161701659099
-0.8818638871446338
-0.8815653264600742
-0.8812660223459874
-0.8809659775418714
-0.8806651947861347
-0.8803636768160735
-0.8800614263678509
-0.8797584461764754
-0.8794547389757792
-0.8791503074983973
-0.8788451544757466
-0.8785392826380041
-0.8782326947140866
-0.8779253934316293
-0.8776173815169659
-0.8773086616951067
-0.8769992366897185
-0.8766891092231046
-0.8763782820161834
-0.8760667577884684
-0.8757545392580484
-0.8754416291415668
-0.875128030154201
-0.874813745009644
-0.8744987764200822
-0.8741831270961777
-0.8738667997470473
-0.8735497970802424
-0.8732321218017312
-0.8729137766158774
-0.8725947642254211
-0.8722750873314606
-0.8719547486334316
-0.871633750829089
-0.8713120966144873
-0.8709897886839617
-0.8706668297301097
-0.8703432224437708
-0.8700189695140099
-0.8696940736280965
-0.869368537471487
-0.8690423637278069
-0.8687155550788306
-0.8683881142044646
-0.8680600437827286
-0.8677313464897372
-0.8674020249996819
-0.867072081984813
-0.866741520115422
-0.8664103420598233
-0.8660785504843361
-0.8657461480532678
-0.8654131374288949
-0.8650795212714468
-0.8647453022390874
-0.864410482987898
-0.8640750661718599
-0.8637390544428374
-0.8634024504505606
-0.8630652568426077
-0.8627274762643887
-0.8623891113591288
-0.8620501647678496
-0.861710639129355
-0.8613705370802125
-0.8610298612547379
-0.8606886142849772
-0.8603467988006921
-0.8600044174293417
-0.8596614727960677
-0.8593179675236773
-0.8589739042326272
-0.8586292855410079
-0.8582841140645272
-0.8579383924164943
-0.8575921232078043
-0.8572453090469225
-0.856897952539868
-0.8565500562901989
-0.8562016228989962
-0.8558526549648483
-0.855503155083836
-0.8551531258495173
-0.8548025698529111
-0.8544514896824833
-0.854099887924131
-0.8537477671611677
-0.8533951299743082
-0.8530419789416538
-0.8526883166386774
-0.8523341456382091
-0.8519794685104211
-0.8516242878228132
-0.8512686061401987
-0.8509124260246896
-0.8505557500356823
-0.8501985807298432
-0.849840920661095
-0.8494827723806013
-0.849124138436754
-0.8487650213751587
-0.8484054237386207
-0.8480453480671309
-0.8476847968978525
-0.8473237727651071
-0.8469622782003607
-0.8466003157322113
-0.8462378878863732
-0.845874997185666
-0.8455116461500002
-0.845147837296363
-0.8447835731388065
-0.8444188561884339
-0.8440536889533867
-0.843688073938831
-0.8433220136469456
-0.8429555105769082
-0.8425885672248833
-0.8422211860840084
-0.8418533696443831
-0.8414851203930549
-0.8411164408140073
-0.8407473333881471
-0.8403778005932926
-0.8400078449041606
-0.8396374687923546
-0.8392666747263524
-0.8388954651714937
-0.8385238425899686
-0.8381518094408056
-0.8377793681798589
-0.8374065212597979
-0.837033271130094
-0.8366596202370093
-0.8362855710235861
-0.8359111259296336
-0.8355362873917174
-0.8351610578431476
-0.8347854397139681
-0.8344094354309446
-0.8340330474175532
-0.83365627809397
-0.8332791298770594
-0.8329016051803633
-0.8325237064140898
-0.8321454359851026
-0.83176679629691
-0.8313877897496541
-0.8310084187401001
-0.8306286856616257
-0.8302485929042105
-0.8298681428544247
-0.8294873378954203
-0.8291061804069191
-0.8287246727652029
-0.8283428173431036
-0.8279606165099922
-0.8275780726317695
-0.8271951880708553
-0.826811965186179
-0.8264284063331688
-0.8260445138637428
-0.825660290126298
-0.8252757374657018
-0.8248908582232812
-0.8245056547368137
-0.8241201293405177
-0.8237342843650426
-0.8233481221374598
-0.822961644981253
-0.8225748552163088
-0.8221877551589079
-0.8218003471217148
-0.8214126334137699
-0.8210246163404797
-0.8206362982036076
-0.8202476813012658
-0.8198587679279051
-0.8194695603743072
-0.819080060927575
-0.8186902718711246
-0.818300195484676
-0.817909834044245
-0.8175191898221339
-0.8171282650869243
-0.816737062103467
-0.8163455831328745
-0.8159538304325133
-0.8155618062559944
-0.8151695128531655
-0.8147769524701032
-0.8143841273491046
-0.8139910397286794
-0.8135976918435417
-0.8132040859246021
-0.8128102241989608
-0.8124161088898976
-0.8120217422168665
-0.8116271263954866
-0.8112322636375351
-0.8108371561509393
-0.8104418061397695
-0.8100462158042308
-0.8096503873406566
-0.809254322941501
-0.8088580247953309
-0.8084614950868194
-0.8080647359967384
-0.8076677497019518
-0.8072705383754077
-0.8068731041861317
-0.8064754492992205
-0.8060775758758344
-0.8056794860731902
-0.8052811820445553
-0.8048826659392403
-0.804483939902592
-0.8040850060759881
-0.803685866596829
-0.803286523598532
-0.8028869792105254
-0.8024872355582414
-0.8020872947631094
-0.8016871589425506
-0.8012868302099714
-0.8008863106747566
-0.8004856024422644
-0.8000847076138191
-0.7996836282867061
-0.7992823665541652
-0.7988809245053848
-0.7984793042254964
-0.7980775077955683
-0.7976755372926001
-0.797273394789517
-0.7968710823551635
-0.7964686020542987
-0.7960659559475907
-0.7956631460916099
-0.7952601745388251
-0.7948570433375965
-0.7944537545321722
-0.7940503101626808
-0.7936467122651278
-0.7932429628713897
-0.7928390640092089
-0.7924350177021884
-0.7920308259697874
-0.7916264908273152
-0.7912220142859274
-0.7908173983526202
-0.7904126450302262
-0.7900077563174088
-0.7896027342086578
-0.7891975806942853
-0.7887922977604198
-0.7883868873890026
-0.7879813515577829
-0.7875756922403134
-0.7871699114059458
-0.7867640110198257
-0.7863579930428894
-0.7859518594318595
-0.7855456121392388
-0.7851392531133088
-0.7847327842981233
-0.7843262076335058
-0.7839195250550441
-0.7835127384940876
-0.7831058498777425
-0.7826988611288676
-0.7822917741660712
-0.7818845909037069
-0.78147731325187
-0.781069943116393
-0.7806624823988431
-0.7802549329965174
-0.7798472968024404
-0.7794395757053593
-0.7790317715897415
-0.7786238863357701
-0.7782159218193416
-0.7778078799120618
-0.7773997624812428
-0.7769915713898992
-0.7765833084967455
-0.776174975656193
-0.7757665747183456
-0.7753581075289977
-0.7749495759296312
-0.7745409817574114
-0.7741323268451856
-0.7737236130214789
-0.7733148421104914
-0.7729060159320968
-0.7724971363018376
-0.7720882050309235
-0.7716792239262288
-0.7712701947902894
-0.7708611194213
-0.770451999613112
-0.7700428371552305
-0.7696336338328122
-0.7692243914266632
-0.7688151117132358
-0.7684057964646265
-0.7679964474485741
-0.767587066428457
-0.7671776551632912
-0.7667682154077274
-0.7663587489120502
-0.7659492574221753
-0.7655397426796469
-0.7651302064216363
-0.7647206503809403
-0.7643110762859783
-0.7639014858607911
-0.763491880825039
-0.7630822628939997
-0.762672633778567
-0.7622629951852485
-0.7618533488161643
-0.7614436963690454
-0.7610340395372317
-0.7606243800096711
-0.7602147194709176
-0.7598050596011292
-0.759395402076068
-0.7589857485670972
-0.7585761007411809
-0.7581664602608822
-0.7577568287843618
-0.7573472079653776
-0.7569375994532824
-0.7565280048930236
-0.7561184259251417
-0.7557088641857692
-0.7552993213066297
-0.7548897989150367
-0.7544802986338932
-0.75407082208169
-0.7536613708725053
-0.7532519466160039
-0.7528425509174361
-0.7524331853776368
-0.7520238515930258
-0.7516145511556056
-0.7512052856529621
-0.7507960566682628
-0.7503868657802575
-0.7499777145632763
-0.7495686045872307
-0.7491595374176119
-0.7487505146154909
-0.7483415377375175
-0.7479326083359213
-0.7475237279585102
-0.7471148981486702
-0.7467061204453657
-0.746297396383139
-0.7458887274921102
-0.7454801152979769
-0.7450715613220141
-0.7446630670810748
-0.7442546340875887
-0.7438462638495635
-0.7434379578705845
-0.7430297176498142
-0.742621544681993
-0.742213440457439
-0.7418054064620488
-0.741397444177297
-0.7409895550802367
-0.7405817406434998
-0.740174002335298
-0.7397663416194216
-0.7393587599552417
-0.7389512587977094
-0.7385438395973565
-0.7381365038002967
-0.7377292528482252
-0.7373220881784198
-0.7369150112237415
-0.7365080234126347
-0.7361011261691286
-0.7356943209128375
-0.7352876090589613
-0.7348809920182868
-0.7344744711971881
-0.7340680479976278
-0.7336617238171576
-0.7332555000489189
-0.7328493780816449
-0.73244335929966
-0.7320374450828824
-0.7316316368068237
-0.731225935842591
-0.7308203435568876
-0.7304148613120142
-0.7300094904658698
-0.7296042323719535
-0.7291990883793652
-0.7287940598328073
-0.7283891480725851
-0.7279843544346098
-0.7275796802503979
-0.7271751268470743
-0.7267706955473723
-0.7263663876696362
-0.7259622045278225
-0.7255581474315005
-0.725154217685855
-0.7247504165916879
-0.7243467454454189
-0.7239432055390871
-0.7235397981603543
-0.7231365245925049
-0.7227333861144485
-0.7223303840007216
-0.7219275195214891
-0.7215247939425466
-0.7211222085253215
-0.7207197645268757
-0.7203174631999071
-0.7199153057927516
-0.7195132935493852
-0.7191114277094255
-0.7187097095081345
-0.7183081401764202
-0.7179067209408384
-0.7175054530235958
-0.7171043376425512
-0.7167033760112176
-0.7163025693387657
-0.7159019188300245
-0.7155014256854846
-0.7151010911013
-0.714700916269291
-0.7143009023769458
-0.7139010506074233
-0.7135013621395554
-0.7131018381478498
-0.7127024798024915
-0.7123032882693465
-0.7119042647099636
-0.7115054102815765
-0.711106726137108
-0.7107082134251705
-0.7103098732900702
-0.7099117068718088
-0.7095137153060871
-0.7091158997243068
-0.7087182612535736
-0.7083208010167004
-0.7079235201322089
-0.7075264197143338
-0.707129500873025
-0.7067327647139496
-0.7063362123384969
-0.7059398448437791
-0.7055436633226355
-0.7051476688636356
-0.7047518625510806
-0.7043562454650085
-0.7039608186811959
-0.7035655832711609
-0.7031705403021666
-0.7027756908372251
-0.7023810359350986
-0.7019865766503041
-0.7015923140331165
-0.7011982491295714
-0.7008043829814682
-0.700410716626374
-0.7000172510976265
-0.699623987424337
-0.6992309266313945
-0.6988380697394685
-0.6984454177650128
-0.698052971720268
-0.6976607326132666
-0.6972687014478345
-0.6968768792235963
-0.6964852669359773
-0.6960938655762083
-0.6957026761313282
-0.6953116995841878
-0.6949209369134541
-0.694530389093613
-0.6941400570949734
-0.6937499418836709
-0.6933600444216712
-0.6929703656667744
-0.692580906572618
-0.6921916680886812
-0.6918026511602884
-0.6914138567286137
-0.6910252857306832
-0.6906369390993807
-0.6902488177634503
-0.6898609226475009
-0.6894732546720097
-0.6890858147533265
-0.6886986038036776
-0.6883116227311699
-0.6879248724397942
-0.68753835382943
-0.6871520677958498
-0.6867660152307222
-0.6863801970216166
-0.6859946140520071
-0.6856092672012772
-0.6852241573447231
-0.6848392853535583
-0.684454652094918
-0.684070258431863
-0.683686105223384
-0.6833021933244061
-0.6829185235857929
-0.6825350968543504
-0.6821519139728325
-0.6817689757799441
-0.6813862831103457
-0.6810038367946583
-0.6806216376594678
-0.680239686527329
-0.67985798421677
-0.679476531542297
-0.6790953293143986
-0.6787143783395507
-0.6783336794202204
-0.6779532333548706
-0.6775730409379651
-0.6771931029599728
-0.6768134202073728
-0.6764339934626575
-0.6760548235043398
-0.6756759111069548
-0.6752972570410671
-0.6749188620732738
-0.6745407269662099
-0.674162852478553
-0.6737852393650277
-0.673407888376411
-0.6730308002595362
-0.672653975757299
-0.6722774156086606
-0.6719011205486543
-0.671525091308389
-0.6711493286150548
-0.670773833191928
-0.6703986057583752
-0.6700236470298588
-0.6696489577179427
-0.6692745385302954
-0.6689003901706967
-0.6685265133390419
-0.6681529087313468
-0.6677795770397532
-0.6674065189525338
-0.6670337351540963
-0.6666612263249901
-0.6662889931419105
-0.6659170362777034
-0.6655453564013716
-0.665173954178079
-0.664802830269156
-0.664431985332105
-0.6640614200206052
-0.6636911349845183
-0.6633211308698925
-0.6629514083189698
-0.6625819679701896
-0.6622128104581944
-0.6618439364138352
-0.6614753464641772
-0.6611070412325043
-0.6607390213383251
-0.6603712873973779
-0.6600038400216367
-0.6596366798193152
-0.659269807394874
-0.6589032233490244
-0.6585369282787352
-0.6581709227772372
-0.6578052074340288
-0.6574397828348819
-0.6570746495618471
-0.6567098081932594
-0.6563452593037432
-0.6559810034642184
-0.655617041241906
-0.6552533732003333
-0.6548899998993392
-0.6545269218950807
-0.6541641397400381
-0.6538016539830198
-0.6534394651691695
-0.6530775738399708
-0.6527159805332526
-0.6523546857831961
-0.6519936901203388
-0.6516329940715817
-0.6512725981601942
-0.6509125029058198
-0.6505527088244822
-0.6501932164285913
-0.6498340262269477
-0.6494751387247503
-0.6491165544236006
-0.6487582738215092
-0.6484002974129016
-0.648042625688624
-0.6476852591359489
-0.6473281982385812
-0.646971443476664
-0.6466149953267849
-0.6462588542619809
-0.6459030207517451
-0.6455474952620328
-0.6451922782552668
-0.6448373701903436
-0.6444827715226393
-0.6441284827040161
-0.6437745041828273
-0.6434208364039243
-0.643067479808662
-0.6427144348349045
-0.6423617019170325
-0.6420092814859476
-0.6416571739690797
-0.6413053797903925
-0.6409538993703894
-0.6406027331261197
-0.6402518814711855
-0.6399013448157467
-0.6395511235665272
-0.6392012181268221
-0.6388516288965025
-0.6385023562720227
-0.6381534006464257
-0.6378047624093498
-0.6374564419470343
-0.6371084396423264
-0.6367607558746868
-0.636413391020196
-0.6360663454515607
-0.6357196195381203
-0.6353732136458523
-0.6350271281373796
-0.6346813633719759
-0.6343359197055725
-0.6339907974907643
-0.6336459970768162
-0.6333015188096698
-0.6329573630319489
-0.6326135300829663
-0.6322700202987304
-0.6319268340119508
-0.6315839715520455
-0.6312414332451467
-0.6308992194141073
-0.6305573303785075
-0.6302157664546606
-0.6298745279556204
-0.6295336151911863
-0.629193028467911
-0.6288527680891065
-0.6285128343548494
-0.6281732275619895
-0.6278339480041544
-0.6274949959717567
-0.6271563717520009
-0.6268180756288888
-0.6264801078832272
-0.626142468792633
-0.6258051586315411
-0.6254681776712101
-0.625131526179729
-0.6247952044220237
-0.6244592126598638
-0.6241235511518687
-0.6237882201535143
-0.6234532199171398
-0.6231185506919541
-0.6227842127240422
-0.6224502062563722
-0.6221165315288013
-0.621783188778083
-0.6214501782378734
-0.6211175001387379
-0.6207851547081575
-0.6204531421705359
-0.620121462747206
-0.6197901166564362
-0.6194591041134376
-0.61912842533037
-0.6187980805163495
-0.618468069877454
-0.6181383936167306
-0.6178090519342024
-0.6174800450268748
-0.6171513730887421
-0.6168230363107948
-0.6164950348810256
-0.6161673689844367
-0.6158400388030462
-0.6155130445158945
-0.615186386299052
-0.614860064325625
-0.6145340787657626
-0.6142084297866635
-0.6138831175525832
-0.61355814222484
-0.6132335039618221
-0.6129092029189946
-0.612585239248906
-0.6122616131011949
-0.6119383246225973
-0.6116153739569528
-0.6112927612452115
-0.6109704866254415
-0.6106485502328343
-0.6103269521997132
-0.6100056926555393
-0.6096847717269179
-0.6093641895376066
-0.6090439462085209
-0.6087240418577414
-0.6084044766005212
-0.6080852505492922
-0.6077663638136719
-0.6074478165004705
-0.6071296087136978
-0.6068117405545699
-0.6064942121215161
-0.606177023510186
-0.6058601748134559
-0.6055436661214363
-0.6052274975214784
-0.6049116690981808
-0.604596180933397
-0.6042810331062419
-0.6039662256930988
-0.603651758767626
-0.6033376324007644
-0.603023846660744
-0.6027104016130908
-0.6023972973206333
-0.6020845338435106
-0.6017721112391781
-0.6014600295624155
-0.6011482888653328
-0.6008368891973779
-0.600525830605343
-0.6002151131333722
-0.599904736822968
-0.5995947017129983
-0.5992850078397034
-0.5989756552367032
-0.5986666439350037
-0.5983579739630044
-0.598049645346505
-0.5977416581087125
-0.5974340122702484
-0.5971267078491549
-0.596819744860903
-0.5965131233183982
-0.5962068432319891
-0.5959009046094728
-0.5955953074561027
-0.5952900517745954
-0.5949851375651378
-0.5946805648253939
-0.5943763335505119
-0.5940724437331311
-0.593768895363389
-0.5934656884289282
-0.5931628229149037
-0.5928602988039897
-0.5925581160763866
-0.5922562747098281
-0.5919547746795877
-0.591653615958487
-0.5913527985169013
-0.5910523223227675
-0.5907521873415907
-0.5904523935364517
-0.5901529408680135
-0.5898538292945285
-0.5895550587718456
-0.5892566292534173
-0.5889585406903066
-0.5886607930311942
-0.5883633862223854
-0.5880663202078167
-0.5877695949290642
-0.5874732103253488
-0.5871771663335448
-0.5868814628881863
-0.5865860999214738
-0.5862910773632821
-0.5859963951411669
-0.5857020531803718
-0.5854080514038357
-0.5851143897321991
-0.584821068083812
-0.5845280863747407
-0.5842354445187745
-0.5839431424274328
-0.5836511800099728
-0.5833595571733959
-0.5830682738224547
-0.5827773298596605
-0.5824867251852901
-0.5821964596973928
-0.5819065332917978
-0.5816169458621203
-0.5813276972997704
-0.5810387874939578
-0.5807502163317004
-0.5804619836978316
-0.5801740894750058
-0.5798865335437071
-0.5795993157822551
-0.5793124360668127
-0.5790258942713931
-0.5787396902678661
-0.5784538239259667
-0.5781682951133
-0.5778831036953505
-0.5775982495354871
-0.5773137324949718
-0.5770295524329658
-0.5767457092065366
-0.5764622026706655
-0.5761790326782543
-0.5758961990801323
-0.5756137017250638
-0.5753315404597542
-0.5750497151288583
-0.5747682255749857
-0.57448707163871
-0.574206253158574
-0.5739257699710972
-0.5736456219107833
-0.5733658088101267
-0.57308633049962
-0.5728071868077607
-0.5725283775610582
-0.5722499025840411
-0.5719717616992637
-0.5716939547273139
-0.5714164814868192
-0.5711393417944546
-0.570862535464949
-0.5705860623110924
-0.5703099221437433
-0.5700341147718347
-0.5697586400023824
-0.5694834976404911
-0.5692086874893617
-0.5689342093502984
-0.5686600630227153
-0.5683862483041442
-0.5681127649902402
-0.5678396128747905
-0.5675667917497201
-0.5672943014050988
-0.5670221416291492
-0.5667503122082522
-0.5664788129269556
-0.5662076435679799
-0.5659368039122255
-0.5656662937387802
-0.5653961128249254
-0.5651262609461438
-0.564856737876126
-0.5645875433867773
-0.5643186772482248
-0.5640501392288249
-0.5637819290951689
-0.5635140466120919
-0.5632464915426778
-0.5629792636482673
-0.5627123626884651
-0.562445788421146
-0.5621795406024621
-0.5619136189868501
-0.561648023327038
-0.5613827533740521
-0.5611178088772234
-0.5608531895841954
-0.5605888952409305
-0.5603249255917168
-0.5600612803791754
-0.5597979593442669
-0.5595349622262988
-0.5592722887629318
-0.5590099386901872
-0.5587479117424535
-0.5584862076524935
-0.5582248261514509
-0.5579637669688573
-0.5577030298326393
-0.5574426144691251
-0.5571825206030516
-0.5569227479575709
-0.5566632962542575
-0.5564041652131151
-0.5561453545525832
-0.5558868639895445
-0.5556286932393308
-0.5553708420157313
-0.5551133100309976
-0.5548560969958523
-0.5545992026194941
-0.5543426266096069
-0.5540863686723638
-0.5538304285124366
-0.5535748058330006
-0.5533195003357423
-0.5530645117208663
-0.5528098396871022
-0.5525554839317102
-0.5523014441504897
-0.5520477200377845
-0.5517943112864905
-0.5515412175880621
-0.5512884386325194
-0.5510359741084541
-0.5507838237030371
-0.550531987102025
-0.5502804639897667
-0.5500292540492102
-0.5497783569619095
-0.5495277724080312
-0.5492775000663608
-0.5490275396143106
-0.5487778907279253
-0.5485285530818887
-0.5482795263495317
-0.5480308102028375
-0.5477824043124488
-0.547534308347675
-0.5472865219764984
-0.5470390448655806
-0.5467918766802699
-0.5465450170846076
-0.5462984657413343
-0.5460522223118975
-0.5458062864564572
-0.5455606578338934
-0.5453153361018122
-0.5450703209165524
-0.5448256119331928
-0.544581208805558
-0.5443371111862257
-0.5440933187265328
-0.5438498310765821
-0.5436066478852494
-0.5433637688001892
-0.5431211934678424
-0.5428789215334417
-0.5426369526410193
-0.5423952864334125
-0.5421539225522709
-0.5419128606380629
-0.5416721003300817
-0.5414316412664528
-0.5411914830841398
-0.5409516254189508
-0.5407120679055458
-0.5404728101774423
-0.5402338518670227
-0.5399951926055395
-0.5397568320231236
-0.5395187697487893
-0.5392810054104411
-0.539043538634881
-0.5388063690478139
-0.5385694962738548
-0.5383329199365348
-0.538096639658308
-0.5378606550605578
-0.5376249657636029
-0.5373895713867043
-0.5371544715480718
-0.5369196658648698
-0.5366851539532242
-0.5364509354282289
-0.5362170099039516
-0.5359833769934409
-0.5357500363087324
-0.535516987460855
-0.535284230059837
-0.5350517637147137
-0.534819588033532
-0.5345877026233581
-0.5343561070902834
-0.5341248010394304
-0.53389378407496
-0.5336630558000771
-0.533432615817037
-0.5332024637271519
-0.5329725991307972
-0.5327430216274176
-0.5325137308155334
-0.5322847262927476
-0.5320560076557505
-0.5318275745003276
-0.531599426421365
-0.5313715630128559
-0.5311439838679068
-0.5309166885787439
-0.5306896767367186
-0.5304629479323151
-0.5302365017551554
-0.530010337794006
-0.5297844556367838
-0.529558854870563
-0.5293335350815804
-0.5291084958552423
-0.52888373677613
-0.5286592574280066
-0.5284350573938228
-0.528211136255723
-0.5279874935950519
-0.5277641289923598
-0.5275410420274096
-0.5273182322791823
-0.5270956993258836
-0.5268734427449495
-0.5266514621130526
-0.5264297570061083
-0.5262083269992808
-0.5259871716669893
-0.5257662905829137
-0.5255456833200006
-0.5253253494504702
-0.5251052885458213
-0.524885500176838
-0.5246659839135953
-0.5244467393254655
-0.5242277659811235
-0.524009063448554
-0.5237906312950563
-0.5235724690872509
-0.5233545763910851
-0.5231369527718395
-0.5229195977941332
-0.5227025110219307
-0.5224856920185468
-0.5222691403466533
-0.5220528555682845
-0.5218368372448433
-0.5216210849371073
-0.521405598205234
-0.5211903766087672
-0.5209754197066431
-0.5207607270571954
-0.5205462982181622
-0.5203321327466908
-0.5201182301993439
-0.5199045901321061
-0.5196912121003886
-0.5194780956590359
-0.519265240362331
-0.5190526457640017
-0.5188403114172261
-0.5186282368746382
-0.5184164216883341
-0.5182048654098776
-0.5179935675903058
-0.5177825277801349
-0.5175717455293659
-0.5173612203874907
-0.5171509519034972
-0.5169409396258755
-0.5167311831026234
-0.516521681881252
-0.5163124355087914
-0.5161034435317966
-0.5158947054963529
-0.5156862209480818
-0.5154779894321463
-0.5152700104932569
-0.5150622836756769
-0.5148548085232281
-0.5146475845792966
-0.5144406113868383
-0.5142338884883842
-0.5140274154260465
-0.5138211917415236
-0.5136152169761061
-0.5134094906706821
-0.5132040123657429
-0.5129987816013883
-0.5127937979173327
-0.5125890608529093
-0.5123845699470774
-0.5121803247384265
-0.511976324765182
-0.5117725695652113
-0.5115690586760291
-0.511365791634802
-0.511162767978355
-0.5109599872431763
-0.5107574489654231
-0.5105551526809264
-0.5103530979251973
-0.5101512842334319
-0.5099497111405165
-0.509748378181033
-0.509547284889265
-0.5093464307992023
-0.5091458154445464
-0.5089454383587162
-0.5087452990748529
-0.5085453971258257
-0.5083457320442368
-0.5081463033624272
-0.5079471106124807
-0.5077481533262311
-0.5075494310352658
-0.507350943270932
-0.5071526895643411
-0.5069546694463754
-0.5067568824476916
-0.506559328098727
-0.5063620059297047
-0.5061649154706385
-0.505968056251338
-0.5057714278014145
-0.505575029650285
-0.5053788613271784
-0.50518292236114
-0.504987212281037
-0.5047917306155635
-0.5045964768932452
-0.5044014506424455
-0.5042066513913696
-0.50401207866807
-0.5038177320004515
-0.5036236109162768
-0.5034297149431705
-0.5032360436086245
-0.5030425964400039
-0.5028493729645509
-0.5026563727093905
-0.5024635952015349
-0.5022710399678891
-0.5020787065352557
-0.5018865944303394
-0.5016947031797528
-0.5015030323100207
-0.5013115813475848
-0.5011203498188099
-0.5009293372499872
-0.5007385431673405
-0.5005479670970301
-0.5003576085651585
-0.5001674670977748
-0.49997754222087964
-0.49978783346043
-0.4995983403423444
-0.49940906239250726
-0.49921999913677406
-0.4990311501009757
-0.498842514810924
-0.4986540927924159
-0.49846588357123833
-0.4982778866731733
-0.49809010162400236
-0.49790252794951134
-0.4977151651754952
-0.4975280128277627
-0.49734107043214115
-0.4971543375144811
-0.496967813600661
-0.49678149821659195
-0.4965953908882222
-0.496409491141542
-0.49622379850258813
-0.4960383124974487
-0.4958530326522673
-0.49566795849324863
-0.49548308954666165
-0.4952984253388456
-0.49511396539621366
-0.4949297092452577
-0.49474565641255314
-0.49456180642476333
-0.4943781588086439
-0.4941947130910475
-0.4940114687989283
-0.4938284254593465
-0.4936455825994727
-0.4934629397465925
-0.4932804964281109
-0.4930982521715569
-0.4929162065045877
-0.49273435895499335
-0.49255270905070114
-0.49237125631978007
-0.49219000029044485
-0.492008940491061
-0.4918280764501486
-0.49164740769638715
-0.4914669337586194
-0.49128665416585604
-0.4911065684472803
-0.49092667613225166
-0.4907469767503104
-0.4905674698311825
-0.4903881549047826
-0.4902090315012199
-0.490030099150801
-0.4898513573840352
-0.48967280573163796
-0.4894944437245359
-0.4893162708938703
-0.489138286771002
-0.4889604908875148
-0.48878288277522053
-0.4886054619661624
-0.48842822799262
-0.4882511803871127
-0.4880743186824043
-0.48789764241150685
-0.487721151107685
-0.48754484430446005
-0.487368721535614
-0.4871927823351936
-0.48701702623751464
-0.48684145277716573
-0.4866660614890127
-0.48649085190820207
-0.4863158235701659
-0.486140976010625
-0.48596630876559355
-0.48579182137138277
-0.4856175133646048
-0.48544338428217726
-0.4852694336613265
-0.485095661039592
-0.48492206595483023
-0.4847486479452183
-0.48457540654925846
-0.48440234130578136
-0.4842294517539504
-0.4840567374332654
-0.4838841978835664
-0.483711832645038
-0.48353964125821247
-0.4833676232639743
-0.4831957782035634
-0.48302410561857945
-0.4828526050509853
-0.482681276043111
-0.4825101181376575
-0.48233913087770053
-0.482168313806694
-0.4819976664684742
-0.48182718840726324
-0.4816568791676729
-0.48148673829470834
-0.4813167653337716
-0.4811469598306656
-0.48097732133159754
-0.4808078493831829
-0.4806385435324485
-0.48046940332683696
-0.4803004283142094
-0.48013161804284993
-0.47996297206146876
-0.4797944899192058
-0.47962617116563433
-0.47945801535076477
-0.4792900220250478
-0.47912219073937834
-0.4789545210450987
-0.4787870124940027
-0.4786196646383384
-0.47845247703081184
-0.47828544922459115
-0.4781185807733093
-0.47795187123106786
-0.47778532015244013
-0.47761892709247544
-0.47745269160670145
-0.4772866132511283
-0.4771206915822519
-0.47695492615705715
-0.4767893165330215
-0.47662386226811815
-0.4764585629208197
-0.47629341805010095
-0.4761284272154429
-0.47596358997683574
-0.4757989058947819
-0.4756343745303001
-0.47546999544492763
-0.4753057682007246
-0.4751416923602767
-0.4749777674866981
-0.4748139931436358
-0.4746503688952717
-0.47448689430632623
-0.47432356894206196
-0.47416039236828644
-0.473997364151355
-0.4738344838581747
-0.47367175105620696
-0.4735091653134708
-0.4733467261985461
-0.47318443328057674
-0.47302228612927333
-0.4728602843149169
-0.47269842740836154
-0.47253671498103755
-0.4723751466049548
-0.4722137218527054
-0.47205244029746685
-0.4718913015130053
-0.4717303050736783
-0.47156945055443766
-0.4714087375308331
-0.4712481655790146
-0.47108773427573536
-0.47092744319835533
-0.47076729192484357
-0.4706072800337815
-0.4704474071043656
-0.4702876727164107
-0.4701280764503524
-0.4699686178872503
-0.46980929660879067
-0.46965011219728964
-0.4694910642356954
-0.46933215230759184
-0.4691733759972009
-0.4690147348893853
-0.4688562285696516
-0.4686978566241531
-0.46853961863969223
-0.46838151420372354
-0.4682235429043565
-0.4680657043303582
-0.4679079980711559
-0.46775042371684017
-0.4675929808581671
-0.4674356690865613
-0.4672784879941187
-0.46712143717360877
-0.4669645162184777
-0.4668077247228506
-0.4666510622815345
-0.4664945284900209
-0.46633812294448795
-0.46618184524180384
-0.4660256949795286
-0.46586967175591726
-0.46571377516992213
-0.46555800482119547
-0.46540236031009174
-0.4652468412376708
-0.4650914472056996
-0.4649361778166552
-0.46478103267372733
-0.4646260113808206
-0.46447111354255693
-0.46431633876427825
-0.4641616866520489
-0.46400715681265803
-0.46385274885362193
-0.4636984623831864
-0.4635442970103296
-0.46339025234476394
-0.4632363279969386
-0.4630825235780417
-0.46292883870000356
-0.4627752729754976
-0.4626218260179439
-0.462468497441511
-0.4623152868611179
-0.4621621938924373
-0.46200921815189677
-0.4618563592566819
-0.4617036168247378
-0.4615509904747723
-0.46139847982625726
-0.4612460844994312
-0.46109380411530165
-0.46094163829564694
-0.46078958666301895
-0.46063764884074465
-0.4604858244529289
-0.46033411312445593
-0.4601825144809921
-0.4600310281489878
-0.4598796537556793
-0.45972839092909146
-0.45957723929803895
-0.45942619849212935
-0.45927526814176445
-0.45912444787814255
-0.45897373733326063
-0.45882313613991643
-0.45867264393170987
-0.45852226034304605
-0.45837198500913634
-0.458221817566001
-0.4580717576504708
-0.4579218049001891
-0.4577719589536137
-0.45762221945001924
-0.45747258602949836
-0.45732305833296416
-0.4571736360021522
-0.45702431867962184
-0.4568751060087587
-0.45672599763377614
-0.4565769931997174
-0.45642809235245724
-0.4562792947387038
-0.4561306000060008
-0.4559820078027286
-0.45583351777810655
-0.455685129582195
-0.45553684286589635
-0.45538865728095745
-0.45524057247997096
-0.4550925881163775
-0.4549447038444669
-0.4547969193193802
-0.4546492341971114
-0.4545016481345091
-0.45435416078927804
-0.45420677181998104
-0.4540594808860403
-0.45391228764773967
-0.45376519176622543
-0.4536181929035087
-0.4534712907224665
-0.4533244848868439
-0.453177775061255
-0.45303116091118506
-0.45288464210299173
-0.4527382183039066
-0.45259188918203697
-0.4524456544063674
-0.4522995136467609
-0.45215346657396066
-0.45200751285959173
-0.4518616521761621
-0.45171588419706454
-0.45157020859657787
-0.4514246250498686
-0.4512791332329919
-0.45113373282289393
-0.4509884234974122
-0.4508432049352778
-0.4506980768161164
-0.45055303882044967
-0.45040809062969683
-0.4502632319261759
-0.45011846239310477
-0.4499737817146033
-0.44982918957569373
-0.44968468566230274
-0.44954026966126237
-0.44939594126031146
-0.4492517001480966
-0.44910754601417413
-0.4489634785490106
-0.4488194974439845
-0.4486756023913876
-0.4485317930844254
-0.4483880692172196
-0.448244430484808
-0.44810087658314657
-0.44795740720911054
-0.44781402206049503
-0.4476707208360169
-0.4475275032353153
-0.44738436895895334
-0.44724131770841874
-0.4470983491861254
-0.446955463095414
-0.44681265914055357
-0.4466699370267424
-0.4465272964601088
-0.44638473714771276
-0.4462422587975464
-0.4460998611185356
-0.44595754382054037
-0.4458153066143564
-0.4456731492117159
-0.4455310713252884
-0.445389072668682
-0.4452471529564442
-0.4451053119040629
-0.4449635492279673
-0.4448218646455289
-0.4446802578750626
-0.444538728635827
-0.44439727664802603
-0.4442559016328095
-0.44411460331227387
-0.4439733814094634
-0.443832235648371
-0.4436911657539386
-0.44355017145205855
-0.4434092524695742
-0.44326840853428096
-0.4431276393749265
-0.44298694472121225
-0.4428463243037939
-0.4427057778542818
-0.4425653051052424
-0.44242490579019866
-0.44228457964363066
-0.44214432640097645
-0.4420041457986329
-0.4418640375739562
-0.4417240014652627
-0.4415840372118296
-0.4414441445538954
-0.4413043232326607
-0.44116457299028927
-0.44102489356990787
-0.44088528471560745
-0.4407457461724436
-0.4406062776864374
-0.4404668790045756
-0.4403275498748113
-0.44018829004606497
-0.44004909926822455
-0.439909977292146
-0.4397709238696541
-0.439631938753543
-0.4394930216975765
-0.4393541724564885
-0.4392153907859841
-0.4390766764427392
-0.43893802918440183
-0.438799448769592
-0.4386609349579026
-0.4385224875098995
-0.43838410618712204
-0.4382457907520839
-0.4381075409682729
-0.4379693566001517
-0.4378312374131583
-0.43769318317370615
-0.43755519364918477
-0.4374172686079601
-0.43727940781937447
-0.4371416110537475
-0.4370038780823762
-0.436866208677535
-0.4367286026124768
-0.43659105966143236
-0.4364535795996112
-0.43631616220320174
-0.4361788072493714
-0.4360415145162673
-0.43590428378301593
-0.43576711482972375
-0.4356300074374774
-0.4354929613883438
-0.43535597646537044
-0.43521905245258563
-0.4350821891349984
-0.43494538629859913
-0.4348086437303592
-0.4346719612182317
-0.43453533855115123
-0.43439877551903405
-0.4342622719127781
-0.4341258275242635
-0.4339894421463524
-0.4338531155728891
-0.43371684759869994
-0.43358063801959384
-0.43344448663236207
-0.43330839323477816
-0.43317235762559814
-0.4330363796045607
-0.432900458972387
-0.4327645955307806
-0.4326287890824279
-0.4324930394309976
-0.43235734638114093
-0.43222170973849183
-0.4320861293096665
-0.43195060490226367
-0.43181513632486435
-0.431679723387032
-0.431544365899312
-0.43140906367323223
-0.4312738165213024
-0.43113862425701416
-0.431003486694841
-0.43086840365023804
-0.4307333749396421
-0.43059840038047126
-0.4304634797911249
-0.4303286129909837
-0.4301937998004086
-0.43005904004074225
-0.4299243335343069
-0.4297896801044057
-0.42965507957532173
-0.42952053177231786
-0.42938603652163687
-0.42925159365050064
-0.4291172029871104
-0.42898286436064637
-0.42884857760126716
-0.4287143425401098
-0.4285801590092895
-0.4284460268418989
-0.4283119458720085
-0.4281779159346656
-0.4280439368658943
-0.4279100085026953
-0.4277761306830453
-0.4276423032458968
-0.42750852603117745
-0.4273747988797902
-0.42724112163361233
-0.42710749413549554
-0.4269739162292653
-0.4268403877597201
-0.42670690857263194
-0.426573478514745
-0.42644009743377553
-0.4263067651784115
-0.42617348159831203
-0.426040246544107
-0.4259070598673962
-0.42577392142074943
-0.42564083105770567
-0.42550778863277244
-0.42537479400142564
-0.4252418470201086
-0.425108947546232
-0.42497609543817294
-0.42484329055527453
-0.42471053275784537
-0.42457782190715904
-0.4244451578654532
-0.4243125404959293
-0.424179969662752
-0.4240474452310483
-0.42391496706690707
-0.4237825350373785
-0.42365014901047326
-0.4235178088551621
-0.423385514441375
-0.42325326564000054
-0.42312106232288527
-0.42298890436283304
-0.4228567916336043
-0.4227247240099153
-0.42259270136743743
-0.4224607235827966
-0.4223287905335725
-0.42219690209829763
-0.42206505815645684
-0.4219332585884864
-0.42180150327577337
-0.42166979210065475
-0.42153812494641657
-0.4214065016972933
-0.42127492223846713
-0.4211433864560668
-0.421011894237167
-0.4208804454697878
-0.4207490400428934
-0.42061767784639126
-0.4204863587711317
-0.4203550827089067
-0.42022384955244907
-0.42009265919543165
-0.4199615115324663
-0.4198304064591032
-0.41969934387182983
-0.41956832366806995
-0.41943734574618285
-0.41930641000546237
-0.41917551634613615
-0.419044664669364
-0.4189138548772381
-0.41878308687278076
-0.4186523605599444
-0.4185216758436102
-0.4183910326295872
-0.418260430824611
-0.41812987033634325
-0.4179993510733704
-0.41786887294520236
-0.4177384358622722
-0.4176080397359346
-0.41747768447846456
-0.41734737000305705
-0.4172170962238255
-0.41708686305580084
-0.4169566704149302
-0.41682651821807615
-0.4166964063830155
-0.4165663348284382
-0.416436303473946
-0.4163063122400518
-0.416176361048178
-0.41604644982065575
-0.4159165784807235
-0.4157867469525264
-0.41565695516111417
-0.41552720303244106
-0.41539749049336394
-0.41526781747164115
-0.4151381838959316
-0.4150085896957936
-0.4148790348016831
-0.41474951914495306
-0.41462004265785224
-0.41449060527352344
-0.41436120692600265
-0.41423184755021786
-0.41410252708198747
-0.4139732454580195
-0.4138440026159097
-0.41371479849414095
-0.41358563303208146
-0.41345650616998375
-0.4133274178489832
-0.4131983680110968
-0.4130693565992219
-0.4129403835571348
-0.4128114488294893
-0.4126825523618157
-0.41255369410051923
-0.41242487399287847
-0.41229609198704464
-0.4121673480320394
-0.41203864207775426
-0.4119099740749486
-0.4117813439752486
-0.41165275173114574
-0.4115241972959953
-0.4113956806240153
-0.41126720167028463
-0.4111387603907418
-0.41101035674218356
-0.41088199068226355
-0.4107536621694905
-0.4106253711632271
-0.4104971176236885
-0.41036890151194066
-0.41024072278989887
-0.4101125814203265
-0.4099844773668334
-0.40985641059387423
-0.4097283810667472
-0.4096003887515923
-0.4094724336153901
-0.4093445156259599
-0.40921663475195835
-0.4090887909628779
-0.4089609842290452
-0.4088332145216197
-0.40870548181259175
-0.4085777860747814
-0.40845012728183655
-0.40832250540823145
-0.4081949204292654
-0.4080673723210605
-0.4079398610605605
-0.4078123866255293
-0.40768494899454905
-0.40755754814701844
-0.40743018406315146
-0.40730285672397537
-0.40717556611132927
-0.4070483122078623
-0.40692109499703233
-0.40679391446310365
-0.406666770591146
-0.40653966336703223
-0.4064125927774373
-0.4062855588098361
-0.4061585614525016
-0.40603160069450395
-0.40590467652570766
-0.40577778893677086
-0.405650937919143
-0.4055241234650633
-0.40539734556755896
-0.4052706042204436
-0.4051438994183151
-0.4050172311565543
-0.4048905994313229
-0.40476400423956177
-0.40463744557898945
-0.4045109234480999
-0.40438443784616096
-0.4042579887732126
-0.404131576230065
-0.40400520021829683
-0.40387886074025325
-0.40375255779904445
-0.40362629139854334
-0.40350006154338414
-0.4033738682389604
-0.40324771149142286
-0.40312159130767816
-0.40299550769538656
-0.4028694606629601
-0.40274345021956093
-0.4026174763750993
-0.40249153914023167
-0.40236563852635887
-0.40223977454562415
-0.4021139472109113
-0.40198815653584297
-0.4018624025347781
-0.4017366852228108
-0.40161100461576804
-0.4014853607302076
-0.4013597535834162
-0.40123418319340787
-0.4011086495789217
-0.40098315275942
-0.400857692755086
-0.40073226958682245
-0.4006068832762494
-0.4004815338457019
-0.40035622131822873
-0.40023094571758966
-0.40010570706825405
-0.39998050539539826
-0.3998553407249043
-0.39973021308335727
-0.3996051224980438
-0.39948006899694966
-0.3993550526087578
-0.39923007336284655
-0.3991051312892874
-0.39898022641884273
-0.3988553587829644
-0.3987305284137911
-0.39860573534414645
-0.3984809796075371
-0.3983562612381504
-0.3982315802708527
-0.3981069367411868
-0.39798233068537026
-0.3978577621402931
-0.39773323114351566
-0.39760873773326666
-0.39748428194844126
-0.3973598638285982
-0.39723548341395876
-0.39711114074540366
-0.3969868358644715
-0.3968625688133566
-0.39673833963490657
-0.3966141483726203
-0.3964899950706461
-0.3963658797737791
-0.39624180252745916
-0.39611776337776927
-0.39599376237143263
-0.3958697995558108
-0.3957458749789017
-0.3956219886893371
-0.3954981407363807
-0.39537433116992576
-0.395250560040493
-0.3951268273992284
-0.395003133297901
-0.3948794777889005
-0.3947558609252353
-0.3946322827605303
-0.39450874334902436
-0.3943852427455685
-0.3942617810056232
-0.3941383581852566
-0.39401497434114197
-0.39389162953055556
-0.3937683238113744
-0.3936450572420738
-0.3935218298817257
-0.3933986417899956
-0.3932754930271407
-0.3931523836540079
-0.39302931373203087
-0.3929062833232284
-0.39278329249020166
-0.3926603412961322
-0.39253742980477957
-0.3924145580804789
-0.39229172618813873
-0.3921689341932387
-0.39204618216182713
-0.3919234701605188
-0.3918007982564928
-0.3916781665174897
-0.3915555750118099
-0.39143302380831047
-0.3913105129764037
-0.39118804258605416
-0.3910656127077767
-0.3909432234126336
-0.3908208747722329
-0.39069856685872545
-0.3905762997448031
-0.39045407350369576
-0.3903318882091694
-0.39020974393552366
-0.3900876407575892
-0.3899655787507258
-0.3898435579908196
-0.3897215785542807
-0.389599640518041
-0.3894777439595517
-0.38935588895678086
-0.389234075588211
-0.38911230393283675
-0.38899057407016246
-0.3888688860801997
-0.38874724004346495
-0.38862563604097705
-0.3885040741542548
-0.38838255446531483
-0.3882610770566687
-0.3881396420113207
-0.3880182494127654
-0.38789689934498534
-0.38777559189244837
-0.38765432714010534
-0.38753310517338746
-0.3874119260782042
-0.38729078994094035
-0.3871696968484542
-0.3870486468880744
-0.3869276401475979
-0.38680667671528735
-0.38668575667986876
-0.3865648801305288
-0.38644404715691255
-0.3863232578491208
-0.3862025122977078
-0.38608181059367846
-0.38596115282848625
-0.38584053909403043
-0.3857199694826535
-0.38559944408713903
-0.3854789630007087
-0.38535852631702033
-0.38523813413016483
-0.385117786534664
-0.3849974836254681
-0.38487722549795295
-0.38475701224791786
-0.3846368439715827
-0.3845167207655858
-0.3843966427269809
-0.3842766099532351
-0.384156622542226
-0.3840366805922395
-0.38391678420196673
-0.38379693347050214
-0.3836771284973404
-0.38355736938237434
-0.3834376562258919
-0.3833179891285739
-0.38319836819149156
-0.3830787935161035
-0.3829592652042539
-0.3828397833581691
-0.38272034808045574
-0.3826009594740976
-0.3824816176424537
-0.382362322689255
-0.3822430747186024
-0.382123873834964
-0.38200472014317205
-0.38188561374842134
-0.38176655475626564
-0.38164754327261574
-0.38152857940373663
-0.38140966325624476
-0.3812907949371058
-0.38117197455363194
-0.381053202213479
-0.38093447802464403
-0.380815802095463
-0.38069717453460755
-0.3805785954510832
-0.38046006495422585
-0.3803415831536999
-0.3802231501594953
-0.380104766081925
-0.37998643103162216
-0.37986814511953804
-0.3797499084569387
-0.37963172115540295
-0.37951358332681934
-0.3793954950833839
-0.37927745653759704
-0.37915946780226145
-0.379041528990479
-0.37892364021564856
-0.3788058015914628
-0.37868801323190626
-0.3785702752512521
-0.3784525877640596
-0.3783349508851719
-0.3782173647297129
-0.3780998294130849
-0.37798234505096556
-0.37786491175930614
-0.37774752965432756
-0.377630198852519
-0.37751291947063437
-0.3773956916256901
-0.37727851543496244
-0.37716139101598467
-0.37704431848654457
-0.37692729796468155
-0.3768103295686844
-0.37669341341708806
-0.3765765496286717
-0.37645973832245533
-0.37634297961769747
-0.37622627363389266
-0.3761096204907684
-0.37599302030828274
-0.37587647320662165
-0.3757599793061961
-0.3756435387276396
-0.37552715159180566
-0.37541081801976467
-0.37529453813280156
-0.37517831205241314
-0.3750621399003053
-0.37494602179839037
-0.3748299578687846
-0.37471394823380505
-0.37459799301596736
-0.374482092337983
-0.3743662463227564
-0.37425045509338234
-0.37413471877314336
-0.3740190374855069
-0.37390341135412297
-0.373787840502821
-0.3736723250556074
-0.37355686513666314
-0.37344146087034047
-0.37332611238116065
-0.37321081979381127
-0.37309558323314335
-0.3729804028241687
-0.37286527869205754
-0.3727502109621353
-0.37263519975988035
-0.37252024521092103
-0.3724053474410333
-0.37229050657613766
-0.37217572274229666
-0.3720609960657123
-0.3719463266727231
-0.37183171468980153
-0.37171716024355145
-0.37160266346070514
-0.37148822446812096
-0.3713738433927803
-0.37125952036178494
-0.3711452555023547
-0.37103104894182454
-0.3709169008076415
-0.3708028112273627
-0.3706887803286521
-0.3705748082392781
-0.3704608950871106
-0.3703470410001186
-0.3702332461063673
-0.37011951053401554
-0.37000583441131285
-0.36989221786659715
-0.3697786610282917
-0.3696651640249027
-0.36955172698501626
-0.36943835003729625
-0.36932503331048067
-0.3692117769333802
-0.3690985810348744
-0.3689854457439098
-0.36887237118949656
-0.3687593575007063
-0.36864640480666927
-0.3685335132365715
-0.3684206829196522
-0.36830791398520113
-0.3681952065625559
-0.3680825607810992
-0.36796997677025617
-0.3678574546594917
-0.36774499457830784
-0.36763259665624093
-0.36752026102285895
-0.36740798780775913
-0.36729577714056466
-0.36718362915092284
-0.36707154396850145
-0.36695952172298696
-0.36684756254408124
-0.36673566656149903
-0.3666238339049655
-0.36651206470421316
-0.3664003590889796
-0.3662887171890045
-0.3661771391340271
-0.3660656250537835
-0.3659541750780039
-0.3658427893364101
-0.36573146795871286
-0.3656202110746088
-0.3655090188137781
-0.365397891305882
-0.36528682868055967
-0.3651758310674258
-0.36506489859606783
-0.3649540313960435
-0.36484322959687804
-0.36473249332806135
-0.3646218227190455
-0.3645112178992422
-0.36440067899801987
-0.3642902061447012
-0.3641797994685604
-0.3640694590988205
-0.36395918516465053
-0.3638489777951636
-0.36373883711941324
-0.3636287632663915
-0.3635187563650258
-0.3634088165441769
-0.36329894393263545
-0.36318913865911995
-0.3630794008522741
-0.3629697306406637
-0.36286012815277435
-0.3627505935170089
-0.3626411268616845
-0.3625317283150301
-0.3624223980051841
-0.3623131360601913
-0.36220394260800026
-0.36209481777646113
-0.3619857616933226
-0.36187677448622935
-0.3617678562827196
-0.36165900721022237
-0.36155022739605475
-0.36144151696741944
-0.3613328760514022
-0.3612243047749688
-0.3611158032649632
-0.3610073716481041
-0.3608990100509828
-0.36079071860006057
-0.36068249742166586
-0.3605743466419918
-0.3604662663870938
-0.36035825678288635
-0.36025031795514123
-0.36014245002948436
-0.36003465313139327
-0.35992692738619464
-0.3598192729190618
-0.3597116898550119
-0.3596041783189033
-0.35949673843543334
-0.35938937032913554
-0.35928207412437685
-0.35917484994535537
-0.3590676979160977
-0.3589606181604562
-0.35885361080210676
-0.3587466759645456
-0.3586398137710877
-0.3585330243448632
-0.35842630780881557
-0.3583196642856986
-0.3582130938980743
-0.35810659676830986
-0.35800017301857534
-0.35789382277084125
-0.3577875461468758
-0.35768134326824236
-0.3575752142562972
-0.3574691592321864
-0.357363178316844
-0.3572572716309889
-0.3571514392951227
-0.357045681429527
-0.35693999815426075
-0.35683438958915825
-0.356728855853826
-0.35662339706764046
-0.3565180133497457
-0.35641270481905063
-0.3563074715942266
-0.356202313793705
-0.35609723153567446
-0.3559922249380787
-0.3558872941186138
-0.35578243919472596
-0.3556776602836087
-0.35557295750220047
-0.3554683309671824
-0.35536378079497544
-0.3552593071017383
-0.3551549100033646
-0.3550505896154806
-0.3549463460534427
-0.35484217943233504
-0.35473808986696687
-0.35463407747187026
-0.3545301423612977
-0.35442628464921927
-0.3543225044493206
-0.35421880187500027
-0.3541151770393675
-0.35401163005523945
-0.35390816103513884
-0.3538047700912919
-0.35370145733562536
-0.3535982228797646
-0.3534950668350307
-0.3533919893124385
-0.3532889904226936
-0.35318607027619087
-0.353083228983011
-0.3529804666529187
-0.35287778339536036
-0.3527751793194613
-0.3526726545340236
-0.35257020914752374
-0.35246784326811004
-0.35236555700360045
-0.35226335046148005
-0.35216122374889886
-0.3520591769726691
-0.35195721023926335
-0.3518553236548117
-0.3517535173250998
-0.35165179135556596
-0.3515501458512995
-0.35144858091703784
-0.3513470966571645
-0.3512456931757064
-0.351144370576332
-0.3510431289623485
-0.35094196843669995
-0.3508408891019645
-0.3507398910603523
-0.35063897441370345
-0.35053813926348504
-0.3504373857107893
-0.35033671385633147
-0.3502361238004469
-0.35013561564308926
-0.35003518948382806
-0.3499348454218464
-0.34983458355593866
-0.3497344039845082
-0.3496343068055653
-0.3495342921167244
-0.3494343600152024
-0.349334510597816
-0.34923474396097964
-0.3491350602007033
-0.34903545941258995
-0.3489359416918337
-0.3488365071332171
-0.34873715583110954
-0.3486378878794643
-0.3485387033718168
-0.34843960240128236
-0.34834058506055365
-0.34824165144189895
-0.34814280163715944
-0.34804403573774745
-0.3479453538346439
-0.3478467560183964
-0.3477482423791168
-0.3476498130064792
-0.34755146798971764
-0.34745320741762414
-0.3473550313785461
-0.34725693996038465
-0.3471589332505921
-0.3470610113361699
-0.34696317430366663
-0.34686542223917566
-0.3467677552283331
-0.34667017335631556
-0.3465726767078382
-0.34647526536715245
-0.3463779394180439
-0.3462806989438303
-0.34618354402735935
-0.34608647475100657
-0.34598949119667316
-0.34589259344578394
-0.3457957815792856
-0.3456990556776439
-0.3456024158208422
-0.3455058620883792
-0.34540939455926667
-0.3453130133120276
-0.3452167184246941
-0.3451205099748053
-0.3450243880394053
-0.34492835269504124
-0.344832404017761
-0.34473654208311144
-0.34464076696613605
-0.34454507874137336
-0.34444947748285454
-0.34435396326410145
-0.3442585361581248
-0.344163196237422
-0.3440679435739752
-0.3439727782392493
-0.3438777003041899
-0.34378270983922143
-0.343687806914245
-0.34359299159863665
-0.3434982639612452
-0.3434036240703903
-0.3433090719938607
-0.3432146077989118
-0.34312023155226423
-0.3430259433201017
-0.3429317431680691
-0.34283763116127036
-0.34274360736426684
-0.34264967184107525
-0.34255582465516554
-0.3424620658694596
-0.3423683955463287
-0.34227481374759183
-0.34218132053451394
-0.34208791596780397
-0.3419946001076129
-0.34190137301353185
-0.3418082347445905
-0.3417151853592547
-0.34162222491542527
-0.34152935347043556
-0.34143657108104997
-0.341343877803462
-0.3412512736932924
-0.34115875880558727
-0.3410663331948165
-0.34097399691487157
-0.34088175001906407
-0.3407895925601238
-0.34069752459019687
-0.34060554616084415
-0.34051365732303895
-0.3404218581271661
-0.34033014862301936
-0.3402385288598
-0.34014699888611516
-0.3400555587499758
-0.3399642084987953
-0.33987294817938724
-0.33978177783796426
-0.33969069752013586
-0.33959970727090677
-0.3395088071346753
-0.3394179971552318
-0.33932727737575663
-0.3392366478388185
-0.3391461085863731
-0.33905565965976114
-0.33896530109970663
-0.3388750329463152
-0.3387848552390729
-0.33869476801684384
-0.3386047713178689
-0.33851486517976426
-0.3384250496395192
-0.33833532473349515
-0.3382456904974234
-0.3381561469664041
-0.3380666941749041
-0.33797733215675557
-0.3378880609451546
-0.3377988805726592
-0.33770979107118804
-0.33762079247201876
-0.33753188480578605
-0.33744306810248087
-0.33735434239144807
-0.33726570770138525
-0.33717716406034126
-0.3370887114957144
-0.337000350034251
-0.336912079702044
-0.3368239005245312
-0.336735812526494
-0.3366478157320556
-0.3365599101646798
-0.33647209584716914
-0.33638437280166394
-0.33629674104964025
-0.3362092006119086
-0.33612175150861273
-0.3360343937592278
-0.335947127382559
-0.3358599523967404
-0.3357728688192332
-0.33568587666682426
-0.3355989759556249
-0.3355121667010693
-0.3354254489179132
-0.3353388226202324
-0.33525228782142147
-0.3351658445341921
-0.3350794927705722
-0.33499323254190383
-0.3349070638588425
-0.33482098673135546
-0.3347350011687202
-0.3346491071795236
-0.33456330477166
-0.33447759395233034
-0.3343919747280404
-0.3343064471046
-0.3342210110871211
-0.33413566668001693
-0.33405041388700035
-0.33396525271108307
-0.3338801831545738
-0.33379520521907713
-0.33371031890549246
-0.3336255242140124
-0.33354082114412215
-0.3334562096945972
-0.3333716898635032
-0.33328726164819394
-0.33320292504531035
-0.33311868005077955
-0.33303452665981326
-0.33295046486690666
-0.3328664946658374
-0.3327826160496642
-0.3326988290107257
-0.33261513354063954
-0.3325315296303006
-0.33244801726988044
-0.3323645964488259
-0.33228126715585776
-0.3321980293789701
-0.33211488310542864
-0.3320318283217699
-0.33194886501379994
-0.3318659931665935
-0.33178321276449246
-0.3317005237911053
-0.33161792622930547
-0.3315354200612307
-0.33145300526828164
-0.33137068183112117
-0.3312884497296728
-0.33120630894312025
-0.3311242594499058
-0.3310423012277297
-0.330960434253549
-0.33087865850357634
-0.3307969739532793
-0.3307153805773791
-0.3306338783498498
-0.33055246724391707
-0.3304711472320574
-0.3303899182859973
-0.33030878037671185
-0.3302277334744242
-0.33014677754860416
-0.3300659125679679
-0.3299851385004764
-0.3299044553133349
-0.3298238629729917
-0.3297433614451375
-0.3296629506947044
-0.3295826306858651
-0.3295024013820316
-0.32942226274585507
-0.3293422147392241
-0.32926225732326475
-0.32918239045833886
-0.3291026141040436
-0.329022928219211
-0.3289433327619062
-0.32886382768942735
-0.3287844129583048
-0.3287050885242998
-0.3286258543424041
-0.3285467103668391
-0.32846765655105487
-0.32838869284772965
-0.3283098192087689
-0.32823103558530464
-0.3281523419276946
-0.3280737381855215
-0.3279952243075925
-0.3279168002419381
-0.32783846593581184
-0.32776022133568933
-0.32768206638726755
-0.3276040010354642
-0.32752602522441726
-0.3274481388974838
-0.32737034199723986
-0.3272926344654792
-0.32721501624321336
-0.32713748727067027
-0.3270600474872942
-0.32698269683174497
-0.3269054352418971
-0.32682826265483933
-0.3267511790068741
-0.3266741842335172
-0.32659727826949647
-0.326520461048752
-0.3264437325044348
-0.3263670925689071
-0.3262905411737411
-0.3262140782497187
-0.32613770372683093
-0.3260614175342774
-0.32598521960046606
-0.3259091098530121
-0.3258330882187379
-0.32575715462367255
-0.32568130899305114
-0.32560555125131435
-0.32552988132210814
-0.32545429912828305
-0.3253788045918939
-0.32530339763419935
-0.32522807817566135
-0.32515284613594486
-0.3250777014339174
-0.32500264398764855
-0.32492767371440956
-0.3248527905306731
-0.32477799435211274
-0.32470328509360274
-0.3246286626692173
-0.3245541269922307
-0.3244796779751166
-0.32440531552954793
-0.3243310395663964
-0.3242568499957322
-0.3241827467268237
-0.32410872966813714
-0.3240347987273364
-0.3239609538112828
-0.32388719482603445
-0.3238135216768462
-0.32373993426816966
-0.3236664325036525
-0.32359301628613835
-0.32351968551766663
-0.3234464400994724
-0.32337327993198595
-0.3233002049148326
-0.3232272149468327
-0.3231543099260013
-0.32308148974954787
-0.3230087543138763
-0.3229361035145848
-0.32286353724646544
-0.32279105540350406
-0.3227186578788807
-0.32264634456496855
-0.32257411535333447
-0.32250197013473875
-0.3224299087991349
-0.3223579312356697
-0.32228603733268285
-0.3222142269777072
-0.32214250005746853
-0.3220708564578856
-0.3219992960640698
-0.3219278187603255
-0.3218564244301497
-0.3217851129562323
-0.3217138842204558
-0.3216427381038956
-0.3215716744868195
-0.32150069324868835
-0.3214297942681556
-0.3213589774230675
-0.3212882425904633
-0.3212175896465748
-0.321147018466827
-0.3210765289258378
-0.3210061208974182
-0.3209357942545722
-0.32086554886949736
-0.32079538461358426
-0.32072530135741717
-0.3206552989707738
-0.3205853773226257
-0.32051553628113805
-0.32044577571367033
-0.32037609548677587
-0.32030649546620243
-0.32023697551689234
-0.32016753550298244
-0.3200981752878046
-0.32002889473388557
-0.3199596937029475
-0.31989057205590804
-0.31982152965288047
-0.31975256635317406
-0.31968368201529435
-0.3196148764969432
-0.31954614965501926
-0.31947750134561825
-0.3194089314240332
-0.31934043974475446
-0.31927202616147043
-0.3192036905270678
-0.3191354326936314
-0.3190672525124455
-0.31899914983399275
-0.3189311245079561
-0.3188631763832177
-0.3187953053078604
-0.3187275111291674
-0.3186597936936231
-0.3185921528469131
-0.3185245884339249
-0.31845710029874813
-0.31838968828467507
-0.318322352234201
-0.3182550919890249
-0.3181879073900494
-0.3181207982773816
-0.3180537644903335
-0.31798680586742256
-0.3179199222463718
-0.3178531134641107
-0.31778637935677556
-0.3177197197597099
-0.3176531345074653
-0.3175866234338015
-0.3175201863716872
-0.3174538231533007
-0.31738753361003014
-0.3173213175724744
-0.31725517487044347
-0.317189105332959
-0.3171231087882552
-0.31705718506377917
-0.31699133398619145
-0.31692555538136685
-0.3168598490743951
-0.31679421488958115
-0.31672865265044636
-0.3166631621797288
-0.3165977432993837
-0.31653239583058485
-0.3164671195937244
-0.3164019144084146
-0.31633678009348726
-0.31627171646699564
-0.3162067233462143
-0.31614180054764046
-0.3160769478869943
-0.31601216517922004
-0.3159474522384863
-0.3158828088781875
-0.31581823491094396
-0.3157537301486031
-0.3156892944022401
-0.3156249274821588
-0.3155606291978924
-0.31549639935820445
-0.3154322377710895
-0.31536814424377396
-0.31530411858271723
-0.31524016059361226
-0.3151762700813865
-0.31511244685020273
-0.3150486907034603
-0.31498500144379543
-0.3149213788730827
-0.3148578227924356
-0.31479433300220777
-0.3147309093019935
-0.3146675514906291
-0.3146042593661936
-0.31454103272600986
-0.31447787136664557
-0.314414775083914
-0.31435174367287533
-0.31428877692783724
-0.3142258746423565
-0.31416303660923933
-0.3141002626205429
-0.3140375524675764
-0.3139749059409016
-0.31391232283033454
-0.313849802924946
-0.31378734601306313
-0.3137249518822701
-0.3136626203194096
-0.3136003511105834
-0.31353814404115404
-0.31347599889574573
-0.31341391545824526
-0.3133518935118035
-0.31328993283883644
-0.3132280332210262
-0.31316619443932225
-0.3131044162739429
-0.31304269850437616
-0.3129810409093809
-0.3129194432669882
-0.31285790535450275
-0.3127964269485038
-0.31273500782484637
-0.3126736477586627
-0.3126123465243635
-0.312551103895639
-0.31248991964546025
-0.31242879354608094
-0.3123677253690378
-0.31230671488515255
-0.31224576186453307
-0.3121848660765747
-0.3121240272899614
-0.3120632452726675
-0.31200251979195837
-0.31194185061439256
-0.31188123750582275
-0.3118206802313971
-0.3117601785555607
-0.31169973224205705
-0.3116393410539294
-0.311579004753522
-0.311518723102482
-0.31145849586176033
-0.3113983227916134
-0.31133820365160453
-0.3112781382006055
-0.3112181261967979
-0.3111581673976746
-0.3110982615600413
-0.3110384084400179
-0.3109786077930403
-0.31091885937386166
-0.3108591629365538
-0.3107995182345093
-0.31073992502044223
-0.3106803830463905
-0.3106208920637169
-0.3105614518231109
-0.31050206207458997
-0.3104427225675017
-0.31038343305052474
-0.310324193271671
-0.31026500297828663
-0.31020586191705446
-0.3101467698339948
-0.3100877264744678
-0.3100287315831745
-0.30996978490415894
-0.3099108861808095
-0.3098520351558609
-0.3097932315713957
-0.30973447516884595
-0.3096757656889951
-0.3096171028719794
-0.3095584864572901
-0.30949991618377465
-0.30944139178963875
-0.30938291301244836
-0.30932447958913056
-0.30926609125597665
-0.30920774774864257
-0.30914944880215167
-0.30909119415089614
-0.3090329835286387
-0.3089748166685148
-0.3089166933030339
-0.30885861316408175
-0.3088005759829222
-0.3087425814901989
-0.3086846294159371
-0.3086267194895458
-0.30856885143981927
-0.3085110249949393
-0.3084532398824771
-0.30839549582939446
-0.30833779256204696
-0.3082801298061847
-0.3082225072869549
-0.30816492472890367
-0.3081073818559779
-0.30804987839152737
-0.30799241405830646
-0.3079349885784766
-0.30787760167360767
-0.30782025306468036
-0.3077629424720883
-0.3077056696156396
-0.3076484342145593
-0.3075912359874913
-0.30753407465250027
-0.30747694992707375
-0.3074198615281245
-0.3073628091719919
-0.3073057925744449
-0.3072488114506833
-0.3071918655153405
-0.307134954482485
-0.30707807806562304
-0.3070212359777005
-0.3069644279311047
-0.30690765363766737
-0.30685091280866594
-0.30679420515482625
-0.30673753038632434
-0.30668088821278894
-0.30662427834330347
-0.30656770048640825
-0.30651115435010284
-0.30645463964184805
-0.30639815606856824
-0.30634170333665356
-0.3062852811519622
-0.3062288892198227
-0.30617252724503596
-0.3061161949318777
-0.3060598919841008
-0.30600361810493737
-0.3059473729971011
-0.30589115636278974
-0.30583496790368714
-0.3057788073209657
-0.30572267431528866
-0.30566656858681257
-0.30561048983518924
-0.30555443775956864
-0.3054984120586008
-0.3054424124304383
-0.3053864385727389
-0.30533049018266745
-0.30527456695689875
-0.3052186685916196
-0.30516279478253133
-0.3051069452248525
-0.3050511196133206
-0.30499531764219523
-0.30493953900526033
-0.3048837833958262
-0.3048280505067328
-0.30477234003035125
-0.30471665165858697
-0.30466098508288203
-0.30460533999421746
-0.30454971608311593
-0.3044941130396443
-0.30443853055341585
-0.3043829683135931
-0.3043274260088903
-0.3042719033275756
-0.30421639995747435
-0.3041609155859708
-0.3041054499000114
-0.3040500025861069
-0.3039945733303352
-0.3039391618183436
-0.30388376773535175
-0.30382839076615425
-0.30377303059512306
-0.30371768690621015
-0.3036623593829502
-0.3036070477084635
-0.30355175156545794
-0.3034964706362323
-0.30344120460267865
-0.30338595314628497
-0.3033307159481381
-0.3032754926889259
-0.30322028304894055
-0.30316508670808096
-0.3031099033458554
-0.3030547326413845
-0.3029995742734037
-0.3029444279202659
-0.30288929325994485
-0.30283416997003704
-0.30277905772776514
-0.30272395620998044
-0.30266886509316554
-0.3026137840534374
-0.30255871276655005
-0.3025036509078973
-0.3024485981525156
-0.30239355417508684
-0.3023385186499413
-0.3022834912510602
-0.3022284716520788
-0.30217345952628916
-0.302118454546643
-0.3020634563857544
-0.30200846471590315
-0.3019534792090369
-0.30189849953677483
-0.3018435253704098
-0.30178855638091184
-0.30173359223893076
-0.3016786326147991
-0.30162367717853505
-0.3015687255998456
-0.301513777548129
-0.3014588326924783
-0.3014038907016837
-0.3013489512442361
-0.30129401398832956
-0.3012390786018646
-0.301184144752451
-0.30112921210741095
-0.3010742803337819
-0.30101934909831973
-0.30096441806750157
-0.3009094869075289
-0.30085455528433064
-0.3007996228635661
-0.30074468931062814
-0.3006897542906461
-0.30063481746848875
-0.30057987850876766
-0.3005249370758401
-0.30046999283381204
-0.30041504544654146
-0.3003600945776412
-0.3003051398904821
-0.30025018104819623
-0.3001952177136801
-0.3001402495495973
-0.30008527621838227
-0.30003029738224307
-0.2999753127031643
-0.29992032184291084
-0.2998653244630306
-0.29981032022485754
-0.2997553087895155
-0.2997002898179205
-0.29964526297078475
-0.29959022790861917
-0.2995351842917371
-0.2994801317802571
-0.29942507003410657
-0.29936999871302444
-0.299314917476565
-0.29925982598410067
-0.29920472389482544
-0.299149610867758
-0.2990944865617453
-0.2990393506354653
-0.2989842027474306
-0.2989290425559918
-0.2988738697193404
-0.29881868389551225
-0.2987634847423911
-0.29870827191771154
-0.29865304507906254
-0.2985978038838904
-0.29854254798950275
-0.29848727705307115
-0.2984319907316348
-0.2983766886821039
-0.2983213705612627
-0.29826603602577334
-0.2982106847321787
-0.2981553163369061
-0.2980999304962704
-0.2980445268664777
-0.29798910510362847
-0.297933664863721
-0.2978782058026549
-0.2978227275762343
-0.2977672298401714
-0.29771171225008985
-0.2976561744615283
-0.29760061612994354
-0.29754503691071416
-0.2974894364591437
-0.29743381443046485
-0.2973781704798418
-0.2973225042623744
-0.2972668154331017
-0.297211103647005
-0.29715536855901137
-0.29709960982399763
-0.29704382709679333
-0.2969880200321842
-0.2969321882849162
-0.2968763315096983
-0.29682044936120655
-0.2967645414940874
-0.2967086075629611
-0.29665264722242535
-0.2965966601270591
-0.29654064593142526
-0.29648460429007534
-0.2964285348575521
-0.2963724372883936
-0.2963163112371365
-0.29626015635831987
-0.29620397230648854
-0.29614775873619675
-0.2960915153020118
-0.2960352416585174
-0.2959789374603178
-0.2959226023620406
-0.29586623601834106
-0.2958098380839054
-0.2957534082134543
-0.2956969460617468
-0.2956404512835836
-0.2955839235338112
-0.29552736246732486
-0.29547076773907266
-0.2954141390040592
-0.2953574759173492
-0.2953007781340707
-0.2952440453094193
-0.2951872770986618
-0.2951304731571393
-0.2950736331402717
-0.2950167567035605
-0.2949598435025932
-0.29490289319304663
-0.2948459054306907
-0.2947888798713923
-0.2947318161711186
-0.29467471398594103
-0.29461757297203905
-0.2945603927857038
-0.29450317308334145
-0.29444591352147775
-0.294388613756761
-0.29433127344596605
-0.29427389224599815
-0.29421646981389665
-0.29415900580683857
-0.2941014998821425
-0.2940439516972724
-0.29398636090984137
-0.29392872717761515
-0.29387105015851633
-0.2938133295106278
-0.29375556489219645
-0.2936977559616375
-0.29363990237753756
-0.293582003798659
-0.2935240598839434
-0.2934660702925157
-0.29340803468368737
-0.2933499527169611
-0.2932918240520338
-0.293233648348801
-0.2931754252673603
-0.29311715446801534
-0.2930588356112797
-0.29300046835788074
-0.2929420523687629
-0.2928835873050926
-0.2928250728282612
-0.2927665085998889
-0.2927078942818293
-0.29264922953617245
-0.29259051402524916
-0.29253174741163457
-0.29247292935815244
-0.29241405952787863
-0.29235513758414505
-0.2922961631905438
-0.29223713601093065
-0.2921780557094291
-0.29211892195043465
-0.2920597343986179
-0.292000492718929
-0.29194119657660167
-0.2918818456371565
-0.2918224395664056
-0.29176297803045564
-0.29170346069571274
-0.2916438872288855
-0.2915842572969895
-0.29152457056735104
-0.29146482670761087
-0.29140502538572843
-0.29134516626998563
-0.2912852490289908
-0.29122527333168247
-0.2911652388473337
-0.29110514524555564
-0.2910449921963014
-0.29098477936987066
-0.2909245064369128
-0.2908641730684314
-0.2908037789357879
-0.2907433237107057
-0.2906828070652741
-0.2906222286719522
-0.29056158820357303
-0.29050088533334717
-0.2904401197348673
-0.29037929108211136
-0.29031839904944734
-0.29025744331163683
-0.29019642354383895
-0.29013533942161457
-0.29007419062093004
-0.29001297681816146
-0.28995169769009843
-0.28989035291394805
-0.2898289421673391
-0.28976746512832596
-0.28970592147539237
-0.2896443108874557
-0.28958263304387105
-0.28952088762443484
-0.2894590743093891
-0.28939719277942544
-0.28933524271568917
-0.2892732237997828
-0.28921113571377083
-0.2891489781401832
-0.2890867507620194
-0.2890244532627526
-0.28896208532633355
-0.2888996466371948
-0.2888371368802544
-0.2887745557409203
-0.2887119029050939
-0.28864917805917467
-0.28858638089006355
-0.28852351108516744
-0.28846056833240297
-0.28839755232020076
-0.2883344627375092
-0.2882712992737986
-0.2882080616190651
-0.28814474946383517
-0.2880813624991688
-0.2880179004166646
-0.28795436290846266
-0.2878907496672495
-0.2878270603862618
-0.2877632947592905
-0.2876994524806845
-0.2876355332453552
-0.2875715367487801
-0.28750746268700733
-0.2874433107566593
-0.28737908065493667
-0.2873147720796227
-0.28725038472908726
-0.28718591830229073
-0.287121372498788
-0.28705674701873274
-0.2869920415628812
-0.2869272558325965
-0.2868623895298522
-0.2867974423572373
-0.286732414017959
-0.28666730421584796
-0.28660211265536134
-0.2865368390415877
-0.28647148308025044
-0.28640604447771206
-0.2863405229409782
-0.2862749181777018
-0.2862092298961869
-0.28614345780539285
-0.2860776016149382
-0.28601166103510517
-0.28594563577684307
-0.28587952555177276
-0.2858133300721907
-0.28574704905107257
-0.285680682202078
-0.2856142292395538
-0.28554768987853896
-0.28548106383476757
-0.2854143508246739
-0.2853475505653958
-0.2852806627747788
-0.2852136871713805
-0.28514662347447417
-0.2850794714040531
-0.28501223068083437
-0.28494490102626313
-0.2848774821625166
-0.28480997381250783
-0.2847423756998901
-0.2846746875490605
-0.2846069090851645
-0.28453904003409963
-0.2844710801225194
-0.28440302907783765
-0.2843348866282324
-0.2842666525026498
-0.2841983264308082
-0.28412990814320227
-0.2840613973711069
-0.28399279384658116
-0.28392409730247264
-0.2838553074724207
-0.2837864240908616
-0.2837174468930314
-0.28364837561497064
-0.2835792099935282
-0.2835099497663651
-0.2834405946719588
-0.28337114444960676
-0.28330159883943107
-0.2832319575823818
-0.2831622204202413
-0.28309238709562823
-0.28302245735200143
-0.28295243093366385
-0.2828823075857667
-0.28281208705431315
-0.2827417690861627
-0.2826713534290348
-0.2826008398315131
-0.28253022804304884
-0.2824595178139656
-0.28238870889546297
-0.28231780103961995
-0.2822467939993999
-0.2821756875286534
-0.2821044813821234
-0.282033175315448
-0.2819617690851651
-0.2818902624487162
-0.28181865516445004
-0.28174694699162706
-0.2816751376904229
-0.2816032270219325
-0.28153121474817383
-0.2814591006320921
-0.28138688443756354
-0.2813145659293992
-0.2812421448733488
-0.2811696210361052
-0.2810969941853076
-0.2810242640895456
-0.28095143051836347
-0.28087849324226366
-0.2808054520327106
-0.2807323066621352
-0.2806590569039379
-0.280585702532493
-0.28051224332315255
-0.28043867905225006
-0.2803650094971046
-0.2802912344360241
-0.2802173536483099
-0.2801433669142601
-0.28006927401517356
-0.2799950747333537
-0.2799207688521126
-0.27984635615577425
-0.27977183642967896
-0.27969720946018667
-0.2796224750346814
-0.27954763294157436
-0.27947268297030814
-0.27939762491136044
-0.27932245855624777
-0.27924718369752954
-0.2791718001288115
-0.2790963076447494
-0.27902070604105333
-0.27894499511449106
-0.27886917466289174
-0.2787932444851499
-0.27871720438122916
-0.2786410541521659
-0.27856479360007275
-0.2784884225281429
-0.27841194074065345
-0.2783353480429691
-0.2782586442415459
-0.2781818291439352
-0.278104902558787
-0.2780278642958538
-0.2779507141659945
-0.2778734519811775
-0.27779607755448527
-0.27771859070011706
-0.27764099123339314
-0.2775632789707585
-0.27748545372978617
-0.2774075153291812
-0.27732946358878385
-0.27725129832957374
-0.2771730193736732
-0.2770946265443509
-0.27701611966602546
-0.2769374985642693
-0.2768587630658116
-0.27677991299854265
-0.27670094819151725
-0.2766218684749577
-0.2765426736802581
-0.2764633636399876
-0.276383938187894
-0.2763043971589071
-0.2762247403891427
-0.27614496771590563
-0.27606507897769367
-0.2759850740142008
-0.27590495266632087
-0.275824714776151
-0.2757443601869953
-0.2756638887433678
-0.2755833002909967
-0.2755025946768273
-0.2754217717490256
-0.27534083135698184
-0.2752597733513138
-0.27517859758387053
-0.27509730390773524
-0.2750158921772295
-0.2749343622479158
-0.2748527139766015
-0.2747709472213423
-0.27468906184144526
-0.2746070576974723
-0.2745249346512437
-0.2744426925658416
-0.2743603313056126
-0.2742778507361723
-0.27419525072440754
-0.2741125311384802
-0.2740296918478309
-0.2739467327231813
-0.27386365363653864
-0.2737804544611978
-0.27369713507174565
-0.27361369534406366
-0.27353013515533137
-0.2734464543840295
-0.27336265290994355
-0.2732787306141668
-0.27319468737910335
-0.2731105230884716
-0.2730262376273075
-0.27294183088196766
-0.2728573027401323
-0.2727726530908088
-0.27268788182433457
-0.27260298883238054
-0.27251797400795386
-0.27243283724540146
-0.2723475784404129
-0.27226219749002356
-0.2721766942926179
-0.2720910687479322
-0.2720053207570581
-0.2719194502224451
-0.2718334570479043
-0.2717473411386109
-0.2716611024011073
-0.2715747407433066
-0.2714882560744952
-0.27140164830533564
-0.27131491734787005
-0.27122806311552294
-0.2711410855231041
-0.27105398448681156
-0.2709667599242348
-0.27087941175435726
-0.27079193989755973
-0.27070434427562273
-0.2706166248117301
-0.27052878143047115
-0.27044081405784415
-0.27035272262125876
-0.2702645070495392
-0.2701761672729269
-0.2700877032230835
-0.26999911483309347
-0.26991040203746697
-0.2698215647721428
-0.269732602974491
-0.26964351658331576
-0.26955430553885806
-0.2694649697827985
-0.2693755092582599
-0.2692859239098103
-0.2691962136834653
-0.269106378526691
-0.26901641838840673
-0.2689263332189874
-0.2688361229702665
-0.2687457875955386
-0.26865532704956196
-0.2685647412885611
-0.26847403027022965
-0.26838319395373256
-0.2682922322997089
-0.2682011452702745
-0.2681099328290243
-0.26801859494103497
-0.2679271315728675
-0.2678355426925696
-0.26774382826967824
-0.2676519882752221
-0.26756002268172396
-0.26746793146320347
-0.26737571459517917
-0.2672833720546712
-0.2671909038202034
-0.26709830987180605
-0.2670055901910183
-0.26691274476089
-0.26681977356598463
-0.26672667659238114
-0.2666334538276767
-0.2665401052609888
-0.2664466308829575
-0.26635303068574767
-0.2662593046630516
-0.26616545281009085
-0.2660714751236184
-0.2659773716019213
-0.2658831422448227
-0.26578878705368375
-0.2656943060314061
-0.26559969918243387
-0.265504966512756
-0.26541010802990805
-0.2653151237429744
-0.2652200136625906
-0.26512477780094523
-0.2650294161717818
-0.264933928790401
-0.2648383156736628
-0.26474257683998825
-0.2646467123093615
-0.26455072210333186
-0.2644546062450157
-0.26435836475909846
-0.26426199767183645
-0.26416550501105884
-0.2640688868061696
-0.2639721430881491
-0.26387527388955634
-0.26377827924453057
-0.2636811591887931
-0.2635839137596492
-0.2634865429959897
-0.26338904693829324
-0.2632914256286273
-0.2631936791106504
-0.26309580742961386
-0.26299781063236316
-0.26289968876734
-0.26280144188458343
-0.2627030700357324
-0.2626045732740263
-0.26250595165430723
-0.26240720523302163
-0.2623083340682214
-0.26220933821956594
-0.2621102177483232
-0.2620109727173717
-0.26191160319120155
-0.26181210923591647
-0.26171249091923443
-0.2616127483104901
-0.26151288148063534
-0.26141289050224126
-0.26131277544949927
-0.2612125363982226
-0.26111217342584747
-0.2610116866114345
-0.2609110760356701
-0.2608103417808677
-0.2607094839309689
-0.2606085025715447
-0.2605073977897972
-0.2604061696745601
-0.2603048183163002
-0.26020334380711885
-0.26010174624075266
-0.26000002571257474
-0.25989818231959594
-0.2597962161604659
-0.2596941273354739
-0.25959191594655007
-0.2594895820972666
-0.2593871258928383
-0.25928454744012397
-0.25918184684762713
-0.259079024225497
-0.2589760796855296
-0.25887301334116847
-0.25876982530750525
-0.2586665157012814
-0.25856308464088795
-0.25845953224636714
-0.2583558586394129
-0.2582520639433714
-0.2581481482832423
-0.2580441117856791
-0.25793995457898966
-0.2578356767931375
-0.25773127855974204
-0.2576267600120791
-0.2575221212850818
-0.2574173625153412
-0.2573124838411064
-0.2572074854022858
-0.25710236734044684
-0.25699712979881706
-0.2568917729222844
-0.2567862968573976
-0.2566807017523667
-0.25657498775706344
-0.2564691550230216
-0.2563632037034373
-0.25625713395316946
-0.25615094592874016
-0.2560446397883347
-0.2559382156918021
-0.25583167380065525
-0.25572501427807093
-0.25561823728889044
-0.2555113429996193
-0.2554043315784278
-0.25529720319515076
-0.25518995802128797
-0.2550825962300039
-0.25497511799612815
-0.2548675234961551
-0.2547598129082441
-0.25465198641221937
-0.2545440441895702
-0.25443598642345044
-0.2543278132986786
-0.25421952500173794
-0.25411112172077593
-0.25400260364560434
-0.253893970967699
-0.2537852238801994
-0.2536763625779088
-0.2535673872572934
-0.2534582981164827
-0.2533490953552684
-0.2532397791751048
-0.253130349779108
-0.25302080737205546
-0.25291115216038584
-0.2528013843521981
-0.2526915041572515
-0.2525815117869648
-0.25247140745441576
-0.2523611913743406
-0.25225086376313344
-0.25214042483884547
-0.2520298748211846
-0.2519192139315145
-0.2518084423928543
-0.25169756042987734
-0.2515865682689108
-0.2514754661379346
-0.25136425426658093
-0.25125293288613326
-0.25114150222952525
-0.25102996253134024
-0.2509183140278102
-0.2508065569568143
-0.25069469155787893
-0.25058271807217547
-0.25047063674252035
-0.2503584478133733
-0.2502461515308365
-0.2501337481426535
-0.25002123789820785
-0.24990862104852204
-0.24979589784625644
-0.24968306854570774
-0.249570133402808
-0.2494570926751232
-0.24934394662185183
-0.24923069550382368
-0.24911733958349833
-0.24900387912496397
-0.24889031439393544
-0.24877664565775345
-0.2486628731853825
-0.2485489972474096
-0.24843501811604266
-0.2483209360651089
-0.24820675137005319
-0.2480924643079365
-0.2479780751574339
-0.2478635841988333
-0.2477489917140334
-0.2476342979865418
-0.24751950330147351
-0.24740460794554908
-0.2472896122070922
-0.2471745163760286
-0.2470593207438836
-0.24694402560377984
-0.24682863125043636
-0.24671313798016534
-0.2465975460908708
-0.2464818558820463
-0.2463660676547727
-0.24625018171171623
-0.24613419835712605
-0.24601811789683217
-0.24590194063824317
-0.2457856668903439
-0.24566929696369302
-0.24555283117042112
-0.24543626982422753
-0.24531961324037888
-0.24520286173570557
-0.24508601562860033
-0.2449690752390148
-0.2448520408884577
-0.24473491289999166
-0.24461769159823116
-0.24450037730933918
-0.2443829703610253
-0.24426547108254226
-0.2441478798046838
-0.24403019685978136
-0.24391242258170165
-0.24379455730584343
-0.2436766013691351
-0.24355855511003116
-0.24344041886850987
-0.2433221929860697
-0.24320387780572675
-0.24308547367201125
-0.24296698093096497
-0.24284839993013752
-0.24272973101858358
-0.24261097454685954
-0.24249213086702037
-0.24237320033261608
-0.24225418329868867
-0.24213508012176854
-0.24201589115987157
-0.241896616772495
-0.24177725732061456
-0.24165781316668056
-0.24153828467461455
-0.24141867220980612
-0.24129897613910836
-0.2411791968308352
-0.241059334654757
-0.24093938998209738
-0.2408193631855291
-0.24069925463917027
-0.24057906471858095
-0.24045879380075874
-0.2403384422641351
-0.24021801048857147
-0.24009749885535528
-0.23997690774719593
-0.23985623754822052
-0.23973548864397004
-0.23961466142139518
-0.23949375626885208
-0.2393727735760981
-0.2392517137342877
-0.2391305771359679
-0.23900936417507448
-0.23888807524692698
-0.23876671074822478
-0.23864527107704234
-0.23852375663282485
-0.23840216781638385
-0.23828050502989245
-0.23815876867688074
-0.23803695916223144
-0.23791507689217475
-0.23779312227428412
-0.23767109571747108
-0.23754899763198076
-0.23742682842938687
-0.2373045885225868
-0.23718227832579697
-0.23705989825454735
-0.23693744872567715
-0.23681493015732916
-0.23669234296894492
-0.2365696875812598
-0.23644696441629734
-0.2363241738973645
-0.23620131644904627
-0.23607839249720025
-0.2359554024689515
-0.2358323467926871
-0.2357092258980507
-0.23558604021593707
-0.23546279017848665
-0.23533947621908008
-0.23521609877233227
-0.23509265827408732
-0.23496915516141234
-0.2348455898725921
-0.23472196284712304
-0.23459827452570764
-0.23447452535024843
-0.2343507157638422
-0.2342268462107742
-0.23410291713651185
-0.23397892898769898
-0.23385488221214967
-0.23373077725884225
-0.233606614577913
-0.23348239462065007
-0.23335811783948734
-0.23323378468799782
-0.2331093956208877
-0.23298495109398973
-0.23286045156425694
-0.23273589748975618
-0.23261128932966155
-0.23248662754424773
-0.2323619125948839
-0.23223714494402647
-0.23211232505521276
-0.2319874533930542
-0.23186253042322957
-0.23173755661247816
-0.2316125324285928
-0.23148745834041337
-0.23136233481781915
-0.23123716233172248
-0.23111194135406132
-0.2309866723577923
-0.23086135581688352
-0.2307359922063075
-0.23061058200203366
-0.2304851256810214
-0.2303596237212124
-0.23023407660152356
-0.2301084848018394
-0.22998284880300468
-0.22985716908681675
-0.22973144613601817
-0.2296056804342889
-0.22947987246623872
-0.22935402271739969
-0.229228131674218
-0.2291021998240467
-0.22897622765513714
-0.22885021565663183
-0.22872416431855588
-0.22859807413180944
-0.22847194558815914
-0.22834577918023066
-0.2282195754015
-0.22809333474628554
-0.22796705770973974
-0.22784074478784092
-0.22771439647738476
-0.2275880132759761
-0.22746159568202018
-0.22733514419471454
-0.22720865931404016
-0.22708214154075307
-0.22695559137637547
-0.2268290093231873
-0.22670239588421726
-0.2265757515632342
-0.226449076864738
-0.22632237229395102
-0.22619563835680895
-0.22606887555995167
-0.22594208441071434
-0.22581526541711847
-0.22568841908786244
-0.22556154593231242
-0.2254346464604932
-0.22530772118307865
-0.22518077061138247
-0.22505379525734895
-0.22492679563354306
-0.22479977225314146
-0.22467272562992233
-0.22454565627825634
-0.22441856471309632
-0.22429145144996823
-0.22416431700496087
-0.2240371618947159
-0.22390998663641853
-0.22378279174778717
-0.22365557774706335
-0.22352834515300185
-0.22340109448486054
-0.2232738262623902
-0.22314654100582418
-0.22301923923586842
-0.22289192147369055
-0.22276458824091036
-0.22263724005958835
-0.22250987745221618
-0.2223825009417053
-0.22225511105137682
-0.22212770830495085
-0.22200029322653556
-0.22187286634061634
-0.22174542817204537
-0.22161797924603036
-0.22149052008812364
-0.2213630512242113
-0.22123557318050213
-0.2211080864835163
-0.22098059166007425
-0.2208530892372858
-0.22072557974253842
-0.22059806370348595
-0.22047054164803742
-0.22034301410434545
-0.22021548160079474
-0.22008794466599052
-0.21996040382874668
-0.21983285961807467
-0.21970531256317102
-0.21957776319340605
-0.21945021203831183
-0.21932265962757025
-0.21919510649100096
-0.2190675531585495
-0.21894000016027498
-0.21881244802633817
-0.21868489728698917
-0.21855734847255487
-0.21842980211342708
-0.21830225874004985
-0.21817471888290696
-0.21804718307250967
-0.21791965183938367
-0.217792125714057
-0.21766460522704695
-0.21753709090884757
-0.21740958328991636
-0.21728208290066217
-0.2171545902714314
-0.21702710593249575
-0.21689963041403856
-0.2167721642461421
-0.21664470795877402
-0.21651726208177444
-0.2163898271448425
-0.21626240367752286
-0.21613499220919233
-0.21600759326904648
-0.21588020738608604
-0.2157528350891032
-0.2156254769066678
-0.21549813336711396
-0.2153708049985259
-0.2152434923287242
-0.21511619588525197
-0.21498891619536045
-0.21486165378599553
-0.2147344091837832
-0.2146071829150154
-0.2144799755056358
-0.21435278748122563
-0.21422561936698897
-0.21409847168773857
-0.21397134496788134
-0.21384423973140346
-0.21371715650185613
-0.2135900958023404
-0.213463058155493
-0.21333604408347076
-0.2132090541079365
-0.21308208875004325
-0.21295514853041983
-0.2128282339691554
-0.21270134558578443
-0.21257448389927155
-0.21244764942799596
-0.21232084268973617
-0.21219406420165465
-0.21206731448028251
-0.21194059404150326
-0.21181390340053796
-0.21168724307192888
-0.21156061356952424
-0.2114340154064619
-0.2113074490951537
-0.21118091514726967
-0.21105441407372144
-0.21092794638464654
-0.2108015125893923
-0.21067511319649912
-0.21054874871368456
-0.2104224196478269
-0.2102961265049485
-0.21016986979019933
-0.21004365000784056
-0.20991746766122757
-0.20979132325279357
-0.20966521728403245
-0.2095391502554821
-0.20941312266670742
-0.20928713501628335
-0.2091611878017777
-0.20903528151973394
-0.2089094166656541
-0.20878359373398156
-0.20865781321808324
-0.2085320756102327
-0.20840638140159223
-0.2082807310821955
-0.2081551251409298
-0.20802956406551817
-0.20790404834250192
-0.2077785784572225
-0.20765315489380373
-0.20752777813513348
-0.20740244866284593
-0.20727716695730325
-0.20715193349757727
-0.20702674876143146
-0.20690161322530193
-0.20677652736428007
-0.2066514916520927
-0.20652650656108446
-0.20640157256219865
-0.20627669012495856
-0.20615185971744884
-0.2060270818062963
-0.20590235685665126
-0.205777685332168
-0.20565306769498623
-0.20552850440571147
-0.20540399592339603
-0.2052795427055195
-0.2051551452079692
-0.20503080388502096
-0.2049065191893195
-0.20478229157185868
-0.2046581214819616
-0.20453400936726118
-0.20440995567368
-0.20428596084541042
-0.20416202532489447
-0.20403814955280383
-0.2039143339680198
-0.20379057900761266
-0.20366688510682135
-0.2035432526990336
-0.20341968221576465
-0.20329617408663733
-0.20317272873936093
-0.2030493465997109
-0.2029260280915074
-0.20280277363659518
-0.20267958365482203
-0.20255645856401805
-0.20243339877997432
-0.20231040471642167
-0.20218747678500976
-0.20206461539528525
-0.20194182095467042
-0.20181909386844224
-0.20169643453970965
-0.20157384336939307
-0.20145132075620173
-0.20132886709661232
-0.2012064827848469
-0.20108416821285083
-0.20096192377027075
-0.20083974984443254
-0.20071764682031862
-0.20059561508054619
-0.20047365500534461
-0.20035176697253235
-0.2002299513574955
-0.20010820853316402
-0.1999865388699897
-0.1998649427359232
-0.19974342049639068
-0.1996219725142714
-0.19950059914987445
-0.1993793007609154
-0.19925807770249332
-0.19913693032706722
-0.19901585898443272
-0.1988948640216987
-0.1987739457832636
-0.19865310461079153
-0.19853234084318908
-0.19841165481658082
-0.19829104686428603
-0.19817051731679414
-0.19805006650174084
-0.19792969474388417
-0.19780940236507993
-0.19768918968425733
-0.19756905701739486
-0.19744900467749538
-0.19732903297456184
-0.19720914221557248
-0.19708933270445594
-0.19696960474206654
-0.19684995862615942
-0.1967303946513651
-0.1966109131091648
-0.19649151428786507
-0.19637219847257237
-0.19625296594516775
-0.19613381698428167
-0.19601475186526773
-0.195895770860178
-0.1957768742377363
-0.19565806226331298
-0.19553933519889896
-0.19542069330307935
-0.19530213683100775
-0.1951836660343799
-0.1950652811614074
-0.19494698245679146
-0.19482877016169617
-0.1947106445137223
-0.19459260574688045
-0.19447465409156445
-0.19435678977452422
-0.19423901301883947
-0.19412132404389215
-0.19400372306533956
-0.1938862102950871
-0.19376878594126132
-0.1936514502081821
-0.1935342032963355
-0.19341704540234592
-0.19329997671894897
-0.19318299743496312
-0.1930661077352624
-0.1929493078007481
-0.1928325978083211
-0.19271597793085335
-0.19259944833716008
-0.19248300919197134
-0.19236666065590352
-0.19225040288543113
-0.19213423603285792
-0.19201816024628837
-0.1919021756695989
-0.19178628244240928
-0.19167048070005316
-0.19155477057354944
-0.19143915218957297
-0.19132362567042518
-0.1912081911340053
-0.19109284869378024
-0.19097759845875542
-0.1908624405334451
-0.1907473750178426
-0.19063240200739087
-0.19051752159295188
-0.19040273386077733
-0.19028803889247806
-0.190173436764994
-0.190058927550564
-0.18994451131669526
-0.18983018812613298
-0.18971595803682953
-0.18960182110191423
-0.189487777369662
-0.1893738268834629
-0.18925996968179093
-0.18914620579817318
-0.18903253526115815
-0.18891895809428508
-0.18880547431605235
-0.18869208393988576
-0.18857878697410713
-0.18846558342190287
-0.18835247328129184
-0.18823945654509341
-0.18812653320089603
-0.1880137032310246
-0.18790096661250852
-0.18778832331704923
-0.18767577331098817
-0.18756331655527414
-0.18745095300543035
-0.18733868261152248
-0.18722650531812507
-0.18711442106428935
-0.18700242978350962
-0.18689053140369066
-0.18677872584711427
-0.18666701303040606
-0.18655539286450185
-0.18644386525461448
-0.18633243010019993
-0.1862210872949238
-0.1861098367266273
-0.1859986782772934
-0.18588761182301308
-0.18577663723395052
-0.18566575437430966
-0.18555496310229916
-0.18544426327009847
-0.1853336547238231
-0.18522313730348988
-0.18511271084298206
-0.185002375170015
-0.18489213010610056
-0.1847819754665123
-0.18467191106025038
-0.1845619366900061
-0.1844520521521265
-0.18434225723657904
-0.18423255172691563
-0.1841229354002373
-0.18401340802715815
-0.18390396937176945
-0.1837946191916036
-0.18368535723759782
-0.18357618325405808
-0.183467096978623
-0.1833580981422265
-0.18324918646906216
-0.18314036167654596
-0.18303162347527954
-0.18292297156901355
-0.18281440565461024
-0.18270592542200675
-0.1825975305541772
-0.18248922072709628
-0.18238099560970078
-0.1822728548638528
-0.18216479814430153
-0.18205682509864568
-0.18194893536729573
-0.18184112858343537
-0.18173340437298405
-0.1816257623545581
-0.1815182021394328
-0.18141072333150365
-0.18130332552724795
-0.18119600831568605
-0.18108877127834233
-0.1809816139892067
-0.18087453601469525
-0.18076753691361092
-0.18066061623710483
-0.1805537735286363
-0.18044700832393368
-0.1803403201509547
-0.18023370852984658
-0.18012717297290637
-0.1800207129845409
-0.17991432806122676
-0.17980801769147006
-0.17970178135576628
-0.1795956185265596
-0.17948952866820245
-0.17938351123691512
-0.17927756568074446
-0.17917169143952377
-0.17906588794483091
-0.1789601546199477
-0.17885449087981892
-0.1787488961310102
-0.17864336977166728
-0.1785379111914741
-0.17843251977161106
-0.17832719488471305
-0.1782219358948282
-0.17811674215737494
-0.1780116130191004
-0.17790654781803772
-0.17780154588346414
-0.17769660653585784
-0.17759172908685572
-0.1774869128392107
-0.17738215708674815
-0.1772774611143238
-0.17717282419777985
-0.17706824560390205
-0.1769637245903763
-0.17685926040574507
-0.17675485228936383
-0.1766504994713573
-0.1765462011725754
-0.1764419566045497
-0.1763377649694488
-0.17623362546003435
-0.1761295372596169
-0.17602549954201074
-0.17592151147149016
-0.1758175722027439
-0.17571368088083106
-0.17560983664113555
-0.1755060386093213
-0.17540228590128681
-0.17529857762311996
-0.1751949128710526
-0.17509129073141466
-0.1749877102805889
-0.17488417058496453
-0.17478067070089148
-0.1746772096746344
-0.1745737865423263
-0.17447040032992245
-0.17436705005315317
-0.1742637347174782
-0.17416045331803937
-0.17405720483961384
-0.17395398825656705
-0.173850802532806
-0.17374764662173142
-0.1736445194661907
-0.17354141999843076
-0.17343834714004952
-0.173335299801949
-0.173232276884287
-0.17312927727642924
-0.17302629985690132
-0.17292334349333988
-0.1728204070424449
-0.17271748934993103
-0.1726145892504784
-0.17251170556768464
-0.17240883711401522
-0.1723059826907548
-0.17220314108795792
-0.1721003110844
-0.17199749144752696
-0.17189468093340704
-0.1717918782866798
-0.17168908224050733
-0.17158629151652316
-0.1714835048247832
-0.17138072086371497
-0.1712779383200671
-0.17117515586885934
-0.17107237217333138
-0.17096958588489258
-0.17086679564307045
-0.17076400007546028
-0.17066119779767341
-0.17055838741328633
-0.17045556751378887
-0.170352736678533
-0.17024989347468072
-0.17014703645715268
-0.17004416416857565
-0.16994127513923057
-0.16983836788700085
-0.16973544091731924
-0.16963249272311542
-0.16952952178476383
-0.16942652657003027
-0.1693235055340192
-0.16922045711912098
-0.16911737975495783
-0.1690142718583315
-0.16891113183316886
-0.16880795807046883
-0.1687047489482486
-0.16860150283148923
-0.16849821807208232
-0.16839489300877492
-0.16829152596711644
-0.1681881152594027
-0.16808465918462268
-0.16798115602840286
-0.16787760406295277
-0.16777400154700972
-0.16767034672578396
-0.16756663783090298
-0.1674628730803563
-0.1673590506784398
-0.16725516881569996
-0.16715122566887813
-0.16704721940085437
-0.16694314816059125
-0.16683901008307767
-0.16673480328927226
-0.16663052588604693
-0.16652617596613023
-0.16642175160805012
-0.16631725087607713
-0.16621267182016752
-0.16610801247590534
-0.1660032708644455
-0.16589844499245587
-0.16579353285205972
-0.16568853242077747
-0.16558344166146938
-0.16547825852227654
-0.16537298093656294
-0.1652676068228573
-0.16516213408479374
-0.16505656061105367
-0.1649508842753062
-0.1648451029361499
-0.16473921443705292
-0.164633216606294
-0.16452710725690273
-0.1644208841866
-0.1643145451777384
-0.1642080879972418
-0.16410151039654564
-0.1639948101115366
-0.16388798486249212
-0.16378103235401997
-0.16367395027499726
-0.16356673629851015
-0.16345938808179217
-0.16335190326616372
-0.16324427947697018
-0.163136514323521
-0.1630286053990277
-0.1629205502805423
-0.16281234652889537
-0.16270399168863403
-0.16259548328795953
-0.16248681883866534
-0.16237799583607387
-0.162269011758975
-0.1621598640695618
-0.16205055021336878
-0.16194106761920807
-0.16183141369910642
-0.16172158584824153
-0.16161158144487897
-0.16150139785030765
-0.16139103240877678
-0.16128048244743098
-0.1611697452762469
-0.16105881818796813
-0.16094769845804108
-0.16083638334455042
-0.1607248700881535
-0.16061315591201658
-0.16050123802174832
-0.1603891136053357
-0.1602767798330778
-0.16016423385752032
-0.16005147281339
-0.1599384938175284
-0.1598252939688261
-0.15971187034815648
-0.1595982200183087
-0.15948434002392187
-0.1593702273914181
-0.1592558791289354
-0.15914129222626072
-0.1590264636547628
-0.158911390367325
-0.15879606929827728
-0.15868049736332895
-0.15856467145950065
-0.15844858846505627
-0.15833224523943495
-0.15821563862318266
-0.15809876543788348
-0.15798162248609143
-0.1578642065512611
-0.15774651439767917
-0.1576285427703949
-0.15751028839515085
-0.15739174797831373
-0.15727291820680434
-0.1571537957480279
-0.1570343772498044
-0.1569146593402979
-0.15679463862794674
-0.1566743117013928
-0.15655367512941082
-0.15643272546083803
-0.1563114592245025
-0.15618987292915282
-0.15606796306338605
-0.15594572609557694
-0.15582315847380546
-0.15570025662578618
-0.1555770169587951
-0.15545343585959842
-0.15532950969437975
-0.1552052348086677
-0.15508060752726371
-0.15495562415416847
-0.15483028097250962
-0.1547045742444682
-0.15457850021120562
-0.15445205509279014
-0.1543252350881229
-0.15419803637486462
-0.15407045510936113
-0.15394248742656952
-0.1538141294399839
-0.15368537724156034
-0.15355622690164294
-0.15342667446888825
-0.153296715970191
-0.15316634741060842
-0.15303556477328484
-0.15290436401937646
-0.15277274108797562
-0.15264069189603452
-0.1525082123382896
-0.15237529828718527
-0.15224194559279725
-0.1521081500827562
-0.15197390756217083
-0.15183921381355125
-0.15170406459673152
-0.15156845564879273
-0.15143238268398512
-0.15129584139365082
-0.15115882744614595
-0.15102133648676264
-0.1508833641376507
-0.15074490599773954
-0.15060595764265955
-0.15046651462466337
-0.15032657247254716
-0.1501861266915714
-0.15004517276338175
-0.14990370614592974
-0.14976172227339285
-0.14961921655609534
-0.1494761843804277
-0.14933262110876683
-0.14918852207939576
-0.14904388260642315
-0.14889869797970268
-0.14875296346475192
-0.14860667430267188
-0.148459825710065
-0.14831241287895464
-0.148164430976703
-0.1480158751459294
-0.1478667405044285
-0.14771702214508814
-0.147566715135807
-0.14741581451941227
-0.1472643153135767
-0.14711221251073608
-0.14695950107800598
-0.14680617595709883
-0.1466522320642401
-0.1464976642900851
-0.14634246749963487
-0.1461866365321529
-0.14603016620107984
-0.14587305129395017
-0.14571528657230776
-0.14555686677162022
-0.145397786601195
-0.14523804074409358
-0.1450776238570468
-0.14491653057036918
-0.14475475548787314
-0.14459229318678352
-0.14442913821765113
-0.14426528510426717
-0.144100728343576
-0.14393546240558974
-0.1437694817333
-0.14360278074259236
-0.1434353538221585
-0.14326719533340893
-0.1430982996103854
-0.14292866095967355
-0.14275827366031474
-0.14258713196371797
-0.14241523009357154
-0.14224256224575477
-0.142069122588249
-0.1418949052610492
-0.14171990437607462
-0.14154411401707945
-0.1413675282395636
-0.14119014107068284
-0.14101194650915927
-0.1408329385251912
-0.1406531110603626
-0.1404724580275531
-0.14029097331084733
-0.14010865076544393
-0.13992548421756462
-0.13974146746436328
-0.13955659427383388
-0.13937085838471985
-0.13918425350642138
-0.13899677331890403
-0.13880841147260659
-0.13861916158834803
-0.13842901725723583
-0.13823797204057253
-0.13804601946976297
-0.13785315304622148
-0.1376593662412779
-0.13746465249608453
-0.1372690052215219
-0.13707241779810536
-0.1368748835758905
-0.13667639587437902
-0.13647694798242377
-0.13627653315813465
-0.136075144628783
-0.13587277559070693
-0.1356694192092156
-0.13546506861849394
-0.1352597169215065
-0.13505335718990175
-0.134845982463916
-0.13463758575227674
-0.1344281600321065
-0.13421769824882535
-0.1340061933160544
-0.13379363811551875
-0.13358002549694975
-0.13336534827798746
-0.13314959924408287
-0.13293277114840008
-0.13271485671171757
-0.1324958486223306
-0.13227573953595162
-0.13205452207561214
-0.13183218883156334
-0.13160873236117726
-0.13138414518884645
-0.13115841980588527
-0.13093154867042933
-0.13070352420733594
-0.13047433880808335
-0.1302439848306705
-0.13001245459951638
-0.12977974040535878
-0.12954583450515345
-0.12931072912197278
-0.12907441644490403
-0.1288368886289477
-0.12859813779491563
-0.12835815602932865
-0.1281169353843143
-0.12787446787750412
-0.12763074549193115
-0.12738576017592623
-0.1271395038430156
-0.12689196837181688
-0.12664314560593537
-0.1263930273538605
-0.12614160538886166
-0.1258888714488836
-0.12563481723644232
-0.1253794344185198
-0.1251227146264599
-0.12486464945586206
-0.1246052304664767
-0.12434444918209958
-0.12408229709046587
-0.12381876564314365
-0.12355384625542859
-0.12328753030623651
-0.12301980913799748
-0.1227506740565486
-0.12248011633102657
-0.12220812719376078
-0.1219346978401657
-0.12165981942863296
-0.12138348308042352
-0.12110567987955911
-0.12082640087271429
-0.1205456370691072
-0.12026337944039134
-0.11997961892054593
-0.11969434640576698
-0.11940755275435738
-0.11911922878661751
-0.11882936528473498
-0.11853795299267461
-0.11824498261606786
-0.11795044482210199
-0.11765433023941002
-0.11735662945795844
-0.11705733302893684
-0.11675643146464587
-0.11645391523838566
-0.1161497747843439
-0.11584400049748333
-0.11553658273342943
-0.115227511808358
-0.11491677799888173
-0.11460437154193776
-0.11429028263467361
-0.11397450143433435
-0.11365701805814804
-0.11333782258321229
-0.11301690504637968
-0.11269425544414341
-0.1123698637325225
-0.11204371982694694
-0.11171581360214272
-0.11138613489201554
-0.11105467348953624
-0.11072141914662464
-0.11038636157403309
-0.11004949044123052
-0.1097107953762857
-0.10937026596575045


==> attachments/GNN_data_1ZSG_pred.txt <==
-0.959999999999999520
-0.949999999999999512
-0.939999999999999503
-0.937499999999999556
-0.934999999999999498
-0.932499999999999440
-0.929999999999999494
-0.928333333333332789
-0.926666666666666194
-0.924999999999999489
-0.923333333333332784
-0.921666666666666190
-0.919999999999999485
-0.918888888888888422
-0.917777777777777248
-0.916666666666666186
-0.915555555555555012
-0.914444444444443949
-0.913333333333332775
-0.912222222222221713
-0.911111111111110539
-0.909999999999999476
-0.908888888888888413
-0.907777777777777239
-0.906666666666666177
-0.905555555555555003
-0.904444444444443940
-0.903333333333332766
-0.902222222222221704
-0.901111111111110530
-0.899999999999999467
-0.899166666666666115
-0.898333333333332762
-0.897499999999999520
-0.896666666666666168
-0.895833333333332815
-0.894999999999999463
-0.894166666666666110
-0.893333333333332757
-0.892499999999999405
-0.891666666666666163
-0.890833333333332811
-0.889999999999999458
-0.889230769230768714
-0.888461538461537970
-0.887692307692307114
-0.886923076923076370
-0.886153846153845626
-0.885384615384614881
-0.884615384615384026
-0.883846153846153282
-0.883076923076922538
-0.882307692307691793
-0.881538461538460938
-0.880769230769230194
-0.879999999999999449
-0.879285714285713782
-0.878571428571428004
-0.877857142857142336
-0.877142857142856558
-0.876428571428570891
-0.875714285714285112
-0.874999999999999445
-0.874285714285713778
-0.873571428571427999
-0.872857142857142332
-0.872142857142856553
-0.871428571428570886
-0.870714285714285108
-0.869999999999999440
-0.869230769230768696
-0.868461538461537952
-0.867692307692307097
-0.866923076923076352
-0.866153846153845608
-0.865384615384614864
-0.864615384615384008
-0.863846153846153264
-0.863076923076922520
-0.862307692307691775
-0.861538461538460920
-0.860769230769230176
-0.859999999999999432
-0.859230769230768687
-0.858461538461537943
-0.857692307692307088
-0.856923076923076343
-0.856153846153845599
-0.855384615384614855
-0.854615384615383999
-0.853846153846153255
-0.853076923076922511
-0.852307692307691767
-0.851538461538460911
-0.850769230769230167
-0.849999999999999423
-0.849090909090908563
-0.848181818181817593
-0.847272727272726733
-0.846363636363635763
-0.845454545454544903
-0.844545454545453933
-0.843636363636363074
-0.842727272727272103
-0.841818181818181244
-0.840909090909090273
-0.839999999999999414
-0.838999999999999413
-0.837999999999999412
-0.836999999999999411
-0.835999999999999410
-0.834999999999999409
-0.833999999999999408
-0.832999999999999408
-0.831999999999999407
-0.830999999999999406
-0.829999999999999405
-0.829166666666666052
-0.828333333333332700
-0.827499999999999458
-0.826666666666666106
-0.825833333333332753
-0.824999999999999400
-0.824166666666666048
-0.823333333333332695
-0.822499999999999343
-0.821666666666666101
-0.820833333333332749
-0.819999999999999396
-0.819166666666666043
-0.818333333333332691
-0.817499999999999449
-0.816666666666666097
-0.815833333333332744
-0.814999999999999392
-0.814166666666666039
-0.813333333333332686
-0.812499999999999334
-0.811666666666666092
-0.810833333333332740
-0.809999999999999387
-0.809230769230768643
-0.808461538461537899
-0.807692307692307043
-0.806923076923076299
-0.806153846153845555
-0.805384615384614810
-0.804615384615383955
-0.803846153846153211
-0.803076923076922466
-0.802307692307691722
-0.801538461538460867
-0.800769230769230123
-0.799999999999999378
-0.799166666666666026
-0.798333333333332673
-0.797499999999999432
-0.796666666666666079
-0.795833333333332726
-0.794999999999999374
-0.794166666666666021
-0.793333333333332669
-0.792499999999999316
-0.791666666666666075
-0.790833333333332722
-0.789999999999999369
-0.789285714285713702
-0.788571428571427924
-0.787857142857142256
-0.787142857142856478
-0.786428571428570811
-0.785714285714285032
-0.784999999999999365
-0.784285714285713698
-0.783571428571427919
-0.782857142857142252
-0.782142857142856474
-0.781428571428570806
-0.780714285714285028
-0.779999999999999361
-0.779230769230768616
-0.778461538461537872
-0.777692307692307017
-0.776923076923076272
-0.776153846153845528
-0.775384615384614784
-0.774615384615383928
-0.773846153846153184
-0.773076923076922440
-0.772307692307691696
-0.771538461538460840
-0.770769230769230096
-0.769999999999999352
-0.769166666666665999
-0.768333333333332646
-0.767499999999999405
-0.766666666666666052
-0.765833333333332700
-0.764999999999999347
-0.764166666666665995
-0.763333333333332642
-0.762499999999999289
-0.761666666666666048
-0.760833333333332695
-0.759999999999999343
-0.759166666666665990
-0.758333333333332638
-0.757499999999999396
-0.756666666666666043
-0.755833333333332691
-0.754999999999999338
-0.754166666666665986
-0.753333333333332633
-0.752499999999999281
-0.751666666666666039
-0.750833333333332686
-0.749999999999999334
-0.748999999999999333
-0.747999999999999332
-0.746999999999999331
-0.745999999999999330
-0.744999999999999329
-0.743999999999999329
-0.742999999999999328
-0.741999999999999327
-0.740999999999999326
-0.739999999999999325
-0.738888888888888262
-0.737777777777777088
-0.736666666666666026
-0.735555555555554852
-0.734444444444443789
-0.733333333333332615
-0.732222222222221553
-0.731111111111110379
-0.729999999999999316
-0.728749999999999343
-0.727499999999999369
-0.726249999999999285
-0.724999999999999312
-0.723749999999999338
-0.722499999999999254
-0.721249999999999281
-0.719999999999999307
-0.718749999999999334
-0.717499999999999361
-0.716249999999999276
-0.714999999999999303
-0.713749999999999329
-0.712499999999999245
-0.711249999999999272
-0.709999999999999298
-0.708571428571427853
-0.707142857142856407
-0.705714285714284961
-0.704285714285713627
-0.702857142857142181
-0.701428571428570735
-0.699999999999999289
-0.698571428571427844
-0.697142857142856398
-0.695714285714284952
-0.694285714285713618
-0.692857142857142172
-0.691428571428570726
-0.689999999999999281
-0.688749999999999307
-0.687499999999999334
-0.686249999999999249
-0.684999999999999276
-0.683749999999999303
-0.682499999999999218
-0.681249999999999245
-0.679999999999999272
-0.678999999999999271
-0.677999999999999270
-0.676999999999999269
-0.675999999999999268
-0.674999999999999267
-0.673999999999999266
-0.672999999999999265
-0.671999999999999265
-0.670999999999999264
-0.669999999999999263
-0.668999999999999262
-0.667999999999999261
-0.666999999999999260
-0.665999999999999259
-0.664999999999999258
-0.663999999999999257
-0.662999999999999257
-0.661999999999999256
-0.660999999999999255
-0.659999999999999254
-0.659090909090908394
-0.658181818181817424
-0.657272727272726565
-0.656363636363635594
-0.655454545454544735
-0.654545454545453764
-0.653636363636362905
-0.652727272727271934
-0.651818181818181075
-0.650909090909090104
-0.649999999999999245
-0.649285714285713578
-0.648571428571427799
-0.647857142857142132
-0.647142857142856354
-0.646428571428570686
-0.645714285714284908
-0.644999999999999241
-0.644285714285713573
-0.643571428571427795
-0.642857142857142128
-0.642142857142856349
-0.641428571428570682
-0.640714285714284904
-0.639999999999999236
-0.639285714285713569
-0.638571428571427790
-0.637857142857142123
-0.637142857142856345
-0.636428571428570677
-0.635714285714284899
-0.634999999999999232
-0.634285714285713564
-0.633571428571427786
-0.632857142857142119
-0.632142857142856340
-0.631428571428570673
-0.630714285714284895
-0.629999999999999227
-0.629166666666665875
-0.628333333333332522
-0.627499999999999281
-0.626666666666665928
-0.625833333333332575
-0.624999999999999223
-0.624166666666665870
-0.623333333333332518
-0.622499999999999165
-0.621666666666665924
-0.620833333333332571
-0.619999999999999218
-0.619090909090908359
-0.618181818181817389
-0.617272727272726529
-0.616363636363635559
-0.615454545454544699
-0.614545454545453729
-0.613636363636362869
-0.612727272727271899
-0.611818181818181039
-0.610909090909090069
-0.609999999999999210
-0.609166666666665857
-0.608333333333332504
-0.607499999999999263
-0.606666666666665910
-0.605833333333332558
-0.604999999999999205
-0.604166666666665853
-0.603333333333332500
-0.602499999999999147
-0.601666666666665906
-0.600833333333332553
-0.599999999999999201
-0.599230769230768456
-0.598461538461537712
-0.597692307692306857
-0.596923076923076112
-0.596153846153845368
-0.595384615384614624
-0.594615384615383769
-0.593846153846153024
-0.593076923076922280
-0.592307692307691536
-0.591538461538460680
-0.590769230769229936
-0.589999999999999192
-0.589230769230768447
-0.588461538461537703
-0.587692307692306848
-0.586923076923076104
-0.586153846153845359
-0.585384615384614615
-0.584615384615383760
-0.583846153846153015
-0.583076923076922271
-0.582307692307691527
-0.581538461538460671
-0.580769230769229927
-0.579999999999999183
-0.579166666666665830
-0.578333333333332478
-0.577499999999999236
-0.576666666666665884
-0.575833333333332531
-0.574999999999999178
-0.574166666666665826
-0.573333333333332473
-0.572499999999999121
-0.571666666666665879
-0.570833333333332527
-0.569999999999999174
-0.569230769230768430
-0.568461538461537685
-0.567692307692306830
-0.566923076923076086
-0.566153846153845342
-0.565384615384614597
-0.564615384615383742
-0.563846153846152998
-0.563076923076922253
-0.562307692307691509
-0.561538461538460654
-0.560769230769229909
-0.559999999999999165
-0.559166666666665813
-0.558333333333332460
-0.557499999999999218
-0.556666666666665866
-0.555833333333332513
-0.554999999999999161
-0.554166666666665808
-0.553333333333332456
-0.552499999999999103
-0.551666666666665861
-0.550833333333332509
-0.549999999999999156
-0.549230769230768412
-0.548461538461537668
-0.547692307692306812
-0.546923076923076068
-0.546153846153845324
-0.545384615384614579
-0.544615384615383724
-0.543846153846152980
-0.543076923076922236
-0.542307692307691491
-0.541538461538460636
-0.540769230769229892
-0.539999999999999147
-0.539333333333332443
-0.538666666666665850
-0.537999999999999146
-0.537333333333332441
-0.536666666666665848
-0.535999999999999144
-0.535333333333332440
-0.534666666666665846
-0.533999999999999142
-0.533333333333332438
-0.532666666666665845
-0.531999999999999140
-0.531333333333332436
-0.530666666666665843
-0.529999999999999138
-0.529285714285713471
-0.528571428571427693
-0.527857142857142025
-0.527142857142856247
-0.526428571428570580
-0.525714285714284801
-0.524999999999999134
-0.524285714285713467
-0.523571428571427688
-0.522857142857142021
-0.522142857142856243
-0.521428571428570575
-0.520714285714284797
-0.519999999999999130
-0.519444444444443598
-0.518888888888888067
-0.518333333333332424
-0.517777777777776893
-0.517222222222221362
-0.516666666666665830
-0.516111111111110188
-0.515555555555554657
-0.514999999999999125
-0.514444444444443594
-0.513888888888888062
-0.513333333333332420
-0.512777777777776889
-0.512222222222221357
-0.511666666666665826
-0.511111111111110183
-0.510555555555554652
-0.509999999999999121
-0.509473684210525413
-0.508947368421051705
-0.508421052631578108
-0.507894736842104400
-0.507368421052630691
-0.506842105263156983
-0.506315789473683275
-0.505789473684209678
-0.505263157894735970
-0.504736842105262262
-0.504210526315788554
-0.503684210526314957
-0.503157894736841249
-0.502631578947367541
-0.502105263157893833
-0.501578947368420125
-0.501052631578946528
-0.500526315789472820
-0.499999999999999112
-0.499499999999999111
-0.498999999999999111
-0.498499999999999110
-0.497999999999999110
-0.497499999999999110
-0.496999999999999109
-0.496499999999999109
-0.495999999999999108
-0.495499999999999108
-0.494999999999999107
-0.494499999999999107
-0.493999999999999106
-0.493499999999999106
-0.492999999999999106
-0.492499999999999105
-0.491999999999999105
-0.491499999999999104
-0.490999999999999104
-0.490499999999999103
-0.489999999999999103
-0.489523809523808640
-0.489047619047618176
-0.488571428571427657
-0.488095238095237194
-0.487619047619046730
-0.487142857142856267
-0.486666666666665748
-0.486190476190475285
-0.485714285714284821
-0.485238095238094358
-0.484761904761903839
-0.484285714285713376
-0.483809523809522912
-0.483333333333332449
-0.482857142857141930
-0.482380952380951467
-0.481904761904761003
-0.481428571428570540
-0.480952380952380021
-0.480476190476189557
-0.479999999999999094
-0.479583333333332418
-0.479166666666665741
-0.478749999999999121
-0.478333333333332444
-0.477916666666665768
-0.477499999999999092
-0.477083333333332416
-0.476666666666665739
-0.476249999999999063
-0.475833333333332442
-0.475416666666665766
-0.474999999999999090
-0.474583333333332413
-0.474166666666665737
-0.473749999999999116
-0.473333333333332440
-0.472916666666665764
-0.472499999999999087
-0.472083333333332411
-0.471666666666665735
-0.471249999999999059
-0.470833333333332438
-0.470416666666665761
-0.469999999999999085
-0.469583333333332409
-0.469166666666665733
-0.468749999999999112
-0.468333333333332436
-0.467916666666665759
-0.467499999999999083
-0.467083333333332407
-0.466666666666665730
-0.466249999999999054
-0.465833333333332433
-0.465416666666665757
-0.464999999999999081
-0.464583333333332404
-0.464166666666665728
-0.463749999999999107
-0.463333333333332431
-0.462916666666665755
-0.462499999999999079
-0.462083333333332402
-0.461666666666665726
-0.461249999999999050
-0.460833333333332429
-0.460416666666665753
-0.459999999999999076
-0.459599999999999065
-0.459199999999999053
-0.458799999999999097
-0.458399999999999086
-0.457999999999999075
-0.457599999999999063
-0.457199999999999052
-0.456799999999999096
-0.456399999999999084
-0.455999999999999073
-0.455599999999999061
-0.455199999999999050
-0.454799999999999094
-0.454399999999999082
-0.453999999999999071
-0.453599999999999060
-0.453199999999999048
-0.452799999999999092
-0.452399999999999081
-0.451999999999999069
-0.451599999999999058
-0.451199999999999046
-0.450799999999999090
-0.450399999999999079
-0.449999999999999067
-0.449599999999999056
-0.449199999999999044
-0.448799999999999089
-0.448399999999999077
-0.447999999999999066
-0.447599999999999054
-0.447199999999999043
-0.446799999999999087
-0.446399999999999075
-0.445999999999999064
-0.445599999999999052
-0.445199999999999041
-0.444799999999999085
-0.444399999999999074
-0.443999999999999062
-0.443599999999999051
-0.443199999999999039
-0.442799999999999083
-0.442399999999999072
-0.441999999999999060
-0.441599999999999049
-0.441199999999999037
-0.440799999999999081
-0.440399999999999070
-0.439999999999999059
-0.439599999999999047
-0.439199999999999036
-0.438799999999999080
-0.438399999999999068
-0.437999999999999057
-0.437599999999999045
-0.437199999999999034
-0.436799999999999078
-0.436399999999999066
-0.435999999999999055
-0.435599999999999044
-0.435199999999999032
-0.434799999999999076
-0.434399999999999065
-0.433999999999999053
-0.433599999999999042
-0.433199999999999030
-0.432799999999999074
-0.432399999999999063
-0.431999999999999051
-0.431599999999999040
-0.431199999999999029
-0.430799999999999073
-0.430399999999999061
-0.429999999999999050
-0.429599999999999038
-0.429199999999999027
-0.428799999999999071
-0.428399999999999059
-0.427999999999999048
-0.427599999999999036
-0.427199999999999025
-0.426799999999999069
-0.426399999999999058
-0.425999999999999046
-0.425599999999999035
-0.425199999999999023
-0.424799999999999067
-0.424399999999999056
-0.423999999999999044
-0.423599999999999033
-0.423199999999999021
-0.422799999999999065
-0.422399999999999054
-0.421999999999999043
-0.421599999999999031
-0.421199999999999020
-0.420799999999999064
-0.420399999999999052
-0.419999999999999041
-0.419599999999999029
-0.419199999999999018
-0.418799999999999062
-0.418399999999999050
-0.417999999999999039
-0.417599999999999028
-0.417199999999999016
-0.416799999999999060
-0.416399999999999049
-0.415999999999999037
-0.415599999999999026
-0.415199999999999014
-0.414799999999999058
-0.414399999999999047
-0.413999999999999035
-0.413599999999999024
-0.413199999999999013
-0.412799999999999057
-0.412399999999999045
-0.411999999999999034
-0.411599999999999022
-0.411199999999999011
-0.410799999999999055
-0.410399999999999043
-0.409999999999999032
-0.409599999999999020
-0.409199999999999009
-0.408799999999999053
-0.408399999999999042
-0.407999999999999030
-0.407599999999999019
-0.407199999999999007
-0.406799999999999051
-0.406399999999999040
-0.405999999999999028
-0.405599999999999017
-0.405199999999999005
-0.404799999999999049
-0.404399999999999038
-0.403999999999999027
-0.403599999999999015
-0.403199999999999004
-0.402799999999999048
-0.402399999999999036
-0.401999999999999025
-0.401599999999999013
-0.401199999999999002
-0.400799999999999046
-0.400399999999999034
-0.399999999999999023
-0.399599999999999012
-0.399199999999999000
-0.398799999999999044
-0.398399999999999033
-0.397999999999999021
-0.397599999999999010
-0.397199999999998998
-0.396799999999999042
-0.396399999999999031
-0.395999999999999019
-0.395599999999999008
-0.395199999999998997
-0.394799999999999041
-0.394399999999999029
-0.393999999999999018
-0.393599999999999006
-0.393199999999998995
-0.392799999999999039
-0.392399999999999027
-0.391999999999999016
-0.391599999999999004
-0.391199999999998993
-0.390799999999999037
-0.390399999999999026
-0.389999999999999014
-0.389629629629628660
-0.389259259259258250
-0.388888888888887896
-0.388518518518517542
-0.388148148148147187
-0.387777777777776778
-0.387407407407406423
-0.387037037037036069
-0.386666666666665659
-0.386296296296295305
-0.385925925925924951
-0.385555555555554541
-0.385185185185184187
-0.384814814814813833
-0.384444444444443478
-0.384074074074073069
-0.383703703703702714
-0.383333333333332360
-0.382962962962961950
-0.382592592592591596
-0.382222222222221242
-0.381851851851850888
-0.381481481481480478
-0.381111111111110124
-0.380740740740739769
-0.380370370370369359
-0.379999999999999005
-0.379655172413792097
-0.379310344827585189
-0.378965517241378336
-0.378620689655171427
-0.378275862068964519
-0.377931034482757611
-0.377586206896550702
-0.377241379310343850
-0.376896551724136941
-0.376551724137930033
-0.376206896551723124
-0.375862068965516216
-0.375517241379309363
-0.375172413793102455
-0.374827586206895547
-0.374482758620688638
-0.374137931034481785
-0.373793103448274877
-0.373448275862067969
-0.373103448275861060
-0.372758620689654152
-0.372413793103447299
-0.372068965517240391
-0.371724137931033483
-0.371379310344826574
-0.371034482758619666
-0.370689655172412813
-0.370344827586205905
-0.369999999999998996
-0.369687499999999003
-0.369374999999999010
-0.369062499999999016
-0.368749999999999023
-0.368437499999998974
-0.368124999999998981
-0.367812499999998987
-0.367499999999998994
-0.367187499999999001
-0.366874999999999007
-0.366562499999999014
-0.366249999999998965
-0.365937499999998972
-0.365624999999998979
-0.365312499999998985
-0.364999999999998992
-0.364687499999998999
-0.364374999999999005
-0.364062499999999012
-0.363749999999999019
-0.363437499999998970
-0.363124999999998976
-0.362812499999998983
-0.362499999999998990
-0.362187499999998996
-0.361874999999999003
-0.361562499999999010
-0.361249999999998961
-0.360937499999998967
-0.360624999999998974
-0.360312499999998981
-0.359999999999998987
-0.359705882352940154
-0.359411764705881320
-0.359117647058822542
-0.358823529411763709
-0.358529411764704875
-0.358235294117646041
-0.357941176470587208
-0.357647058823528374
-0.357352941176469596
-0.357058823529410763
-0.356764705882351929
-0.356470588235293095
-0.356176470588234262
-0.355882352941175428
-0.355588235294116650
-0.355294117647057817
-0.354999999999998983
-0.354705882352940149
-0.354411764705881316
-0.354117647058822538
-0.353823529411763704
-0.353529411764704871
-0.353235294117646037
-0.352941176470587203
-0.352647058823528370
-0.352352941176469592
-0.352058823529410758
-0.351764705882351925
-0.351470588235293091
-0.351176470588234257
-0.350882352941175424
-0.350588235294116646
-0.350294117647057812
-0.349999999999998979
-0.349736842105262125
-0.349473684210525271
-0.349210526315788472
-0.348947368421051618
-0.348684210526314764
-0.348421052631577910
-0.348157894736841056
-0.347894736842104257
-0.347631578947367403
-0.347368421052630549
-0.347105263157893695
-0.346842105263156897
-0.346578947368420043
-0.346315789473683189
-0.346052631578946335
-0.345789473684209481
-0.345526315789472682
-0.345263157894735828
-0.344999999999998974
-0.344736842105262120
-0.344473684210525266
-0.344210526315788468
-0.343947368421051614
-0.343684210526314760
-0.343421052631577906
-0.343157894736841051
-0.342894736842104253
-0.342631578947367399
-0.342368421052630545
-0.342105263157893691
-0.341842105263156892
-0.341578947368420038
-0.341315789473683184
-0.341052631578946330
-0.340789473684209476
-0.340526315789472678
-0.340263157894735824
-0.339999999999998970
-0.339761904761903710
-0.339523809523808506
-0.339285714285713247
-0.339047619047618043
-0.338809523809522783
-0.338571428571427524
-0.338333333333332320
-0.338095238095237061
-0.337857142857141801
-0.337619047619046597
-0.337380952380951338
-0.337142857142856134
-0.336904761904760874
-0.336666666666665615
-0.336428571428570411
-0.336190476190475152
-0.335952380952379892
-0.335714285714284688
-0.335476190476189429
-0.335238095238094225
-0.334999999999998965
-0.334761904761903706
-0.334523809523808502
-0.334285714285713242
-0.334047619047618038
-0.333809523809522779
-0.333571428571427520
-0.333333333333332316
-0.333095238095237056
-0.332857142857141797
-0.332619047619046593
-0.332380952380951333
-0.332142857142856129
-0.331904761904760870
-0.331666666666665610
-0.331428571428570407
-0.331190476190475147
-0.330952380952379888
-0.330714285714284684
-0.330476190476189424
-0.330238095238094220
-0.329999999999998961
-0.329782608695651125
-0.329565217391303289
-0.329347826086955509
-0.329130434782607673
-0.328913043478259837
-0.328695652173912001
-0.328478260869564165
-0.328260869565216329
-0.328043478260868548
-0.327826086956520713
-0.327608695652172877
-0.327391304347825041
-0.327173913043477205
-0.326956521739129369
-0.326739130434781588
-0.326521739130433752
-0.326304347826085916
-0.326086956521738081
-0.325869565217390245
-0.325652173913042409
-0.325434782608694628
-0.325217391304346792
-0.324999999999998956
-0.324782608695651120
-0.324565217391303285
-0.324347826086955504
-0.324130434782607668
-0.323913043478259832
-0.323695652173911996
-0.323478260869564160
-0.323260869565216324
-0.323043478260868544
-0.322826086956520708
-0.322608695652172872
-0.322391304347825036
-0.322173913043477200
-0.321956521739129364
-0.321739130434781584
-0.321521739130433748
-0.321304347826085912
-0.321086956521738076
-0.320869565217390240
-0.320652173913042404
-0.320434782608694624
-0.320217391304346788
-0.319999999999998952
-0.319791666666665642
-0.319583333333332276
-0.319374999999998965
-0.319166666666665599
-0.318958333333332289
-0.318749999999998979
-0.318541666666665613
-0.318333333333332302
-0.318124999999998936
-0.317916666666665626
-0.317708333333332260
-0.317499999999998950
-0.317291666666665639
-0.317083333333332273
-0.316874999999998963
-0.316666666666665597
-0.316458333333332287
-0.316249999999998921
-0.316041666666665610
-0.315833333333332300
-0.315624999999998934
-0.315416666666665624
-0.315208333333332258
-0.314999999999998948
-0.314791666666665637
-0.314583333333332271
-0.314374999999998961
-0.314166666666665595
-0.313958333333332285
-0.313749999999998974
-0.313541666666665608
-0.313333333333332298
-0.313124999999998932
-0.312916666666665622
-0.312708333333332256
-0.312499999999998945
-0.312291666666665635
-0.312083333333332269
-0.311874999999998959
-0.311666666666665593
-0.311458333333332282
-0.311249999999998916
-0.311041666666665606
-0.310833333333332296
-0.310624999999998930
-0.310416666666665619
-0.310208333333332253
-0.309999999999998943
-0.309803921568626406
-0.309607843137253869
-0.309411764705881276
-0.309215686274508739
-0.309019607843136201
-0.308823529411763664
-0.308627450980391072
-0.308431372549018534
-0.308235294117645997
-0.308039215686273460
-0.307843137254900923
-0.307647058823528330
-0.307450980392155793
-0.307254901960783255
-0.307058823529410718
-0.306862745098038181
-0.306666666666665588
-0.306470588235293051
-0.306274509803920514
-0.306078431372547977
-0.305882352941175384
-0.305686274509802847
-0.305490196078430309
-0.305294117647057772
-0.305098039215685235
-0.304901960784312642
-0.304705882352940105
-0.304509803921567568
-0.304313725490195031
-0.304117647058822493
-0.303921568627449901
-0.303725490196077363
-0.303529411764704826
-0.303333333333332289
-0.303137254901959696
-0.302941176470587159
-0.302745098039214622
-0.302549019607842085
-0.302352941176469547
-0.302156862745096955
-0.301960784313724417
-0.301764705882351880
-0.301568627450979343
-0.301372549019606750
-0.301176470588234213
-0.300980392156861676
-0.300784313725489139
-0.300588235294116601
-0.300392156862744009
-0.300196078431371471
-0.299999999999998934
-0.299814814814813757
-0.299629629629628580
-0.299444444444443403
-0.299259259259258170
-0.299074074074072993
-0.298888888888887816
-0.298703703703702639
-0.298518518518517462
-0.298333333333332285
-0.298148148148147107
-0.297962962962961875
-0.297777777777776698
-0.297592592592591521
-0.297407407407406343
-0.297222222222221166
-0.297037037037035989
-0.296851851851850757
-0.296666666666665579
-0.296481481481480402
-0.296296296296295225
-0.296111111111110048
-0.295925925925924871
-0.295740740740739694
-0.295555555555554461
-0.295370370370369284
-0.295185185185184107
-0.294999999999998930
-0.294814814814813753
-0.294629629629628575
-0.294444444444443398
-0.294259259259258166
-0.294074074074072989
-0.293888888888887811
-0.293703703703702634
-0.293518518518517457
-0.293333333333332280
-0.293148148148147103
-0.292962962962961870
-0.292777777777776693
-0.292592592592591516
-0.292407407407406339
-0.292222222222221162
-0.292037037037035985
-0.291851851851850808
-0.291666666666665575
-0.291481481481480398
-0.291296296296295221
-0.291111111111110044
-0.290925925925924866
-0.290740740740739689
-0.290555555555554457
-0.290370370370369280
-0.290185185185184102
-0.289999999999998925
-0.289818181818180753
-0.289636363636362582
-0.289454545454544354
-0.289272727272726182
-0.289090909090908010
-0.288909090909089838
-0.288727272727271667
-0.288545454545453495
-0.288363636363635267
-0.288181818181817095
-0.287999999999998924
-0.287818181818180752
-0.287636363636362580
-0.287454545454544352
-0.287272727272726180
-0.287090909090908009
-0.286909090909089837
-0.286727272727271665
-0.286545454545453493
-0.286363636363635266
-0.286181818181817094
-0.285999999999998922
-0.285818181818180750
-0.285636363636362578
-0.285454545454544351
-0.285272727272726179
-0.285090909090908007
-0.284909090909089835
-0.284727272727271663
-0.284545454545453491
-0.284363636363635264
-0.284181818181817092
-0.283999999999998920
-0.283818181818180748
-0.283636363636362576
-0.283454545454544349
-0.283272727272726177
-0.283090909090908005
-0.282909090909089833
-0.282727272727271661
-0.282545454545453489
-0.282363636363635262
-0.282181818181817090
-0.281999999999998918
-0.281818181818180746
-0.281636363636362574
-0.281454545454544347
-0.281272727272726175
-0.281090909090908003
-0.280909090909089831
-0.280727272727271659
-0.280545454545453488
-0.280363636363635260
-0.280181818181817088
-0.279999999999998916
-0.279814814814813739
-0.279629629629628562
-0.279444444444443385
-0.279259259259258152
-0.279074074074072975
-0.278888888888887798
-0.278703703703702621
-0.278518518518517444
-0.278333333333332267
-0.278148148148147090
-0.277962962962961857
-0.277777777777776680
-0.277592592592591503
-0.277407407407406326
-0.277222222222221149
-0.277037037037035971
-0.276851851851850739
-0.276666666666665562
-0.276481481481480384
-0.276296296296295207
-0.276111111111110030
-0.275925925925924853
-0.275740740740739676
-0.275555555555554443
-0.275370370370369266
-0.275185185185184089
-0.274999999999998912
-0.274814814814813735
-0.274629629629628558
-0.274444444444443381
-0.274259259259258148
-0.274074074074072971
-0.273888888888887794
-0.273703703703702617
-0.273518518518517439
-0.273333333333332262
-0.273148148148147085
-0.272962962962961853
-0.272777777777776675
-0.272592592592591498
-0.272407407407406321
-0.272222222222221144
-0.272037037037035967
-0.271851851851850790
-0.271666666666665557
-0.271481481481480380
-0.271296296296295203
-0.271111111111110026
-0.270925925925924849
-0.270740740740739672
-0.270555555555554439
-0.270370370370369262
-0.270185185185184085
-0.269999999999998908
-0.269811320754715867
-0.269622641509432881
-0.269433962264149840
-0.269245283018866854
-0.269056603773583813
-0.268867924528300772
-0.268679245283017787
-0.268490566037734746
-0.268301886792451760
-0.268113207547168719
-0.267924528301885678
-0.267735849056602693
-0.267547169811319652
-0.267358490566036666
-0.267169811320753625
-0.266981132075470584
-0.266792452830187599
-0.266603773584904558
-0.266415094339621572
-0.266226415094338531
-0.266037735849055490
-0.265849056603772504
-0.265660377358489463
-0.265471698113206478
-0.265283018867923437
-0.265094339622640396
-0.264905660377357410
-0.264716981132074369
-0.264528301886791328
-0.264339622641508343
-0.264150943396225302
-0.263962264150942316
-0.263773584905659275
-0.263584905660376234
-0.263396226415093249
-0.263207547169810208
-0.263018867924527222
-0.262830188679244181
-0.262641509433961140
-0.262452830188678154
-0.262264150943395113
-0.262075471698112128
-0.261886792452829087
-0.261698113207546046
-0.261509433962263060
-0.261320754716980019
-0.261132075471697034
-0.260943396226413993
-0.260754716981130952
-0.260566037735847966
-0.260377358490564925
-0.260188679245281940
-0.259999999999998899
-0.259799999999998921
-0.259599999999998887
-0.259399999999998909
-0.259199999999998876
-0.258999999999998898
-0.258799999999998920
-0.258599999999998886
-0.258399999999998908
-0.258199999999998875
-0.257999999999998897
-0.257799999999998919
-0.257599999999998885
-0.257399999999998907
-0.257199999999998874
-0.256999999999998896
-0.256799999999998918
-0.256599999999998885
-0.256399999999998907
-0.256199999999998873
-0.255999999999998895
-0.255799999999998917
-0.255599999999998884
-0.255399999999998906
-0.255199999999998872
-0.254999999999998894
-0.254799999999998916
-0.254599999999998883
-0.254399999999998905
-0.254199999999998871
-0.253999999999998893
-0.253799999999998915
-0.253599999999998882
-0.253399999999998904
-0.253199999999998870
-0.252999999999998892
-0.252799999999998914
-0.252599999999998881
-0.252399999999998903
-0.252199999999998870
-0.251999999999998892
-0.251799999999998914
-0.251599999999998880
-0.251399999999998902
-0.251199999999998869
-0.250999999999998891
-0.250799999999998913
-0.250599999999998879
-0.250399999999998901
-0.250199999999998868
-0.249999999999998890
-0.249787234042552070
-0.249574468085105278
-0.249361702127658458
-0.249148936170211666
-0.248936170212764846
-0.248723404255318026
-0.248510638297871234
-0.248297872340424414
-0.248085106382977622
-0.247872340425530802
-0.247659574468083982
-0.247446808510637190
-0.247234042553190370
-0.247021276595743577
-0.246808510638296758
-0.246595744680849938
-0.246382978723403145
-0.246170212765956326
-0.245957446808509533
-0.245744680851062713
-0.245531914893615921
-0.245319148936169101
-0.245106382978722281
-0.244893617021275489
-0.244680851063828669
-0.244468085106381849
-0.244255319148935057
-0.244042553191488237
-0.243829787234041445
-0.243617021276594625
-0.243404255319147833
-0.243191489361701013
-0.242978723404254193
-0.242765957446807401
-0.242553191489360581
-0.242340425531913789
-0.242127659574466969
-0.241914893617020149
-0.241702127659573357
-0.241489361702126537
-0.241276595744679745
-0.241063829787232925
-0.240851063829786105
-0.240638297872339313
-0.240425531914892493
-0.240212765957445701
-0.239999999999998881
-0.239777777777776646
-0.239555555555554439
-0.239333333333332204
-0.239111111111109997
-0.238888888888887763
-0.238666666666665556
-0.238444444444443321
-0.238222222222221114
-0.237999999999998879
-0.237777777777776644
-0.237555555555554437
-0.237333333333332203
-0.237111111111109996
-0.236888888888887761
-0.236666666666665554
-0.236444444444443319
-0.236222222222221112
-0.235999999999998877
-0.235777777777776643
-0.235555555555554436
-0.235333333333332201
-0.235111111111109994
-0.234888888888887759
-0.234666666666665552
-0.234444444444443317
-0.234222222222221110
-0.233999999999998876
-0.233777777777776641
-0.233555555555554434
-0.233333333333332199
-0.233111111111109992
-0.232888888888887757
-0.232666666666665550
-0.232444444444443316
-0.232222222222221109
-0.231999999999998874
-0.231777777777776639
-0.231555555555554432
-0.231333333333332197
-0.231111111111109990
-0.230888888888887756
-0.230666666666665549
-0.230444444444443314
-0.230222222222221107
-0.229999999999998872
-0.229761904761903640
-0.229523809523808409
-0.229285714285713149
-0.229047619047617917
-0.228809523809522686
-0.228571428571427454
-0.228333333333332195
-0.228095238095236963
-0.227857142857141731
-0.227619047619046500
-0.227380952380951240
-0.227142857142856008
-0.226904761904760777
-0.226666666666665545
-0.226428571428570286
-0.226190476190475054
-0.225952380952379822
-0.225714285714284590
-0.225476190476189331
-0.225238095238094099
-0.224999999999998868
-0.224761904761903636
-0.224523809523808404
-0.224285714285713145
-0.224047619047617913
-0.223809523809522681
-0.223571428571427450
-0.223333333333332190
-0.223095238095236958
-0.222857142857141727
-0.222619047619046495
-0.222380952380951236
-0.222142857142856004
-0.221904761904760772
-0.221666666666665541
-0.221428571428570281
-0.221190476190475049
-0.220952380952379818
-0.220714285714284586
-0.220476190476189327
-0.220238095238094095
-0.219999999999998863
-0.219749999999998863
-0.219499999999998863
-0.219249999999998862
-0.218999999999998862
-0.218749999999998862
-0.218499999999998862
-0.218249999999998862
-0.217999999999998861
-0.217749999999998861
-0.217499999999998861
-0.217249999999998861
-0.216999999999998860
-0.216749999999998860
-0.216499999999998860
-0.216249999999998860
-0.215999999999998860
-0.215749999999998859
-0.215499999999998859
-0.215249999999998859
-0.214999999999998859
-0.214749999999998858
-0.214499999999998858
-0.214249999999998858
-0.213999999999998858
-0.213749999999998858
-0.213499999999998857
-0.213249999999998857
-0.212999999999998857
-0.212749999999998857
-0.212499999999998856
-0.212249999999998856
-0.211999999999998856
-0.211749999999998856
-0.211499999999998856
-0.211249999999998855
-0.210999999999998855
-0.210749999999998855
-0.210499999999998855
-0.210249999999998854
-0.209999999999998854
-0.209736842105262000
-0.209473684210525174
-0.209210526315788320
-0.208947368421051494
-0.208684210526314640
-0.208421052631577813
-0.208157894736840959
-0.207894736842104105
-0.207631578947367279
-0.207368421052630425
-0.207105263157893599
-0.206842105263156745
-0.206578947368419891
-0.206315789473683064
-0.206052631578946210
-0.205789473684209384
-0.205526315789472530
-0.205263157894735704
-0.204999999999998850
-0.204736842105261996
-0.204473684210525170
-0.204210526315788315
-0.203947368421051489
-0.203684210526314635
-0.203421052631577809
-0.203157894736840955
-0.202894736842104101
-0.202631578947367275
-0.202368421052630421
-0.202105263157893594
-0.201842105263156740
-0.201578947368419914
-0.201315789473683060
-0.201052631578946206
-0.200789473684209380
-0.200526315789472526
-0.200263157894735699
-0.199999999999998845
-0.199743589743588579
-0.199487179487178340
-0.199230769230768073
-0.198974358974357807
-0.198717948717947568
-0.198461538461537301
-0.198205128205127062
-0.197948717948716796
-0.197692307692306529
-0.197435897435896290
-0.197179487179486024
-0.196923076923075757
-0.196666666666665518
-0.196410256410255252
-0.196153846153844985
-0.195897435897434746
-0.195641025641024480
-0.195384615384614213
-0.195128205128203974
-0.194871794871793708
-0.194615384615383469
-0.194358974358973202
-0.194102564102562936
-0.193846153846152697
-0.193589743589742430
-0.193333333333332164
-0.193076923076921925
-0.192820512820511658
-0.192564102564101391
-0.192307692307691153
-0.192051282051280886
-0.191794871794870647
-0.191538461538460381
-0.191282051282050114
-0.191025641025639875
-0.190769230769229609
-0.190512820512819342
-0.190256410256409103
-0.189999999999998836
-0.189729729729728569
-0.189459459459458301
-0.189189189189188034
-0.188918918918917766
-0.188648648648647471
-0.188378378378377204
-0.188108108108106936
-0.187837837837836669
-0.187567567567566401
-0.187297297297296134
-0.187027027027025866
-0.186756756756755599
-0.186486486486485331
-0.186216216216215036
-0.185945945945944768
-0.185675675675674501
-0.185405405405404233
-0.185135135135133966
-0.184864864864863698
-0.184594594594593431
-0.184324324324323163
-0.184054054054052896
-0.183783783783782628
-0.183513513513512333
-0.183243243243242065
-0.182972972972971798
-0.182702702702701530
-0.182432432432431263
-0.182162162162160995
-0.181891891891890728
-0.181621621621620460
-0.181351351351350193
-0.181081081081079898
-0.180810810810809630
-0.180540540540539363
-0.180270270270269095
-0.179999999999998828
-0.179705882352939994
-0.179411764705881188
-0.179117647058822355
-0.178823529411763521
-0.178529411764704715
-0.178235294117645882
-0.177941176470587048
-0.177647058823528242
-0.177352941176469409
-0.177058823529410603
-0.176764705882351769
-0.176470588235292936
-0.176176470588234130
-0.175882352941175296
-0.175588235294116463
-0.175294117647057657
-0.174999999999998823
-0.174705882352939990
-0.174411764705881184
-0.174117647058822350
-0.173823529411763517
-0.173529411764704711
-0.173235294117645877
-0.172941176470587044
-0.172647058823528238
-0.172352941176469404
-0.172058823529410598
-0.171764705882351765
-0.171470588235292931
-0.171176470588234125
-0.170882352941175292
-0.170588235294116458
-0.170294117647057652
-0.169999999999998819
-0.169714285714284541
-0.169428571428570235
-0.169142857142855957
-0.168857142857141679
-0.168571428571427401
-0.168285714285713095
-0.167999999999998817
-0.167714285714284539
-0.167428571428570233
-0.167142857142855955
-0.166857142857141677
-0.166571428571427399
-0.166285714285713093
-0.165999999999998815
-0.165714285714284537
-0.165428571428570231
-0.165142857142855953
-0.164857142857141675
-0.164571428571427397
-0.164285714285713091
-0.163999999999998813
-0.163714285714284535
-0.163428571428570230
-0.163142857142855952
-0.162857142857141673
-0.162571428571427395
-0.162285714285713090
-0.161999999999998812
-0.161714285714284534
-0.161428571428570228
-0.161142857142855950
-0.160857142857141672
-0.160571428571427394
-0.160285714285713088
-0.159999999999998810
-0.159677419354837508
-0.159354838709676233
-0.159032258064514931
-0.158709677419353656
-0.158387096774192354
-0.158064516129031080
-0.157741935483869777
-0.157419354838708475
-0.157096774193547201
-0.156774193548385898
-0.156451612903224624
-0.156129032258063322
-0.155806451612902019
-0.155483870967740745
-0.155161290322579443
-0.154838709677418168
-0.154516129032256866
-0.154193548387095591
-0.153870967741934289
-0.153548387096772987
-0.153225806451611712
-0.152903225806450410
-0.152580645161289136
-0.152258064516127833
-0.151935483870966559
-0.151612903225805257
-0.151290322580643954
-0.150967741935482680
-0.150645161290321378
-0.150322580645160103
-0.149999999999998801
-0.149666666666665477
-0.149333333333332124
-0.148999999999998800
-0.148666666666665476
-0.148333333333332124
-0.147999999999998799
-0.147666666666665475
-0.147333333333332123
-0.146999999999998798
-0.146666666666665474
-0.146333333333332122
-0.145999999999998797
-0.145666666666665473
-0.145333333333332121
-0.144999999999998797
-0.144666666666665472
-0.144333333333332120
-0.143999999999998796
-0.143666666666665471
-0.143333333333332119
-0.142999999999998795
-0.142666666666665470
-0.142333333333332118
-0.141999999999998794
-0.141666666666665469
-0.141333333333332117
-0.140999999999998793
-0.140666666666665469
-0.140333333333332116
-0.139999999999998792
-0.139642857142855931
-0.139285714285713069
-0.138928571428570208
-0.138571428571427374
-0.138214285714284513
-0.137857142857141651
-0.137499999999998790
-0.137142857142855928
-0.136785714285713067
-0.136428571428570206
-0.136071428571427372
-0.135714285714284510
-0.135357142857141649
-0.134999999999998788
-0.134642857142855926
-0.134285714285713065
-0.133928571428570203
-0.133571428571427370
-0.133214285714284508
-0.132857142857141647
-0.132499999999998785
-0.132142857142855924
-0.131785714285713063
-0.131428571428570201
-0.131071428571427367
-0.130714285714284506
-0.130357142857141645
-0.129999999999998783
-0.129599999999998772
-0.129199999999998788
-0.128799999999998777
-0.128399999999998793
-0.127999999999998781
-0.127599999999998770
-0.127199999999998786
-0.126799999999998775
-0.126399999999998791
-0.125999999999998780
-0.125599999999998768
-0.125199999999998784
-0.124799999999998773
-0.124399999999998775
-0.123999999999998778
-0.123599999999998780
-0.123199999999998783
-0.122799999999998771
-0.122399999999998774
-0.121999999999998776
-0.121599999999998779
-0.121199999999998781
-0.120799999999998769
-0.120399999999998772
-0.119999999999998774
-0.119523809523808297
-0.119047619047617820
-0.118571428571427342
-0.118095238095236865
-0.117619047619046388
-0.117142857142855911
-0.116666666666665433
-0.116190476190474956
-0.115714285714284479
-0.115238095238094002
-0.114761904761903538
-0.114285714285713061
-0.113809523809522584
-0.113333333333332106
-0.112857142857141629
-0.112380952380951152
-0.111904761904760675
-0.111428571428570197
-0.110952380952379720
-0.110476190476189243
-0.109999999999998765
-0.109444444444443206
-0.108888888888887647
-0.108333333333332102
-0.107777777777776543
-0.107222222222220984
-0.106666666666665425
-0.106111111111109879
-0.105555555555554320
-0.104999999999998761
-0.104444444444443202
-0.103888888888887643
-0.103333333333332097
-0.102777777777776538
-0.102222222222220979
-0.101666666666665420
-0.101111111111109875
-0.100555555555554316
-0.099999999999998757
-0.099333333333332094
-0.098666666666665417
-0.097999999999998755
-0.097333333333332092
-0.096666666666665416
-0.095999999999998753
-0.095333333333332090
-0.094666666666665414
-0.093999999999998751
-0.093333333333332089
-0.092666666666665412
-0.091999999999998749
-0.091333333333332087
-0.090666666666665410
-0.089999999999998748
-0.088888888888887629
-0.087777777777776525
-0.086666666666665407
-0.085555555555554302
-0.084444444444443184
-0.083333333333332080
-0.082222222222220961
-0.081111111111109857
-0.079999999999998739
-0.078888888888887621
-0.077777777777776516
-0.076666666666665398
-0.075555555555554293
-0.074444444444443175
-0.073333333333332071
-0.072222222222220953
-0.071111111111109848
-0.069999999999998730
-0.067999999999998728
-0.065999999999998726
-0.063999999999998725
-0.061999999999998723
-0.059999999999998721
-0.056666666666665387
-0.053333333333332046


==> attachments/GNN_data_1ZSG_pred_shifted.txt <==
-1.016196475775603014
-1.006196475775603005
-0.996196475775602996
-0.993696475775603050
-0.991196475775602992
-0.988696475775602934
-0.986196475775602988
-0.984529809108936282
-0.982863142442269688
-0.981196475775602983
-0.979529809108936278
-0.977863142442269684
-0.976196475775602979
-0.975085364664491916
-0.973974253553380742
-0.972863142442269679
-0.971752031331158506
-0.970640920220047443
-0.969529809108936269
-0.968418697997825206
-0.967307586886714033
-0.966196475775602970
-0.965085364664491907
-0.963974253553380733
-0.962863142442269671
-0.961752031331158497
-0.960640920220047434
-0.959529809108936260
-0.958418697997825197
-0.957307586886714024
-0.956196475775602961
-0.955363142442269608
-0.954529809108936256
-0.953696475775603014
-0.952863142442269662
-0.952029809108936309
-0.951196475775602956
-0.950363142442269604
-0.949529809108936251
-0.948696475775602899
-0.947863142442269657
-0.947029809108936305
-0.946196475775602952
-0.945427245006372208
-0.944658014237141463
-0.943888783467910608
-0.943119552698679864
-0.942350321929449120
-0.941581091160218375
-0.940811860390987520
-0.940042629621756776
-0.939273398852526031
-0.938504168083295287
-0.937734937314064432
-0.936965706544833687
-0.936196475775602943
-0.935482190061317276
-0.934767904347031497
-0.934053618632745830
-0.933339332918460052
-0.932625047204174384
-0.931910761489888606
-0.931196475775602939
-0.930482190061317271
-0.929767904347031493
-0.929053618632745826
-0.928339332918460047
-0.927625047204174380
-0.926910761489888602
-0.926196475775602934
-0.925427245006372190
-0.924658014237141446
-0.923888783467910590
-0.923119552698679846
-0.922350321929449102
-0.921581091160218357
-0.920811860390987502
-0.920042629621756758
-0.919273398852526014
-0.918504168083295269
-0.917734937314064414
-0.916965706544833670
-0.916196475775602925
-0.915427245006372181
-0.914658014237141437
-0.913888783467910581
-0.913119552698679837
-0.912350321929449093
-0.911581091160218349
-0.910811860390987493
-0.910042629621756749
-0.909273398852526005
-0.908504168083295260
-0.907734937314064405
-0.906965706544833661
-0.906196475775602917
-0.905287384866512057
-0.904378293957421087
-0.903469203048330227
-0.902560112139239257
-0.901651021230148397
-0.900741930321057427
-0.899832839411966567
-0.898923748502875597
-0.898014657593784738
-0.897105566684693767
-0.896196475775602908
-0.895196475775602907
-0.894196475775602906
-0.893196475775602905
-0.892196475775602904
-0.891196475775602903
-0.890196475775602902
-0.889196475775602901
-0.888196475775602901
-0.887196475775602900
-0.886196475775602899
-0.885363142442269546
-0.884529809108936194
-0.883696475775602952
-0.882863142442269599
-0.882029809108936247
-0.881196475775602894
-0.880363142442269542
-0.879529809108936189
-0.878696475775602837
-0.877863142442269595
-0.877029809108936242
-0.876196475775602890
-0.875363142442269537
-0.874529809108936185
-0.873696475775602943
-0.872863142442269591
-0.872029809108936238
-0.871196475775602885
-0.870363142442269533
-0.869529809108936180
-0.868696475775602828
-0.867863142442269586
-0.867029809108936234
-0.866196475775602881
-0.865427245006372137
-0.864658014237141392
-0.863888783467910537
-0.863119552698679793
-0.862350321929449048
-0.861581091160218304
-0.860811860390987449
-0.860042629621756705
-0.859273398852525960
-0.858504168083295216
-0.857734937314064361
-0.856965706544833616
-0.856196475775602872
-0.855363142442269520
-0.854529809108936167
-0.853696475775602925
-0.852863142442269573
-0.852029809108936220
-0.851196475775602868
-0.850363142442269515
-0.849529809108936163
-0.848696475775602810
-0.847863142442269568
-0.847029809108936216
-0.846196475775602863
-0.845482190061317196
-0.844767904347031418
-0.844053618632745750
-0.843339332918459972
-0.842625047204174304
-0.841910761489888526
-0.841196475775602859
-0.840482190061317191
-0.839767904347031413
-0.839053618632745746
-0.838339332918459967
-0.837625047204174300
-0.836910761489888522
-0.836196475775602854
-0.835427245006372110
-0.834658014237141366
-0.833888783467910510
-0.833119552698679766
-0.832350321929449022
-0.831581091160218278
-0.830811860390987422
-0.830042629621756678
-0.829273398852525934
-0.828504168083295189
-0.827734937314064334
-0.826965706544833590
-0.826196475775602845
-0.825363142442269493
-0.824529809108936140
-0.823696475775602899
-0.822863142442269546
-0.822029809108936194
-0.821196475775602841
-0.820363142442269488
-0.819529809108936136
-0.818696475775602783
-0.817863142442269542
-0.817029809108936189
-0.816196475775602837
-0.815363142442269484
-0.814529809108936131
-0.813696475775602890
-0.812863142442269537
-0.812029809108936185
-0.811196475775602832
-0.810363142442269480
-0.809529809108936127
-0.808696475775602774
-0.807863142442269533
-0.807029809108936180
-0.806196475775602828
-0.805196475775602827
-0.804196475775602826
-0.803196475775602825
-0.802196475775602824
-0.801196475775602823
-0.800196475775602822
-0.799196475775602821
-0.798196475775602821
-0.797196475775602820
-0.796196475775602819
-0.795085364664491756
-0.793974253553380582
-0.792863142442269520
-0.791752031331158346
-0.790640920220047283
-0.789529809108936109
-0.788418697997825046
-0.787307586886713873
-0.786196475775602810
-0.784946475775602837
-0.783696475775602863
-0.782446475775602779
-0.781196475775602805
-0.779946475775602832
-0.778696475775602748
-0.777446475775602774
-0.776196475775602801
-0.774946475775602828
-0.773696475775602854
-0.772446475775602770
-0.771196475775602797
-0.769946475775602823
-0.768696475775602739
-0.767446475775602766
-0.766196475775602792
-0.764767904347031346
-0.763339332918459901
-0.761910761489888455
-0.760482190061317120
-0.759053618632745675
-0.757625047204174229
-0.756196475775602783
-0.754767904347031338
-0.753339332918459892
-0.751910761489888446
-0.750482190061317112
-0.749053618632745666
-0.747625047204174220
-0.746196475775602774
-0.744946475775602801
-0.743696475775602828
-0.742446475775602743
-0.741196475775602770
-0.739946475775602797
-0.738696475775602712
-0.737446475775602739
-0.736196475775602766
-0.735196475775602765
-0.734196475775602764
-0.733196475775602763
-0.732196475775602762
-0.731196475775602761
-0.730196475775602760
-0.729196475775602759
-0.728196475775602758
-0.727196475775602758
-0.726196475775602757
-0.725196475775602756
-0.724196475775602755
-0.723196475775602754
-0.722196475775602753
-0.721196475775602752
-0.720196475775602751
-0.719196475775602750
-0.718196475775602750
-0.717196475775602749
-0.716196475775602748
-0.715287384866511888
-0.714378293957420918
-0.713469203048330058
-0.712560112139239088
-0.711651021230148229
-0.710741930321057258
-0.709832839411966399
-0.708923748502875428
-0.708014657593784569
-0.707105566684693598
-0.706196475775602739
-0.705482190061317072
-0.704767904347031293
-0.704053618632745626
-0.703339332918459847
-0.702625047204174180
-0.701910761489888402
-0.701196475775602734
-0.700482190061317067
-0.699767904347031289
-0.699053618632745621
-0.698339332918459843
-0.697625047204174176
-0.696910761489888397
-0.696196475775602730
-0.695482190061317063
-0.694767904347031284
-0.694053618632745617
-0.693339332918459839
-0.692625047204174171
-0.691910761489888393
-0.691196475775602726
-0.690482190061317058
-0.689767904347031280
-0.689053618632745613
-0.688339332918459834
-0.687625047204174167
-0.686910761489888388
-0.686196475775602721
-0.685363142442269369
-0.684529809108936016
-0.683696475775602774
-0.682863142442269422
-0.682029809108936069
-0.681196475775602717
-0.680363142442269364
-0.679529809108936012
-0.678696475775602659
-0.677863142442269417
-0.677029809108936065
-0.676196475775602712
-0.675287384866511853
-0.674378293957420882
-0.673469203048330023
-0.672560112139239052
-0.671651021230148193
-0.670741930321057223
-0.669832839411966363
-0.668923748502875393
-0.668014657593784533
-0.667105566684693563
-0.666196475775602703
-0.665363142442269351
-0.664529809108935998
-0.663696475775602757
-0.662863142442269404
-0.662029809108936051
-0.661196475775602699
-0.660363142442269346
-0.659529809108935994
-0.658696475775602641
-0.657863142442269400
-0.657029809108936047
-0.656196475775602694
-0.655427245006371950
-0.654658014237141206
-0.653888783467910351
-0.653119552698679606
-0.652350321929448862
-0.651581091160218118
-0.650811860390987262
-0.650042629621756518
-0.649273398852525774
-0.648504168083295029
-0.647734937314064174
-0.646965706544833430
-0.646196475775602686
-0.645427245006371941
-0.644658014237141197
-0.643888783467910342
-0.643119552698679597
-0.642350321929448853
-0.641581091160218109
-0.640811860390987253
-0.640042629621756509
-0.639273398852525765
-0.638504168083295021
-0.637734937314064165
-0.636965706544833421
-0.636196475775602677
-0.635363142442269324
-0.634529809108935972
-0.633696475775602730
-0.632863142442269377
-0.632029809108936025
-0.631196475775602672
-0.630363142442269320
-0.629529809108935967
-0.628696475775602615
-0.627863142442269373
-0.627029809108936020
-0.626196475775602668
-0.625427245006371924
-0.624658014237141179
-0.623888783467910324
-0.623119552698679580
-0.622350321929448835
-0.621581091160218091
-0.620811860390987236
-0.620042629621756491
-0.619273398852525747
-0.618504168083295003
-0.617734937314064148
-0.616965706544833403
-0.616196475775602659
-0.615363142442269306
-0.614529809108935954
-0.613696475775602712
-0.612863142442269360
-0.612029809108936007
-0.611196475775602655
-0.610363142442269302
-0.609529809108935949
-0.608696475775602597
-0.607863142442269355
-0.607029809108936003
-0.606196475775602650
-0.605427245006371906
-0.604658014237141161
-0.603888783467910306
-0.603119552698679562
-0.602350321929448818
-0.601581091160218073
-0.600811860390987218
-0.600042629621756474
-0.599273398852525729
-0.598504168083294985
-0.597734937314064130
-0.596965706544833385
-0.596196475775602641
-0.595529809108935937
-0.594863142442269344
-0.594196475775602639
-0.593529809108935935
-0.592863142442269342
-0.592196475775602638
-0.591529809108935933
-0.590863142442269340
-0.590196475775602636
-0.589529809108935932
-0.588863142442269338
-0.588196475775602634
-0.587529809108935930
-0.586863142442269337
-0.586196475775602632
-0.585482190061316965
-0.584767904347031187
-0.584053618632745519
-0.583339332918459741
-0.582625047204174074
-0.581910761489888295
-0.581196475775602628
-0.580482190061316961
-0.579767904347031182
-0.579053618632745515
-0.578339332918459736
-0.577625047204174069
-0.576910761489888291
-0.576196475775602623
-0.575640920220047092
-0.575085364664491561
-0.574529809108935918
-0.573974253553380387
-0.573418697997824856
-0.572863142442269324
-0.572307586886713682
-0.571752031331158150
-0.571196475775602619
-0.570640920220047088
-0.570085364664491556
-0.569529809108935914
-0.568974253553380382
-0.568418697997824851
-0.567863142442269320
-0.567307586886713677
-0.566752031331158146
-0.566196475775602615
-0.565670159986128906
-0.565143844196655198
-0.564617528407181601
-0.564091212617707893
-0.563564896828234185
-0.563038581038760477
-0.562512265249286769
-0.561985949459813172
-0.561459633670339464
-0.560933317880865756
-0.560407002091392048
-0.559880686301918451
-0.559354370512444743
-0.558828054722971035
-0.558301738933497327
-0.557775423144023619
-0.557249107354550022
-0.556722791565076314
-0.556196475775602606
-0.555696475775602661
-0.555196475775602605
-0.554696475775602549
-0.554196475775602604
-0.553696475775602659
-0.553196475775602603
-0.552696475775602547
-0.552196475775602602
-0.551696475775602657
-0.551196475775602601
-0.550696475775602545
-0.550196475775602600
-0.549696475775602655
-0.549196475775602599
-0.548696475775602543
-0.548196475775602599
-0.547696475775602654
-0.547196475775602598
-0.546696475775602542
-0.546196475775602597
-0.545720285299412078
-0.545244094823221670
-0.544767904347031151
-0.544291713870840743
-0.543815523394650224
-0.543339332918459705
-0.542863142442269186
-0.542386951966078779
-0.541910761489888371
-0.541434571013697852
-0.540958380537507333
-0.540482190061316814
-0.540005999585126406
-0.539529809108935998
-0.539053618632745479
-0.538577428156554960
-0.538101237680364441
-0.537625047204174034
-0.537148856727983515
-0.536672666251793107
-0.536196475775602588
-0.535779809108935856
-0.535363142442269235
-0.534946475775602615
-0.534529809108935883
-0.534113142442269262
-0.533696475775602641
-0.533279809108935909
-0.532863142442269178
-0.532446475775602557
-0.532029809108935936
-0.531613142442269204
-0.531196475775602583
-0.530779809108935963
-0.530363142442269231
-0.529946475775602610
-0.529529809108935989
-0.529113142442269258
-0.528696475775602526
-0.528279809108935905
-0.527863142442269284
-0.527446475775602552
-0.527029809108935932
-0.526613142442269311
-0.526196475775602579
-0.525779809108935847
-0.525363142442269226
-0.524946475775602606
-0.524529809108935874
-0.524113142442269253
-0.523696475775602632
-0.523279809108935900
-0.522863142442269169
-0.522446475775602548
-0.522029809108935927
-0.521613142442269195
-0.521196475775602575
-0.520779809108935954
-0.520363142442269222
-0.519946475775602601
-0.519529809108935980
-0.519113142442269249
-0.518696475775602517
-0.518279809108935896
-0.517863142442269275
-0.517446475775602543
-0.517029809108935923
-0.516613142442269302
-0.516196475775602570
-0.515796475775602614
-0.515396475775602547
-0.514996475775602591
-0.514596475775602524
-0.514196475775602568
-0.513796475775602612
-0.513396475775602545
-0.512996475775602589
-0.512596475775602523
-0.512196475775602567
-0.511796475775602611
-0.511396475775602544
-0.510996475775602588
-0.510596475775602521
-0.510196475775602565
-0.509796475775602609
-0.509396475775602542
-0.508996475775602586
-0.508596475775602519
-0.508196475775602563
-0.507796475775602607
-0.507396475775602540
-0.506996475775602584
-0.506596475775602517
-0.506196475775602561
-0.505796475775602605
-0.505396475775602538
-0.504996475775602582
-0.504596475775602515
-0.504196475775602559
-0.503796475775602604
-0.503396475775602537
-0.502996475775602581
-0.502596475775602514
-0.502196475775602558
-0.501796475775602602
-0.501396475775602535
-0.500996475775602579
-0.500596475775602512
-0.500196475775602556
-0.499796475775602544
-0.499396475775602533
-0.498996475775602577
-0.498596475775602566
-0.498196475775602554
-0.497796475775602543
-0.497396475775602531
-0.496996475775602575
-0.496596475775602564
-0.496196475775602552
-0.495796475775602541
-0.495396475775602529
-0.494996475775602573
-0.494596475775602562
-0.494196475775602551
-0.493796475775602539
-0.493396475775602528
-0.492996475775602572
-0.492596475775602560
-0.492196475775602549
-0.491796475775602537
-0.491396475775602526
-0.490996475775602570
-0.490596475775602558
-0.490196475775602547
-0.489796475775602536
-0.489396475775602524
-0.488996475775602568
-0.488596475775602557
-0.488196475775602545
-0.487796475775602534
-0.487396475775602522
-0.486996475775602566
-0.486596475775602555
-0.486196475775602543
-0.485796475775602532
-0.485396475775602521
-0.484996475775602565
-0.484596475775602553
-0.484196475775602542
-0.483796475775602530
-0.483396475775602519
-0.482996475775602563
-0.482596475775602551
-0.482196475775602540
-0.481796475775602528
-0.481396475775602517
-0.480996475775602561
-0.480596475775602550
-0.480196475775602538
-0.479796475775602527
-0.479396475775602515
-0.478996475775602559
-0.478596475775602548
-0.478196475775602536
-0.477796475775602525
-0.477396475775602513
-0.476996475775602558
-0.476596475775602546
-0.476196475775602535
-0.475796475775602523
-0.475396475775602512
-0.474996475775602556
-0.474596475775602544
-0.474196475775602533
-0.473796475775602521
-0.473396475775602510
-0.472996475775602554
-0.472596475775602543
-0.472196475775602531
-0.471796475775602520
-0.471396475775602508
-0.470996475775602552
-0.470596475775602541
-0.470196475775602529
-0.469796475775602518
-0.469396475775602506
-0.468996475775602550
-0.468596475775602539
-0.468196475775602527
-0.467796475775602516
-0.467396475775602505
-0.466996475775602549
-0.466596475775602537
-0.466196475775602526
-0.465796475775602514
-0.465396475775602503
-0.464996475775602547
-0.464596475775602535
-0.464196475775602524
-0.463796475775602512
-0.463396475775602501
-0.462996475775602545
-0.462596475775602534
-0.462196475775602522
-0.461796475775602511
-0.461396475775602499
-0.460996475775602543
-0.460596475775602532
-0.460196475775602520
-0.459796475775602509
-0.459396475775602497
-0.458996475775602542
-0.458596475775602530
-0.458196475775602519
-0.457796475775602507
-0.457396475775602496
-0.456996475775602540
-0.456596475775602528
-0.456196475775602517
-0.455796475775602505
-0.455396475775602494
-0.454996475775602538
-0.454596475775602527
-0.454196475775602515
-0.453796475775602504
-0.453396475775602492
-0.452996475775602536
-0.452596475775602525
-0.452196475775602513
-0.451796475775602502
-0.451396475775602490
-0.450996475775602534
-0.450596475775602523
-0.450196475775602512
-0.449796475775602500
-0.449396475775602489
-0.448996475775602533
-0.448596475775602521
-0.448196475775602510
-0.447796475775602498
-0.447396475775602487
-0.446996475775602531
-0.446596475775602519
-0.446196475775602508
-0.445826105405232154
-0.445455735034861744
-0.445085364664491390
-0.444714994294121035
-0.444344623923750681
-0.443974253553380271
-0.443603883183009917
-0.443233512812639563
-0.442863142442269153
-0.442492772071898799
-0.442122401701528445
-0.441752031331158035
-0.441381660960787681
-0.441011290590417326
-0.440640920220046972
-0.440270549849676562
-0.439900179479306208
-0.439529809108935854
-0.439159438738565444
-0.438789068368195090
-0.438418697997824736
-0.438048327627454381
-0.437677957257083972
-0.437307586886713617
-0.436937216516343263
-0.436566846145972853
-0.436196475775602499
-0.435851648189395591
-0.435506820603188682
-0.435161993016981830
-0.434817165430774921
-0.434472337844568013
-0.434127510258361105
-0.433782682672154196
-0.433437855085947343
-0.433093027499740435
-0.432748199913533527
-0.432403372327326618
-0.432058544741119710
-0.431713717154912857
-0.431368889568705949
-0.431024061982499040
-0.430679234396292132
-0.430334406810085279
-0.429989579223878371
-0.429644751637671463
-0.429299924051464554
-0.428955096465257646
-0.428610268879050793
-0.428265441292843885
-0.427920613706636976
-0.427575786120430068
-0.427230958534223160
-0.426886130948016307
-0.426541303361809399
-0.426196475775602490
-0.425883975775602497
-0.425571475775602504
-0.425258975775602510
-0.424946475775602517
-0.424633975775602468
-0.424321475775602475
-0.424008975775602481
-0.423696475775602488
-0.423383975775602495
-0.423071475775602501
-0.422758975775602508
-0.422446475775602459
-0.422133975775602466
-0.421821475775602472
-0.421508975775602479
-0.421196475775602486
-0.420883975775602492
-0.420571475775602499
-0.420258975775602506
-0.419946475775602512
-0.419633975775602464
-0.419321475775602470
-0.419008975775602477
-0.418696475775602484
-0.418383975775602490
-0.418071475775602497
-0.417758975775602504
-0.417446475775602455
-0.417133975775602461
-0.416821475775602468
-0.416508975775602475
-0.416196475775602481
-0.415902358128543648
-0.415608240481484814
-0.415314122834426036
-0.415020005187367202
-0.414725887540308369
-0.414431769893249535
-0.414137652246190702
-0.413843534599131868
-0.413549416952073090
-0.413255299305014256
-0.412961181657955423
-0.412667064010896589
-0.412372946363837756
-0.412078828716778922
-0.411784711069720144
-0.411490593422661310
-0.411196475775602477
-0.410902358128543643
-0.410608240481484810
-0.410314122834426032
-0.410020005187367198
-0.409725887540308364
-0.409431769893249531
-0.409137652246190697
-0.408843534599131864
-0.408549416952073086
-0.408255299305014252
-0.407961181657955418
-0.407667064010896585
-0.407372946363837751
-0.407078828716778918
-0.406784711069720140
-0.406490593422661306
-0.406196475775602472
-0.405933317880865618
-0.405670159986128764
-0.405407002091391966
-0.405143844196655112
-0.404880686301918258
-0.404617528407181404
-0.404354370512444550
-0.404091212617707751
-0.403828054722970897
-0.403564896828234043
-0.403301738933497189
-0.403038581038760391
-0.402775423144023537
-0.402512265249286683
-0.402249107354549829
-0.401985949459812975
-0.401722791565076176
-0.401459633670339322
-0.401196475775602468
-0.400933317880865614
-0.400670159986128760
-0.400407002091391961
-0.400143844196655107
-0.399880686301918253
-0.399617528407181399
-0.399354370512444545
-0.399091212617707747
-0.398828054722970893
-0.398564896828234039
-0.398301738933497185
-0.398038581038760386
-0.397775423144023532
-0.397512265249286678
-0.397249107354549824
-0.396985949459812970
-0.396722791565076172
-0.396459633670339318
-0.396196475775602464
-0.395958380537507204
-0.395720285299412000
-0.395482190061316741
-0.395244094823221537
-0.395005999585126277
-0.394767904347031018
-0.394529809108935814
-0.394291713870840554
-0.394053618632745295
-0.393815523394650091
-0.393577428156554832
-0.393339332918459628
-0.393101237680364368
-0.392863142442269109
-0.392625047204173905
-0.392386951966078645
-0.392148856727983386
-0.391910761489888182
-0.391672666251792922
-0.391434571013697719
-0.391196475775602459
-0.390958380537507200
-0.390720285299411996
-0.390482190061316736
-0.390244094823221532
-0.390005999585126273
-0.389767904347031013
-0.389529809108935809
-0.389291713870840550
-0.389053618632745291
-0.388815523394650087
-0.388577428156554827
-0.388339332918459623
-0.388101237680364364
-0.387863142442269104
-0.387625047204173900
-0.387386951966078641
-0.387148856727983381
-0.386910761489888178
-0.386672666251792918
-0.386434571013697714
-0.386196475775602455
-0.385979084471254619
-0.385761693166906783
-0.385544301862559002
-0.385326910558211166
-0.385109519253863331
-0.384892127949515495
-0.384674736645167659
-0.384457345340819823
-0.384239954036472042
-0.384022562732124206
-0.383805171427776370
-0.383587780123428534
-0.383370388819080699
-0.383152997514732863
-0.382935606210385082
-0.382718214906037246
-0.382500823601689410
-0.382283432297341574
-0.382066040992993738
-0.381848649688645903
-0.381631258384298122
-0.381413867079950286
-0.381196475775602450
-0.380979084471254614
-0.380761693166906778
-0.380544301862558998
-0.380326910558211162
-0.380109519253863326
-0.379892127949515490
-0.379674736645167654
-0.379457345340819818
-0.379239954036472038
-0.379022562732124202
-0.378805171427776366
-0.378587780123428530
-0.378370388819080694
-0.378152997514732858
-0.377935606210385078
-0.377718214906037242
-0.377500823601689406
-0.377283432297341570
-0.377066040992993734
-0.376848649688645898
-0.376631258384298118
-0.376413867079950282
-0.376196475775602446
-0.375988142442269135
-0.375779809108935769
-0.375571475775602459
-0.375363142442269093
-0.375154809108935783
-0.374946475775602472
-0.374738142442269107
-0.374529809108935796
-0.374321475775602430
-0.374113142442269120
-0.373904809108935754
-0.373696475775602444
-0.373488142442269133
-0.373279809108935767
-0.373071475775602457
-0.372863142442269091
-0.372654809108935781
-0.372446475775602415
-0.372238142442269104
-0.372029809108935794
-0.371821475775602428
-0.371613142442269118
-0.371404809108935752
-0.371196475775602441
-0.370988142442269131
-0.370779809108935765
-0.370571475775602455
-0.370363142442269089
-0.370154809108935778
-0.369946475775602468
-0.369738142442269102
-0.369529809108935792
-0.369321475775602426
-0.369113142442269115
-0.368904809108935750
-0.368696475775602439
-0.368488142442269129
-0.368279809108935763
-0.368071475775602452
-0.367863142442269087
-0.367654809108935776
-0.367446475775602410
-0.367238142442269100
-0.367029809108935789
-0.366821475775602424
-0.366613142442269113
-0.366404809108935747
-0.366196475775602437
-0.366000397344229900
-0.365804318912857362
-0.365608240481484770
-0.365412162050112233
-0.365216083618739695
-0.365020005187367158
-0.364823926755994565
-0.364627848324622028
-0.364431769893249491
-0.364235691461876954
-0.364039613030504416
-0.363843534599131824
-0.363647456167759286
-0.363451377736386749
-0.363255299305014212
-0.363059220873641675
-0.362863142442269082
-0.362667064010896545
-0.362470985579524008
-0.362274907148151470
-0.362078828716778878
-0.361882750285406340
-0.361686671854033803
-0.361490593422661266
-0.361294514991288729
-0.361098436559916136
-0.360902358128543599
-0.360706279697171062
-0.360510201265798524
-0.360314122834425987
-0.360118044403053394
-0.359921965971680857
-0.359725887540308320
-0.359529809108935783
-0.359333730677563190
-0.359137652246190653
-0.358941573814818116
-0.358745495383445578
-0.358549416952073041
-0.358353338520700448
-0.358157260089327911
-0.357961181657955374
-0.357765103226582837
-0.357569024795210244
-0.357372946363837707
-0.357176867932465170
-0.356980789501092632
-0.356784711069720095
-0.356588632638347502
-0.356392554206974965
-0.356196475775602428
-0.356011290590417251
-0.355826105405232074
-0.355640920220046897
-0.355455735034861664
-0.355270549849676487
-0.355085364664491310
-0.354900179479306133
-0.354714994294120955
-0.354529809108935778
-0.354344623923750601
-0.354159438738565369
-0.353974253553380191
-0.353789068368195014
-0.353603883183009837
-0.353418697997824660
-0.353233512812639483
-0.353048327627454250
-0.352863142442269073
-0.352677957257083896
-0.352492772071898719
-0.352307586886713542
-0.352122401701528365
-0.351937216516343188
-0.351752031331157955
-0.351566846145972778
-0.351381660960787601
-0.351196475775602424
-0.351011290590417246
-0.350826105405232069
-0.350640920220046892
-0.350455735034861660
-0.350270549849676482
-0.350085364664491305
-0.349900179479306128
-0.349714994294120951
-0.349529809108935774
-0.349344623923750597
-0.349159438738565364
-0.348974253553380187
-0.348789068368195010
-0.348603883183009833
-0.348418697997824656
-0.348233512812639479
-0.348048327627454301
-0.347863142442269069
-0.347677957257083892
-0.347492772071898715
-0.347307586886713537
-0.347122401701528360
-0.346937216516343183
-0.346752031331157951
-0.346566846145972773
-0.346381660960787596
-0.346196475775602419
-0.346014657593784247
-0.345832839411966075
-0.345651021230147848
-0.345469203048329676
-0.345287384866511504
-0.345105566684693332
-0.344923748502875160
-0.344741930321056989
-0.344560112139238761
-0.344378293957420589
-0.344196475775602417
-0.344014657593784245
-0.343832839411966074
-0.343651021230147846
-0.343469203048329674
-0.343287384866511502
-0.343105566684693331
-0.342923748502875159
-0.342741930321056987
-0.342560112139238759
-0.342378293957420587
-0.342196475775602416
-0.342014657593784244
-0.341832839411966072
-0.341651021230147844
-0.341469203048329673
-0.341287384866511501
-0.341105566684693329
-0.340923748502875157
-0.340741930321056985
-0.340560112139238758
-0.340378293957420586
-0.340196475775602414
-0.340014657593784242
-0.339832839411966070
-0.339651021230147843
-0.339469203048329671
-0.339287384866511499
-0.339105566684693327
-0.338923748502875155
-0.338741930321056983
-0.338560112139238756
-0.338378293957420584
-0.338196475775602412
-0.338014657593784240
-0.337832839411966068
-0.337651021230147841
-0.337469203048329669
-0.337287384866511497
-0.337105566684693325
-0.336923748502875153
-0.336741930321056981
-0.336560112139238754
-0.336378293957420582
-0.336196475775602410
-0.336011290590417233
-0.335826105405232056
-0.335640920220046879
-0.335455735034861646
-0.335270549849676469
-0.335085364664491292
-0.334900179479306115
-0.334714994294120938
-0.334529809108935761
-0.334344623923750583
-0.334159438738565351
-0.333974253553380174
-0.333789068368194997
-0.333603883183009819
-0.333418697997824642
-0.333233512812639465
-0.333048327627454233
-0.332863142442269055
-0.332677957257083878
-0.332492772071898701
-0.332307586886713524
-0.332122401701528347
-0.331937216516343170
-0.331752031331157937
-0.331566846145972760
-0.331381660960787583
-0.331196475775602406
-0.331011290590417229
-0.330826105405232052
-0.330640920220046874
-0.330455735034861642
-0.330270549849676465
-0.330085364664491288
-0.329900179479306110
-0.329714994294120933
-0.329529809108935756
-0.329344623923750579
-0.329159438738565346
-0.328974253553380169
-0.328789068368194992
-0.328603883183009815
-0.328418697997824638
-0.328233512812639461
-0.328048327627454284
-0.327863142442269051
-0.327677957257083874
-0.327492772071898697
-0.327307586886713520
-0.327122401701528343
-0.326937216516343165
-0.326752031331157933
-0.326566846145972756
-0.326381660960787578
-0.326196475775602401
-0.326007796530319360
-0.325819117285036375
-0.325630438039753334
-0.325441758794470348
-0.325253079549187307
-0.325064400303904266
-0.324875721058621281
-0.324687041813338240
-0.324498362568055254
-0.324309683322772213
-0.324121004077489172
-0.323932324832206187
-0.323743645586923146
-0.323554966341640160
-0.323366287096357119
-0.323177607851074078
-0.322988928605791092
-0.322800249360508051
-0.322611570115225066
-0.322422890869942025
-0.322234211624658984
-0.322045532379375998
-0.321856853134092957
-0.321668173888809972
-0.321479494643526931
-0.321290815398243890
-0.321102136152960904
-0.320913456907677863
-0.320724777662394822
-0.320536098417111837
-0.320347419171828796
-0.320158739926545810
-0.319970060681262769
-0.319781381435979728
-0.319592702190696742
-0.319404022945413701
-0.319215343700130716
-0.319026664454847675
-0.318837985209564634
-0.318649305964281648
-0.318460626718998607
-0.318271947473715622
-0.318083268228432581
-0.317894588983149540
-0.317705909737866554
-0.317517230492583513
-0.317328551247300528
-0.317139872002017487
-0.316951192756734446
-0.316762513511451460
-0.316573834266168419
-0.316385155020885434
-0.316196475775602392
-0.315996475775602415
-0.315796475775602381
-0.315596475775602403
-0.315396475775602370
-0.315196475775602392
-0.314996475775602414
-0.314796475775602380
-0.314596475775602402
-0.314396475775602369
-0.314196475775602391
-0.313996475775602413
-0.313796475775602379
-0.313596475775602401
-0.313396475775602368
-0.313196475775602390
-0.312996475775602412
-0.312796475775602378
-0.312596475775602400
-0.312396475775602367
-0.312196475775602389
-0.311996475775602411
-0.311796475775602377
-0.311596475775602400
-0.311396475775602366
-0.311196475775602388
-0.310996475775602410
-0.310796475775602377
-0.310596475775602399
-0.310396475775602365
-0.310196475775602387
-0.309996475775602409
-0.309796475775602376
-0.309596475775602398
-0.309396475775602364
-0.309196475775602386
-0.308996475775602408
-0.308796475775602375
-0.308596475775602397
-0.308396475775602363
-0.308196475775602385
-0.307996475775602407
-0.307796475775602374
-0.307596475775602396
-0.307396475775602362
-0.307196475775602384
-0.306996475775602407
-0.306796475775602373
-0.306596475775602395
-0.306396475775602362
-0.306196475775602384
-0.305983709818155591
-0.305770943860708799
-0.305558177903261952
-0.305345411945815159
-0.305132645988368312
-0.304919880030921520
-0.304707114073474727
-0.304494348116027935
-0.304281582158581143
-0.304068816201134295
-0.303856050243687448
-0.303643284286240656
-0.303430518328793863
-0.303217752371347071
-0.303004986413900279
-0.302792220456453431
-0.302579454499006639
-0.302366688541559792
-0.302153922584112999
-0.301941156626666207
-0.301728390669219415
-0.301515624711772623
-0.301302858754325775
-0.301090092796878983
-0.300877326839432135
-0.300664560881985343
-0.300451794924538551
-0.300239028967091759
-0.300026263009644967
-0.299813497052198119
-0.299600731094751327
-0.299387965137304479
-0.299175199179857687
-0.298962433222410895
-0.298749667264964103
-0.298536901307517311
-0.298324135350070463
-0.298111369392623615
-0.297898603435176823
-0.297685837477730031
-0.297473071520283239
-0.297260305562836447
-0.297047539605389599
-0.296834773647942807
-0.296622007690495959
-0.296409241733049167
-0.296196475775602375
-0.295974253553380140
-0.295752031331157905
-0.295529809108935670
-0.295307586886713491
-0.295085364664491256
-0.294863142442269077
-0.294640920220046842
-0.294418697997824608
-0.294196475775602373
-0.293974253553380138
-0.293752031331157903
-0.293529809108935669
-0.293307586886713489
-0.293085364664491255
-0.292863142442269075
-0.292640920220046841
-0.292418697997824606
-0.292196475775602371
-0.291974253553380136
-0.291752031331157902
-0.291529809108935667
-0.291307586886713488
-0.291085364664491253
-0.290863142442269074
-0.290640920220046839
-0.290418697997824604
-0.290196475775602369
-0.289974253553380135
-0.289752031331157900
-0.289529809108935665
-0.289307586886713486
-0.289085364664491251
-0.288863142442269072
-0.288640920220046837
-0.288418697997824602
-0.288196475775602368
-0.287974253553380133
-0.287752031331157898
-0.287529809108935663
-0.287307586886713484
-0.287085364664491249
-0.286863142442269070
-0.286640920220046835
-0.286418697997824601
-0.286196475775602366
-0.285958380537507106
-0.285720285299411902
-0.285482190061316643
-0.285244094823221439
-0.285005999585126180
-0.284767904347030920
-0.284529809108935661
-0.284291713870840457
-0.284053618632745253
-0.283815523394649993
-0.283577428156554734
-0.283339332918459474
-0.283101237680364270
-0.282863142442269067
-0.282625047204173807
-0.282386951966078548
-0.282148856727983288
-0.281910761489888084
-0.281672666251792825
-0.281434571013697621
-0.281196475775602361
-0.280958380537507102
-0.280720285299411898
-0.280482190061316639
-0.280244094823221435
-0.280005999585126175
-0.279767904347030916
-0.279529809108935656
-0.279291713870840452
-0.279053618632745248
-0.278815523394649989
-0.278577428156554729
-0.278339332918459470
-0.278101237680364266
-0.277863142442269062
-0.277625047204173803
-0.277386951966078543
-0.277148856727983284
-0.276910761489888080
-0.276672666251792820
-0.276434571013697616
-0.276196475775602357
-0.275946475775602384
-0.275696475775602357
-0.275446475775602329
-0.275196475775602356
-0.274946475775602384
-0.274696475775602356
-0.274446475775602328
-0.274196475775602355
-0.273946475775602383
-0.273696475775602355
-0.273446475775602327
-0.273196475775602354
-0.272946475775602382
-0.272696475775602354
-0.272446475775602326
-0.272196475775602353
-0.271946475775602381
-0.271696475775602353
-0.271446475775602325
-0.271196475775602353
-0.270946475775602380
-0.270696475775602352
-0.270446475775602324
-0.270196475775602352
-0.269946475775602379
-0.269696475775602351
-0.269446475775602323
-0.269196475775602351
-0.268946475775602378
-0.268696475775602350
-0.268446475775602322
-0.268196475775602350
-0.267946475775602377
-0.267696475775602349
-0.267446475775602321
-0.267196475775602349
-0.266946475775602377
-0.266696475775602349
-0.266446475775602321
-0.266196475775602348
-0.265933317880865494
-0.265670159986128640
-0.265407002091391786
-0.265143844196654987
-0.264880686301918133
-0.264617528407181335
-0.264354370512444481
-0.264091212617707627
-0.263828054722970773
-0.263564896828233919
-0.263301738933497065
-0.263038581038760211
-0.262775423144023357
-0.262512265249286558
-0.262249107354549704
-0.261985949459812906
-0.261722791565076052
-0.261459633670339198
-0.261196475775602344
-0.260933317880865490
-0.260670159986128636
-0.260407002091391782
-0.260143844196654983
-0.259880686301918129
-0.259617528407181331
-0.259354370512444476
-0.259091212617707622
-0.258828054722970768
-0.258564896828233914
-0.258301738933497060
-0.258038581038760206
-0.257775423144023408
-0.257512265249286554
-0.257249107354549700
-0.256985949459812901
-0.256722791565076047
-0.256459633670339193
-0.256196475775602339
-0.255940065519192073
-0.255683655262781806
-0.255427245006371595
-0.255170834749961273
-0.254914424493551062
-0.254658014237140795
-0.254401603980730528
-0.254145193724320317
-0.253888783467909995
-0.253632373211499784
-0.253375962955089518
-0.253119552698679251
-0.252863142442269040
-0.252606732185858718
-0.252350321929448507
-0.252093911673038240
-0.251837501416627974
-0.251581091160217707
-0.251324680903807440
-0.251068270647397229
-0.250811860390986963
-0.250555450134576696
-0.250299039878166429
-0.250042629621756163
-0.249786219365345924
-0.249529809108935657
-0.249273398852525419
-0.249016988596115152
-0.248760578339704885
-0.248504168083294646
-0.248247757826884380
-0.247991347570474141
-0.247734937314063874
-0.247478527057653608
-0.247222116801243369
-0.246965706544833102
-0.246709296288422836
-0.246452886032012597
-0.246196475775602330
-0.245926205505332063
-0.245655935235061795
-0.245385664964791528
-0.245115394694521260
-0.244845124424250965
-0.244574854153980698
-0.244304583883710430
-0.244034313613440162
-0.243764043343169895
-0.243493773072899627
-0.243223502802629360
-0.242953232532359092
-0.242682962262088825
-0.242412691991818530
-0.242142421721548262
-0.241872151451277995
-0.241601881181007727
-0.241331610910737460
-0.241061340640467192
-0.240791070370196925
-0.240520800099926657
-0.240250529829656390
-0.239980259559386122
-0.239709989289115827
-0.239439719018845559
-0.239169448748575292
-0.238899178478305024
-0.238628908208034757
-0.238358637937764489
-0.238088367667494222
-0.237818097397223954
-0.237547827126953687
-0.237277556856683391
-0.237007286586413124
-0.236737016316142856
-0.236466746045872589
-0.236196475775602321
-0.235902358128543488
-0.235608240481484682
-0.235314122834425848
-0.235020005187367015
-0.234725887540308209
-0.234431769893249375
-0.234137652246190542
-0.233843534599131736
-0.233549416952072902
-0.233255299305014097
-0.232961181657955263
-0.232667064010896429
-0.232372946363837624
-0.232078828716778790
-0.231784711069719956
-0.231490593422661151
-0.231196475775602317
-0.230902358128543483
-0.230608240481484678
-0.230314122834425844
-0.230020005187367010
-0.229725887540308205
-0.229431769893249371
-0.229137652246190537
-0.228843534599131732
-0.228549416952072898
-0.228255299305014092
-0.227961181657955259
-0.227667064010896425
-0.227372946363837619
-0.227078828716778786
-0.226784711069719952
-0.226490593422661146
-0.226196475775602313
-0.225910761489888035
-0.225625047204173729
-0.225339332918459451
-0.225053618632745173
-0.224767904347030895
-0.224482190061316589
-0.224196475775602311
-0.223910761489888033
-0.223625047204173727
-0.223339332918459449
-0.223053618632745171
-0.222767904347030893
-0.222482190061316587
-0.222196475775602309
-0.221910761489888031
-0.221625047204173725
-0.221339332918459447
-0.221053618632745169
-0.220767904347030891
-0.220482190061316585
-0.220196475775602307
-0.219910761489888029
-0.219625047204173723
-0.219339332918459445
-0.219053618632745167
-0.218767904347030889
-0.218482190061316583
-0.218196475775602305
-0.217910761489888027
-0.217625047204173722
-0.217339332918459444
-0.217053618632745166
-0.216767904347030888
-0.216482190061316582
-0.216196475775602304
-0.215873895130441001
-0.215551314485279727
-0.215228733840118425
-0.214906153194957150
-0.214583572549795848
-0.214260991904634573
-0.213938411259473271
-0.213615830614311969
-0.213293249969150694
-0.212970669323989392
-0.212648088678828118
-0.212325508033666815
-0.212002927388505513
-0.211680346743344239
-0.211357766098182936
-0.211035185453021662
-0.210712604807860360
-0.210390024162699085
-0.210067443517537783
-0.209744862872376481
-0.209422282227215206
-0.209099701582053904
-0.208777120936892630
-0.208454540291731327
-0.208131959646570053
-0.207809379001408751
-0.207486798356247448
-0.207164217711086174
-0.206841637065924872
-0.206519056420763597
-0.206196475775602295
-0.205863142442268970
-0.205529809108935618
-0.205196475775602294
-0.204863142442268970
-0.204529809108935617
-0.204196475775602293
-0.203863142442268969
-0.203529809108935617
-0.203196475775602292
-0.202863142442268968
-0.202529809108935616
-0.202196475775602291
-0.201863142442268967
-0.201529809108935615
-0.201196475775602290
-0.200863142442268966
-0.200529809108935614
-0.200196475775602289
-0.199863142442268965
-0.199529809108935613
-0.199196475775602289
-0.198863142442268964
-0.198529809108935612
-0.198196475775602288
-0.197863142442268963
-0.197529809108935611
-0.197196475775602287
-0.196863142442268962
-0.196529809108935610
-0.196196475775602286
-0.195839332918459424
-0.195482190061316563
-0.195125047204173702
-0.194767904347030868
-0.194410761489888007
-0.194053618632745145
-0.193696475775602284
-0.193339332918459422
-0.192982190061316561
-0.192625047204173699
-0.192267904347030866
-0.191910761489888004
-0.191553618632745143
-0.191196475775602281
-0.190839332918459420
-0.190482190061316559
-0.190125047204173697
-0.189767904347030864
-0.189410761489888002
-0.189053618632745141
-0.188696475775602279
-0.188339332918459418
-0.187982190061316556
-0.187625047204173695
-0.187267904347030861
-0.186910761489888000
-0.186553618632745138
-0.186196475775602277
-0.185796475775602266
-0.185396475775602282
-0.184996475775602270
-0.184596475775602287
-0.184196475775602275
-0.183796475775602264
-0.183396475775602280
-0.182996475775602269
-0.182596475775602285
-0.182196475775602273
-0.181796475775602262
-0.181396475775602278
-0.180996475775602267
-0.180596475775602283
-0.180196475775602272
-0.179796475775602260
-0.179396475775602277
-0.178996475775602265
-0.178596475775602281
-0.178196475775602270
-0.177796475775602258
-0.177396475775602275
-0.176996475775602263
-0.176596475775602280
-0.176196475775602268
-0.175720285299411805
-0.175244094823221314
-0.174767904347030822
-0.174291713870840359
-0.173815523394649896
-0.173339332918459404
-0.172863142442268913
-0.172386951966078450
-0.171910761489887987
-0.171434571013697495
-0.170958380537507032
-0.170482190061316541
-0.170005999585126077
-0.169529809108935614
-0.169053618632745123
-0.168577428156554632
-0.168101237680364168
-0.167625047204173705
-0.167148856727983214
-0.166672666251792723
-0.166196475775602259
-0.165640920220046700
-0.165085364664491141
-0.164529809108935610
-0.163974253553380023
-0.163418697997824491
-0.162863142442268904
-0.162307586886713373
-0.161752031331157814
-0.161196475775602255
-0.160640920220046696
-0.160085364664491137
-0.159529809108935605
-0.158974253553380018
-0.158418697997824487
-0.157863142442268900
-0.157307586886713369
-0.156752031331157810
-0.156196475775602250
-0.155529809108935602
-0.154863142442268897
-0.154196475775602249
-0.153529809108935600
-0.152863142442268896
-0.152196475775602247
-0.151529809108935598
-0.150863142442268894
-0.150196475775602245
-0.149529809108935596
-0.148863142442268892
-0.148196475775602243
-0.147529809108935595
-0.146863142442268890
-0.146196475775602241
-0.145085364664491123
-0.143974253553380005
-0.142863142442268887
-0.141752031331157796
-0.140640920220046678
-0.139529809108935587
-0.138418697997824469
-0.137307586886713351
-0.136196475775602233
-0.135085364664491114
-0.133974253553379996
-0.132863142442268878
-0.131752031331157787
-0.130640920220046669
-0.129529809108935579
-0.128418697997824460
-0.127307586886713342
-0.126196475775602224
-0.124196475775602222
-0.122196475775602220
-0.120196475775602218
-0.118196475775602217
-0.116196475775602215
-0.112863142442268888
-0.109529809108935533


==> attachments/GNN_data_1ZSG_true.txt <==
-0.98159399
-0.9800382728281601
-0.9785045433437725
-0.9769924128522705
-0.9755014970927767
-0.9740314162035495
-0.9725817946876162
-0.9711522613785946
-0.9697424494066993
-0.9683519961649365
-0.9669805432754803
-0.9656277365562373
-0.9642932259875909
-0.962976665679333
-0.9616777138377732
-0.9603960327330342
-0.9591312886665253
-0.9578831519385977
-0.9566512968163778
-0.955435401501782
-0.9542351480997067
-0.9530502225863988
-0.951880314778002
-0.9507251182992786
-0.9495843305525076
-0.9484576526865585
-0.9473447895661382
-0.9462454497412129
-0.9451593454166007
-0.9440861924217396
-0.9430257101806239
-0.9419776216819149
-0.9409416534492191
-0.9399175355115386
-0.9389050013738871
-0.9379037879880795
-0.9369136357236836
-0.9359342883391435
-0.9349654929530666
-0.9340070000156772
-0.9330585632804367
-0.9321199397758256
-0.9311908897772929
-0.9302711767793647
-0.9293605674679194
-0.928458831692622
-0.9275657424395216
-0.9266810758038084
-0.9258046109627323
-0.924936130148678
-0.9240754186224042
-0.9232222646464346
-0.9223764594586126
-0.921537797245808
-0.9207060751177836
-0.9198810930812158
-0.9190626540138709
-0.9182505636389353
-0.9174446304995016
-0.9166446659332045
-0.9158504840470132
-0.9150619016921725
-0.914278738439299
-0.913500816553624
-0.9127279609703904
-0.9119599992703968
-0.9111967616556922
-0.9104380809254176
-0.9096837924517974
-0.9089337341562762
-0.9081877464858034
-0.9074456723892634
-0.906707357294052
-0.9059726490827964
-0.9052413980702201
-0.9045134569801521
-0.9037886809226792
-0.9030669273714388
-0.9023480561410564
-0.9016319293647237
-0.9009184114719153
-0.9002073691662492
-0.8994986714034836
-0.8987921893696555
-0.8980877964593554
-0.897385368254142
-0.8966847825010917
-0.8959859190914887
-0.8952886600396466
-0.8945928894618691
-0.8938984935555447
-0.8932053605783755
-0.8925133808277397
-0.8918224466201893
-0.8911324522710777
-0.8904432940743222
-0.8897548702822966
-0.8890670810858549
-0.888379828594487
-0.8876930168166028
-0.8870065516399466
-0.8863203408121396
-0.8856342939213522
-0.8849483223771026
-0.8842623393911837
-0.883576259958716
-0.8828900008393263
-0.8822034805384547
-0.8815166192887821
-0.8808293390317865
-0.8801415633994212
-0.8794532176959162
-0.8787642288797042
-0.8780745255454669
-0.8773840379063051
-0.8766926977760292
-0.8760004385515693
-0.8753071951955083
-0.8746129042187325
-0.8739175036632019
-0.8732209330848402
-0.8725231335365421
-0.8718240475512969
-0.8711236191254328
-0.8704217937019741
-0.8697185181541165
-0.8690137407688174
-0.868307411230502
-0.867599480604882
-0.8668899013228906
-0.8661786271647297
-0.8654656132440303
-0.8647508159921258
-0.8640341931424362
-0.8633157037149661
-0.8625953080009102
-0.8618729675473726
-0.8611486451421941
-0.8604223047988897
-0.859693911741695
-0.8589634323907203
-0.8582308343472143
-0.8574960863789339
-0.8567591584056216
-0.8560200214845883
-0.8552786477964047
-0.854535010630695
-0.8537890843720377
-0.8530408444859705
-0.8522902675050988
-0.8515373310153092
-0.8507820136420832
-0.8500242950369163
-0.8492641558638386
-0.8485015777860359
-0.8477365434525729
-0.8469690364852169
-0.8461990414653623
-0.8454265439210533
-0.8446515303141076
-0.8438739880273374
-0.8430939053518702
-0.8423112714745664
-0.8415260764655342
-0.8407383112657423
-0.8399479676747288
-0.8391550383384048
-0.8383595167369559
-0.8375613971728364
-0.8367606747588603
-0.8359573454063841
-0.8351514058135855
-0.8343428534538337
-0.833531686564154
-0.8327179041337831
-0.8319015058928175
-0.8310824923009528
-0.8302608645363141
-0.8294366244843774
-0.8286097747269798
-0.8277803185314208
-0.8269482598396519
-0.8261136032575558
-0.8252763540443124
-0.8244365181018545
-0.8235941019644096
-0.8227491127881295
-0.8219015583408054
-0.8210514469916712
-0.82019878770129
-0.8193435900115273
-0.818485864035609
-0.8176256204482635
-0.816762870475948
-0.8158976258871571
-0.8150298989828175
-0.8141597025867615
-0.8132870500362863
-0.8124119551727929
-0.8115344323325069
-0.810654496337281
-0.8097721624854778
-0.8088874465429319
-0.8080003647339928
-0.8071109337326474
-0.8062191706537196
-0.8053250930441506
-0.8044287188743556
-0.8035300665296602
-0.8026291548018109
-0.801726002880566
-0.8008206303453604
-0.7999130571570484
-0.7990033036497198
-0.7980913905225936
-0.7971773388319854
-0.7962611699833495
-0.7953429057233946
-0.7944225681322737
-0.7935001796158478
-0.7925757628980208
-0.7916493410131482
-0.7907209372985178
-0.7897905753869012
-0.7888582791991785
-0.7879240729370308
-0.7869879810757064
-0.7860500283568554
-0.7851102397814347
-0.7841686406026811
-0.7832252563191551
-0.7822801126678534
-0.7813332356173865
-0.7803846513612291
-0.7794343863110333
-0.7784824670900117
-0.7775289205263858
-0.776573773646902
-0.775617053670413
-0.774658788001523
-0.7736990042243016
-0.7727377300960601
-0.771774993541192
-0.77081082264508
-0.7698452456480638
-0.7688782909394731
-0.7679099870517236
-0.7669403626544751
-0.7659694465488511
-0.7649972676617226
-0.764023855040051
-0.7630492378452941
-0.7620734453478712
-0.7610965069216906
-0.7601184520387356
-0.7591393102637114
-0.7581591112487502
-0.7571778847281772
-0.7561956605133333
-0.7552124684874582
-0.7542283386006292
-0.75324330086476
-0.7522573853486552
-0.7512706221731229
-0.750283041506143
-0.7492946735580921
-0.7483055485770251
-0.7473156968440117
-0.7463251486685275
-0.7453339343839018
-0.744342084342819
-0.7433496289128738
-0.7423565984721812
-0.7413630234050397
-0.7403689340976479
-0.7393743609338747
-0.7383793342910796
-0.737383884535989
-0.7363880420206221
-0.7353918370782679
-0.7343953000195155
-0.7333984611283342
-0.7324013506582043
-0.7314039988282983
-0.7304064358197124
-0.7294086917717475
-0.728410796778239
-0.7274127808839368
-0.7264146740809335
-0.7254165063051403
-0.7244183074328128
-0.723420107277122
-0.7224219355847756
-0.7214238220326845
-0.720425796224677
-0.7194278876882589
-0.7184301258714211
-0.7174325401394916
-0.7164351597720349
-0.7154380139597938
-0.7144411318016801
-0.7134445423018073
-0.7124482743665685
-0.7114523568017579
-0.7104568183097375
-0.7094616874866458
-0.7084669928196509
-0.7074727626842453
-0.7064790253415847
-0.705485808935868
-0.7044931414917603
-0.7035010509118569
-0.7025095649741887
-0.7015187113297701
-0.7005285175001857
-0.6995390108752196
-0.6985502187105235
-0.6975621681253259
-0.6965748861001804
-0.6955883994747538
-0.6946027349456527
-0.6936179190642908
-0.6926339782347922
-0.6916509387119347
-0.6906688265991316
-0.6896876678464501
-0.688707488248667
-0.6877283134433636
-0.6867501689090546
-0.6857730799633573
-0.6847970717611934
-0.6838221692930297
-0.6828483973831536
-0.6818757806879845
-0.6809043436944199
-0.6799341107182177
-0.678965105902412
-0.6779973532157648
-0.6770308764512509
-0.6760656992245766
-0.675101844972734
-0.6741393369525868
-0.6731781982394895
-0.6722184517259413
-0.6712601201202708
-0.6703032259453544
-0.6693477915373656
-0.6683938390445571
-0.6674413904260761
-0.6664904674508078
-0.6655410916962518
-0.6645932845474305
-0.6636470671958266
-0.6627024606383508
-0.6617594856763416
-0.6608181629145928
-0.6598785127604134
-0.658940555422713
-0.6580043109111202
-0.657069799035129
-0.6561370394032722
-0.6552060514223249
-0.6542768542965363
-0.6533494670268887
-0.6524239084103848
-0.6515001970393621
-0.6505783513008354
-0.6496583893758653
-0.6487403292389545
-0.6478241886574699
-0.6469099851910916
-0.6459977361912879
-0.6450874588008162
-0.6441791699532498
-0.6432728863725283
-0.6423686245725375
-0.6414664008567097
-0.6405662313176506
-0.6396681318367915
-0.6387721180840653
-0.6378782055176058
-0.6369864093834716
-0.6360967447153936
-0.6352092263345464
-0.6343238688493413
-0.6334406866552447
-0.6325596939346168
-0.6316809046565748
-0.6308043325768772
-0.6299299912378311
-0.629057893968221
-0.6281880538832593
-0.6273204838845579
-0.6264551966601226
-0.6255922046843665
-0.6247315202181459
-0.623873155308816
-0.6230171217903075
-0.622163431283223
-0.6213120951949545
-0.6204631247198185
-0.6196165308392138
-0.6187723243217963
-0.6179305157236741
-0.6170911153886209
-0.61625413344831
-0.6154195798225646
-0.6145874642196276
-0.6137577961364509
-0.612930584859
-0.612105839462579
-0.6112835688121723
-0.6104637815628029
-0.6096464861599096
-0.60883169083974
-0.6080194036297618
-0.6072096323490883
-0.6064023846089233
-0.6055976678130207
-0.6047954891581605
-0.6039958556346409
-0.6031987740267857
-0.6024042509134686
-0.6016122926686513
-0.6008229054619376
-0.6000360952591425
-0.5992518678228763
-0.5984702287131434
-0.5976911832879543
-0.5969147367039547
-0.5961408939170656
-0.5953696596831399
-0.5946010385586309
-0.5938350349012759
-0.5930716528707921
-0.5923108964295869
-0.59155276934348
-0.5907972751824395
-0.5900444173213306
-0.5892941989406759
-0.5885466230274294
-0.5878016923757626
-0.5870594095878616
-0.586319777074737
-0.5855827970570457
-0.5848484715659239
-0.5841168024438317
-0.5833877913454084
-0.5826614397383397
-0.5819377489042361
-0.5812167199395205
-0.5804983537563282
-0.5797826510834159
-0.5790696124670824
-0.5783592382720988
-0.5776515286826478
-0.5769464837032745
-0.5762441031598455
-0.5755443867005192
-0.5748473337967224
-0.5741529437441399
-0.5734612156637113
-0.5727721485026352
-0.5720857410353856
-0.571401991864734
-0.5707208994227817
-0.5700424619719991
-0.5693666776062749
-0.5686935442519713
-0.568023059668989
-0.5673552214518385
-0.5666900270307196
-0.5660274736726087
-0.5653675584823533
-0.5647102784037724
-0.5640556302207659
-0.5634036105584299
-0.5627542158841787
-0.5621074425088735
-0.5614632865879579
-0.5608217441225994
-0.5601828109608378
-0.5595464827987378
-0.5589127551815503
-0.5582816235048775
-0.5576530830158447
-0.5570271288142763
-0.5564037558538794
-0.5557829589434303
-0.5551647327479686
-0.5545490717899941
-0.5539359704506696
-0.5533254229710294
-0.5527174234531902
-0.5521119658615694
-0.5515090440241045
-0.5509086516334801
-0.5503107822483566
-0.5497154292946043
-0.5491225860665403
-0.5485322457281712
-0.5479444013144364
-0.5473590457324582
-0.5467761717627926
-0.546195772060686
-0.5456178391573321
-0.5450423654611353
-0.5444693432589737
-0.5438987647174678
-0.54333062188425
-0.5427649066892376
-0.5422016109459085
-0.5416407263525783
-0.5410822444936811
-0.5405261568410509
-0.5399724547552068
-0.5394211294866387
-0.5388721721770953
-0.5383255738608745
-0.537781325466115
-0.5372394178160884
-0.5366998416304946
-0.5361625875267573
-0.5356276460213212
-0.5350950075309496
-0.5345646623740246
-0.534036600771846
-0.5335108128499331
-0.5329872886393257
-0.5324660180778867
-0.5319469910116047
-0.5314301971958972
-0.5309156262969141
-0.530403267892841
-0.5298931114752035
-0.5293851464501709
-0.52887936213986
-0.5283757477836383
-0.5278742925394279
-0.5273749854850085
-0.5268778156193193
-0.526382771863762
-0.5258898430635014
-0.5253990179887665
-0.5249102853361505
-0.5244236337299094
-0.5239390517232606
-0.5234565277996793
-0.5229760503741948
-0.5224976077946848
-0.5220211883431686
-0.5215467802370992
-0.5210743716306538
-0.5206039506160218
-0.5201355052246931
-0.5196690234287421
-0.5192044931421127
-0.5187419022218988
-0.5182812384696246
-0.5178224896325221
-0.5173656434048063
-0.516910687428949
-0.5164576092969493
-0.5160063965516019
-0.5155570366877642
-0.5151095171536192
-0.5146638253519363
-0.5142199486413304
-0.5137778743375166
-0.5133375897145638
-0.5128990820061439
-0.5124623384067788
-0.5120273460730848
-0.5115940921250124
-0.5111625636470848
-0.5107327476896317
-0.5103046312700203
-0.5098782013738832
-0.5094534449563423
-0.5090303489432292
-0.5086089002323032
-0.5081890856944637
-0.5077708921749604
-0.5073543064945989
-0.5069393154509432
-0.5065259058195135
-0.5061140643549806
-0.5057037777923558
-0.5052950328481771
-0.5048878162216913
-0.5044821145960314
-0.5040779146393903
-0.5036752030061895
-0.5032739663382441
-0.5028741912659228
-0.5024758644093043
-0.5020789723793273
-0.5016835017789384
-0.5012894392042326
-0.500896771245592
-0.5005054844888164
-0.5001155655162524
-0.4997270009079153
-0.49933977724260675
-0.4989538810990276
-0.4985692990568857
-0.4981860176979981
-0.4978040236073888
-0.49742330337438084
-0.49704384359368314
-0.4966656308664723
-0.49628865180146897
-0.4959128930160086
-0.49553834113710726
-0.4951649828025211
-0.49479280466180153
-0.49442179337734365
-0.4940519356254297
-0.49368321809726645
-0.4933156275000177
-0.4929491505578296
-0.4925837740128519
-0.49221948462625215
-0.49185626917922376
-0.49149411447398994
-0.4911330073347994
-0.4907729346089179
-0.49041388316761236
-0.4900558399071303
-0.4896987917496717
-0.48934272564435577
-0.4889876285681811
-0.4886334875269801
-0.4882802895563657
-0.4879280217226741
-0.4875766711238988
-0.48722622489062
-0.4868766701869267
-0.48652799421133297
-0.4861801841976866
-0.48583322741607327
-0.4854871111737118
-0.4851418228158448
-0.4847973497266216
-0.4844536793299752
-0.4841107990904918
-0.4837686965142748
-0.4834273591498007
-0.48308677458876936
-0.4827469304669473
-0.4824078144650037
-0.4820694143093397
-0.48173171777291196
-0.48139471267604717
-0.4810583868872521
-0.48072272832401464
-0.4803877249535997
-0.48005336479383626
-0.4797196359138994
-0.4793865264350835
-0.47905402453156987
-0.4787221184311863
-0.47839079641616
-0.4780600468238634
-0.47772985804755275
-0.4774002185370996
-0.47707111679971503
-0.47674254140066685
-0.4764144809639894
-0.4760869241731867
-0.47575985977192725
-0.4754332765647328
-0.47510716341765874
-0.47478150925896856
-0.47445630307979936
-0.4741315339348215
-0.4738071909428897
-0.47348326328768814
-0.4731597402183667
-0.47283661105017105
-0.4725138651650648
-0.4721914920123441
-0.4718694811092452
-0.47154782204154444
-0.4712265044641509
-0.47090551810169107
-0.4705848527490869
-0.470264498272126
-0.469944444608024
-0.46962468176597977
-0.4693051998277234
-0.46898598894805643
-0.4686670393553839
-0.46834834135224046
-0.46802988531580714
-0.4677116616984222
-0.4673936610280829
-0.4670758739089412
-0.46675829102179095
-0.4664409031245478
-0.46612370105272166
-0.46580667571988116
-0.46548981811811135
-0.465173119318463
-0.46485657047139495
-0.46454016280720795
-0.4642238876364727
-0.46390773635044813
-0.4635917004214939
-0.4632757714034737
-0.46295994093215304
-0.4626442007255873
-0.4623285425845034
-0.4620129583926738
-0.4616974401172828
-0.46138197980928486
-0.461066569603756
-0.46075120172023754
-0.46043586846307144
-0.4601205622217291
-0.4598052754711324
-0.45949000077196633
-0.45917473077098536
-0.458859458201311
-0.458544175882723
-0.45822887672194174
-0.45791355371290443
-0.45759819993703266
-0.4572828085634929
-0.45696737284944977
-0.45665188614031094
-0.4563363418699657
-0.4560207335610149
-0.45570505482499407
-0.45538929936258893
-0.4550734609638435
-0.4547575335083603
-0.4544415109654939
-0.45412538739453623
-0.4538091569448949
-0.45349281385626405
-0.4531763524587879
-0.45285976717321624
-0.45254305251105387
-0.45222620307470085
-0.4519092135575874
-0.45159207874429963
-0.45127479351069905
-0.45095735282403476
-0.45063975174304755
-0.45032198541806717
-0.45000404909110303
-0.44968593809592605
-0.4493676478581447
-0.44904917389527316
-0.44873051181679224
-0.4484116573242033
-0.44809260621107505
-0.44777335436308274
-0.447453897758041
-0.4471342324659282
-0.4468143546489056
-0.44649426056132746
-0.4461739465497454
-0.44585340905290527
-0.4455326446017367
-0.44521164981933614
-0.4448904214209425
-0.444568956213906
-0.4442472510976501
-0.4439253030636263
-0.4436031091952619
-0.4432806666679017
-0.44295797274874155
-0.4426350247967559
-0.44231182026261856
-0.4419883566886159
-0.44166463170855436
-0.44134064304765996
-0.441016388522472
-0.44069186604072974
-0.4403670736012525
-0.4400420092938123
-0.4397166712990013
-0.43939105788809146
-0.4390651674228878
-0.43873899835557545
-0.4384125492285599
-0.43808581867430063
-0.4377588054151386
-0.4374315082631169
-0.43710392611979487
-0.43677605797605645
-0.43644790291191143
-0.43611946009629066
-0.4357907287868347
-0.4354617083296769
-0.4351323981592187
-0.43480279779790054
-0.43447290685596485
-0.4341427250312141
-0.43381225210876184
-0.4334814879607781
-0.4331504325462285
-0.43281908591060725
-0.4324874481856641
-0.43215551958912524
-0.4318233004244086
-0.4314907910803323
-0.43115799203081834
-0.4308249038345894
-0.43049152713486016
-0.4301578626590229
-0.4298239112183272
-0.4294896737075536
-0.42915515110468216
-0.42882034447055445
-0.4284852549485307
-0.42814988376414065
-0.4278142322247293
-0.4274783017190966
-0.42714209371713235
-0.42680560976944426
-0.4264688515069823
-0.426131820640656
-0.42579451896094733
-0.42545694833751774
-0.42511911071881014
-0.42478100813164543
-0.4244426426808139
-0.4241040165486608
-0.42376513199466803
-0.423425991355029
-0.42308659704221974
-0.4227469515445643
-0.4224070574257949
-0.4220669173246075
-0.42172653395421267
-0.42138591010188037
-0.4210450486284809
-0.42070395246802067
-0.420362624627173
-0.4200210681848041
-0.4196792862914947
-0.4193372821690563
-0.41899505911004353
-0.4186526204772611
-0.4183099697032665
-0.41796711028986855
-0.41762404580762047
-0.4172807798953095
-0.41693731625944097
-0.4165936586737192
-0.4162498109785231
-0.4159057770803775
-0.415561560951421
-0.41521716662886843
-0.4148725982144701
-0.4145278598739662
-0.4141829558365372
-0.4138378903942508
-0.41349266790150374
-0.4131472927744605
-0.4128017694904877
-0.41245610258758436
-0.4121102966638088
-0.4117643563767013
-0.41141828644270284
-0.41107209163657077
-0.4107257767907898
-0.41037934679498006
-0.4100328065953013
-0.4096861611938535
-0.40933941564807363
-0.40899257507012954
-0.4086456446263098
-0.4082986295364105
-0.4079515350731182
-0.40760436656139043
-0.4072571293778317
-0.40690982895006733
-0.40656247075611357
-0.4062150603237444
-0.4058676032298555
-0.4055201050998254
-0.4051725716068729
-0.40482500847141206
-0.4044774214604039
-0.40412981638670553
-0.40378219910841645
-0.40343457552822115
-0.4030869515927305
-0.402739333291819
-0.40239172665795997
-0.40204413776555825
-0.4016965727302801
-0.40134903770838026
-0.401001538896027
-0.4006540825286247
-0.40030667488013366
-0.3999593222623875
-0.3996120310244091
-0.39926480755172294
-0.39891765826566655
-0.39857058962269853
-0.39822360811370555
-0.39787672026330645
-0.39752993262915476
-0.3971832518012388
-0.39683668440118053
-0.39649023708153147
-0.39614391652506775
-0.39579772944408276
-0.3954516825796783
-0.3951057827010536
-0.3947600366047935
-0.3944144511141536
-0.39406903307834545
-0.39372378937181934
-0.39337872689354514
-0.39303385256629275
-0.39268917333591036
-0.3923446961706019
-0.3920004280602026
-0.3916563760154538
-0.3913125470672761
-0.39096894826604195
-0.39062558668084657
-0.390282469398778
-0.3899396035241857
-0.3895969961779495
-0.3892546544967459
-0.38891258563231423
-0.38857079675072276
-0.38822929503163245
-0.3878880876675613
-0.3875471818631472
-0.38720658483441034
-0.38686630380801557
-0.3865263460205329
-0.3861867187176992
-0.3858474291536777
-0.3855084845903185
-0.3851698922964177
-0.38483165954697696
-0.3844937936224622
-0.3841563018080625
-0.3838191913929483
-0.38348246966953026
-0.38314614393271723
-0.38281022147917465
-0.3824747096065828
-0.38213961561289517
-0.38180494679559684
-0.381470710450963
-0.38113691387331794
-0.38080356435429386
-0.3804706691820902
-0.3801382356407334
-0.3798062710093369
-0.37947478256136136
-0.37914377756387596
-0.3788132632768197
-0.37848324695226326
-0.3781537358336719
-0.3778247371551687
-0.3774962581407985
-0.3771683060037928
-0.3768408879458352
-0.37651401115632804
-0.3761876828116596
-0.3758619100744725
-0.3755367000929326
-0.37521206
-0.37488799691269986
-0.3745645179313953
-0.3742416301390608
-0.37391934060055726
-0.37359765636190845
-0.37327658444957823
-0.37295613186974963
-0.3726363056076049
-0.3723171126266077
-0.37199855986778607
-0.3716806542490173
-0.37136340266431406
-0.37104681198311307
-0.3707308890495645
-0.3704156406818235
-0.3701010736713428
-0.3697871947821692
-0.3694740107502393
-0.3691615282826785
-0.3688497540571026
-0.3685386947209197
-0.36822835689063593
-0.3679187471511613
-0.3676098720551201
-0.3673017381221614
-0.3669943518382728
-0.3666877196550961
-0.3663818479892458
-0.36607674322162936
-0.3657724116967701
-0.36546885972213244
-0.3651660935674503
-0.3648641194640569
-0.3645629436042182
-0.3642625721404684
-0.3639630111849481
-0.3636642668087456
-0.3633663450412407
-0.3630692518694509
-0.3627729932373816
-0.36247757504537786
-0.36218300314948004
-0.36188928336078163
-0.36159642144479137
-0.3613044231207968
-0.3610132940612326
-0.36072303989105026
-0.3604336661870929
-0.36014517847747163
-0.35985758224094666
-0.3595708829063101
-0.3592850858517741
-0.3590001964043603
-0.3587162198392946
-0.358433161379404
-0.3581510261945182
-0.35786981940087353
-0.3575895460605214
-0.3573102111807402
-0.3570318197134508
-0.356754376554636
-0.35647788654376295
-0.35620235446321075
-0.355927785037701
-0.3556541829337325
-0.3553815527590196
-0.35510989906193513
-0.3548392263309568
-0.35456953899411814
-0.35430084141846285
-0.35403313790950447
-0.35376643271068875
-0.3535007300028616
-0.3532360339037403
-0.3529723484673897
-0.3527096776837023
-0.35244802547788323
-0.35218739570993884
-0.35192779217417053
-0.3516692185986728
-0.3514116786448357
-0.35115517590685197
-0.3508997139112287
-0.35064529611630413
-0.35039192591176804
-0.350139606618188
-0.34988834148654
-0.3496381336977435
-0.34938898636220145
-0.34914090251934593
-0.3488938851371877
-0.34864793711187103
-0.3484030612672336
-0.3481592603543715
-0.347916537051209
-0.34767489396207374
-0.34743433361727644
-0.34719485847269654
-0.34695647090937265
-0.3467191732330979
-0.3464829676740209
-0.3462478563862524
-0.34601384144747604
-0.34578092485856615
-0.34554910854320897
-0.3453183943475314
-0.34508878403973325
-0.3448602793097264
-0.3446328817687787
-0.34440659294916376
-0.3441814143038162
-0.3439573472059925
-0.3437343929489377
-0.34351255274555714
-0.3432918277280951
-0.3430722189478178
-0.34285372737470315
-0.34263635389713604
-0.34242009932160916
-0.34220496437243003
-0.34199094969143384
-0.34177805583770204
-0.3415662832872872
-0.34135563243294376
-0.3411461035838639
-0.3409376969654213
-0.3407304127189193
-0.3405242509013456
-0.3403192114851338
-0.34011529435792975
-0.3399124993223655
-0.33971082609583836
-0.33951027431029657
-0.3393108435120317
-0.3391125331614762
-0.33891534263300843
-0.3387192712147635
-0.33852431810844985
-0.33833048242917396
-0.3381377632052691
-0.33794615937813277
-0.33775566980206895
-0.3375662932441377
-0.33737802838401076
-0.33719087381383434
-0.3370048280380977
-0.3368198894735087
-0.33663605644887595
-0.33645332720499743
-0.33627169989455585
-0.33609117258202065
-0.33591174324355655
-0.33573340976693894
-0.3355561699514763
-0.3353800215079385
-0.3352049620584925
-0.33503098913664503
-0.33485810018719153
-0.33468629256617216
-0.33451556354083434
-0.3343459102896031
-0.3341773299020569
-0.3340098193789116
-0.33384337563201044
-0.33367799548432164
-0.3335136756699425
-0.3333504128341104
-0.3331882035332214
-0.333027044234855
-0.3328669313178065
-0.3327078610721261
-0.3325498296991653
-0.3323928333116302
-0.33223686793364166
-0.33208192950080284
-0.3319280138602737
-0.3317751167708531
-0.33162323390306686
-0.3314723608392642
-0.33132249307372064
-0.33117362601274836
-0.3310257549748134
-0.3308788751906604
-0.33073298180344424
-0.3305880698688695
-0.3304441343553361
-0.33030117014409277
-0.33015917202939843
-0.3300181347186893
-0.32987805283275445
-0.32973892090591833
-0.32960073338623025
-0.32946348463566166
-0.32932716893031
-0.3291917804606109
-0.32905731333155663
-0.3289237615629223
-0.32879111908949954
-0.3286593797613372
-0.3285285373439897
-0.3283985855187722
-0.3282695178830239
-0.3281413279503775
-0.32801400915103734
-0.327887554832064
-0.32776195825766646
-0.32763721260950174
-0.3275133109869818
-0.32739024640758757
-0.32726801180719106
-0.327146600040384
-0.3270260038808138
-0.32690621602152836
-0.3267872290753259
-0.32666903557511423
-0.32655162797427617
-0.3264349986470426
-0.32631913988887323
-0.3262040439168443
-0.3260897028700438
-0.3259761088099739
-0.32586325372096103
-0.32575112951057306
-0.32563972801004376
-0.3255290409747048
-0.3254190600844251
-0.32530977694405694
-0.3252011830838904
-0.32509326996011434
-0.3249860289552845
-0.3248794513787999
-0.3247735284673856
-0.32466825138558303
-0.32456361122624744
-0.32445959901105353
-0.32435620569100665
-0.3242534221469628
-0.32415123919015515
-0.3240496475627277
-0.32394863793827666
-0.3238482009223986
-0.32374832705324547
-0.3236490068020882
-0.32355023057388554
-0.32345198870786174
-0.32335427147809015
-0.3232570690940848
-0.3231603717013986
-0.3230641693822286
-0.32296845215602893
-0.32287320998013
-0.3227784327503654
-0.3226841103017052
-0.32259023240889717
-0.32249678878711385
-0.3224037690926078
-0.3223111629233727
-0.3222189598198123
-0.3221271492654155
-0.32203572068743935
-0.3219446634575975
-0.3218539668927568
-0.3217636202556405
-0.32167361275553735
-0.3215839335490188
-0.32149457174066204
-0.32140551638377984
-0.32131675648115804
-0.3212282809857985
-0.3211400788016693
-0.321052138784462
-0.32096444974235466
-0.32087700043678213
-0.3207897795832126
-0.32070277585193074
-0.3206159778688274
-0.320529374216196
-0.3204429534335347
-0.32035670401835586
-0.32027061442700133
-0.3201846730754644
-0.32009886834021767
-0.3200131885590479
-0.3199276220318965
-0.31984215702170654
-0.319756781755276
-0.3196714844241173
-0.3195862531853223
-0.3195010761624347
-0.319415941446327
-0.3193308370960846
-0.3192457511398954
-0.3191606715759456
-0.3190755863733213
-0.3189904834729159
-0.31890535078834364
-0.3188201762068586
-0.3187349475902798
-0.31864965277592167
-0.31856427957753064
-0.3184788157862271
-0.3183932491714531
-0.3183075674819254
-0.31822175844659417
-0.3181358097756075
-0.31804970916128095
-0.3179634442790723
-0.3178770027885624
-0.31779037233444063
-0.31770354054749594
-0.3176164950456129
-0.31752922343477336
-0.31744171331006266
-0.3173539522566812
-0.3172659278509612
-0.31717762766138813
-0.3170890392496269
-0.31700015017155375
-0.316910947978292
-0.3168214202172531
-0.31673155443318246
-0.31664133816920936
-0.3165507589679024
-0.31645980437232857
-0.31636846192711743
-0.31627671917952976
-0.31618456368053
-0.3160919829858638
-0.3159989646571392
-0.31590549626291275
-0.3158115653797787
-0.31571715959346397
-0.3156222664999249
-0.3155268737064507
-0.315430968832768
-0.3153345395121518
-0.31523757339253844
-0.3151400581376433
-0.3150419814280816
-0.31494333096249316
-0.3148440944586709
-0.3147442596546923
-0.31464381431005456
-0.3145427462068131
-0.31444104315072363
-0.3143386929723868
-0.3142356835283969
-0.31413200270249264
-0.31402763840671183
-0.31392257858254846
-0.31381681120211297
-0.31371032426929524
-0.3136031058209302
-0.31349514392796624
-0.3133864266966363
-0.3132769422696315
-0.31316667882727656
-0.31305562458870895
-0.31294376781305866
-0.31283109680063187
-0.3127175998940956
-0.31260326547966466
-0.312488081988291
-0.31237203789685464
-0.31225512172935666
-0.3121373220581135
-0.3120186275049535
-0.31189902674241465
-0.3117785084949443
-0.3116570615400995
-0.3115346747097495
-0.3114113368912792
-0.31128703702879384
-0.3111617641243246
-0.31103550723903534
-0.3109082554944306
-0.3107799980735636
-0.31065072422224604
-0.31052042325025775
-0.3103890845325574
-0.31025669751049323
-0.3101232516930147
-0.30998873665788423
-0.30985314205288894
-0.30971645759705285
-0.30957867308184894
-0.3094397783724111
-0.3092997634087461
-0.309158618206945
-0.3090163328603948
-0.3088728975409888
-0.3087283025003372
-0.3085825380709766
-0.30843559466757886
-0.3082874627881592
-0.30813813301528364
-0.3079875960172744
-0.30783584254941543
-0.307682863455156
-0.3075286496673129
-0.3073731922092715
-0.30721648219618514
-0.30705851083617275
-0.3068992694315149
-0.3067387493798478
-0.30657694217535536
-0.3064138394099597
-0.3062494327745082
-0.3060837140599598
-0.30591667515856774
-0.30574830806506026
-0.3055786048778187
-0.3054075578000524
-0.3052351591409719
-0.30506140131695725
-0.3048862768527256
-0.30470977838249325
-0.3045318986511362
-0.30435263051534633
-0.3041719669447842
-0.30398990102322854
-0.30380642594972135
-0.3036215350397098
-0.30343522172618315
-0.303247479560807
-0.3030583022150515
-0.30286768348131665
-0.30267561727405246
-0.30248209763087414
-0.3022871187136734
-0.30209067480972424
-0.3018927603327838
-0.301693369824188
-0.3014924979539427
-0.3012901395218083
-0.30108628945837945
-0.30088094282615924
-0.30067409482062724
-0.30046574077130195
-0.3002558761427968
-0.3000444965358706
-0.29983159768847084
-0.29961717547677147
-0.2994012259162032
-0.2991837451624783
-0.2989647295126066
-0.2987441754059068
-0.2985220794250088
-0.2982984382968499
-0.298073248893663
-0.2978465082339574
-0.2976182134834922
-0.2973883619562412
-0.29715695111535073
-0.2969239785740885
-0.29668944209678455
-0.29645333959976417
-0.2962156691522717
-0.2959764289773854
-0.29573561745292454
-0.2954932331123466
-0.29524927464563544
-0.2950037409001802
-0.2947566308816455
-0.29450794375483036
-0.29425767884451937
-0.2940058356363222
-0.2937524137775042
-0.2934974130778066
-0.2932408335102555
-0.2929826752119614
-0.29272293848490766
-0.29246162379672774
-0.29219873178147215
-0.2919342632403632
-0.2916682191425397
-0.2914006006257891
-0.2911314089972688
-0.29086064573421466
-0.29058831248463846
-0.29031441106801303
-0.2900389434759447
-0.28976191187283307
-0.2894833185965193
-0.28920316615892017
-0.2889214572466505
-0.28863819472163066
-0.2883533816216829
-0.2880670211611124
-0.28777911673127565
-0.28748967190113456
-0.28719869041779666
-0.2869061762070411
-0.2866121333738305
-0.28631656620280754
-0.2860194791587779
-0.28572087688717746
-0.28542076421452434
-0.28511914614885686
-0.2848160278801542
-0.28451141478074315
-0.284205312405688
-0.2838977264931648
-0.28358866296481944
-0.2832781279261094
-0.2829661276666286
-0.28265266866041605
-0.2823377575662471
-0.282021401227908
-0.2817036066744524
-0.28138438112044145
-0.2810637319661653
-0.2807416667978472
-0.2804181933878288
-0.2800933196947385
-0.2797670538636403
-0.27943940422616365
-0.2791103793006158
-0.27877998779207386
-0.27844823859245804
-0.2781151407805859
-0.2777807036222055
-0.2774449365700107
-0.2771078492636345
-0.2767694515296235
-0.276429753381391
-0.2760887650191498
-0.27574649682982433
-0.27540295938694065
-0.2750581634504967
-0.2747121199668101
-0.27436484006834366
-0.2740163350735104
-0.27366661648645546
-0.2733156959968156
-0.27296358547945676
-0.27261029699418793
-0.2722558427854531
-0.271900235281999
-0.27154348709652015
-0.27118561102527927
-0.2708266200477053
-0.27046652732596577
-0.27010534620451604
-0.26974309020962306
-0.26937977304886507
-0.26901540861060613
-0.2686500109634451
-0.2682835943556394
-0.26791617321450345
-0.2675477621457804
-0.2671783759329888
-0.26680802953674165
-0.26643673809404
-0.2660645169175391
-0.2656913814947878
-0.2653173474874402
-0.26494243073044027
-0.26456664723117873
-0.26419001316862156
-0.26381254489241
-0.2634342589219335
-0.26305517194537203
-0.26267530081871127
-0.26229466256472667
-0.2619132743719403
-0.26153115359354595
-0.2611483177463054
-0.26076478450941476
-0.26038057172333945
-0.25999569738861933
-0.25961017966464217
-0.2592240368683869
-0.25883728747313467
-0.2584499501071485
-0.2580620435523209
-0.25767358674278984
-0.2572845987635214
-0.25689509884886047
-0.2565051063810482
-0.2561146408887063
-0.2557237220452879
-0.25533236966749495
-0.2549406037136606
-0.254548444282099
-0.2541559116094193
-0.25376302606880535
-0.2533698081682603
-0.25297627854881594
-0.2525824579827066
-0.25218836737150685
-0.2517940277442335
-0.251399460255411
-0.25100468618310035
-0.250609726926891
-0.2502146040058554
-0.24981933905646647
-0.24942395383047722
-0.249028470192762
-0.24863291011911984
-0.24823729569403932
-0.24784164910842432
-0.2474459926572804
-0.2470503487373626
-0.24665473984478278
-0.2462591885725774
-0.24586371760823456
-0.24546834973118142
-0.24507310781022973
-0.24467801480098117
-0.24428309374319024
-0.24388836775808675
-0.2434938600456551
-0.24309959388187233
-0.24270559261590263
-0.2423118796672496
-0.24191847852286552
-0.24152541273421646
-0.24113270591430394
-0.24074038173464335
-0.24034846392219647
-0.2399569762562607
-0.2395659425653125
-0.23917538672380612
-0.23878533264892665
-0.2383958042972967
-0.23800682566163747
-0.23761842076738365
-0.23723061366925033
-0.23684342844775427
-0.23645688920568642
-0.23607102006453798
-0.23568584516087754
-0.23530138864268016
-0.23491767466560776
-0.23453472738924094
-0.23415257097326084
-0.23377122957358173
-0.233390727338434
-0.23301108840439624
-0.2326323368923774
-0.2322544969035473
-0.23187759251521703
-0.23150164777666676
-0.23112668670492248
-0.2307527332804796
-0.23037981144297529
-0.23000794508680703
-0.22963715805669835
-0.2292674741432108
-0.22889891707820262
-0.22853151053023274
-0.22816527809991055
-0.22780024331519041
-0.2274364296266119
-0.22707386040248323
-0.22671255892401038
-0.22635254838036833
-0.22599385186371734
-0.22563649236416125
-0.22528049276464907
-0.22492587583581874
-0.22457266423078354
-0.22422088047985955
-0.2238705469852346
-0.22352168601557873
-0.22317431970059518
-0.2228284700255112
-0.22248415882550987
-0.2221414077801001
-0.2218002384074277
-0.2214606720585238
-0.2211227299114928
-0.22078643296563794
-0.22045180203552522
-0.22011885774498466
-0.21978762052104805
-0.21945811058782494
-0.21913034796031317
-0.2188043524381471
-0.2184801435992801
-0.21815774079360392
-0.21783716313650126
-0.21751842950233405
-0.2172015585178656
-0.21688656855561653
-0.2165734777271545
-0.21626230387631606
-0.2159530645723624
-0.21564577710306626
-0.21534045846773203
-0.21503712537014638
-0.21473579421145997
-0.21443648108300123
-0.21413920175901918
-0.21384397168935693
-0.2135508059920545
-0.21325971944588157
-0.21297072648279802
-0.21268384118034403
-0.21239907725395737
-0.21211644804921895
-0.2118359665340257
-0.21155764529068982
-0.21128149650796504
-0.2110075319729987
-0.21073576306320987
-0.21046620073809255
-0.21019885553094345
-0.20993373754051525
-0.20967085642259314
-0.20941022138149484
-0.2091518411614952
-0.2088957240381723
-0.208641877809677
-0.2083903097879237
-0.2081410267897038
-0.20789403512771967
-0.20764934060153958
-0.2074069484884732
-0.2071668635343672
-0.20692908994432024
-0.20669363137331725
-0.20646049091678248
-0.2062296711010507
-0.20600117387375674
-0.20577500059414228
-0.20555115202327948
-0.2053296283142118
-0.2051104290020104
-0.20489355299374704
-0.20467899855838176
-0.20446676331656605
-0.20425684423035975
-0.20404923759286298
-0.20384393901776066
-0.2036409434287815
-0.20344024504906857
-0.20324183739046275
-0.20304571324269804
-0.2028518646625086
-0.20266028296264615
-0.20247095870080833
-0.20228388166847738
-0.20209904087966796
-0.20191642455958475
-0.20173602013318864
-0.20155781421367103
-0.20138179259083622
-0.2012079402193916
-0.20103624120714364
-0.2008666788031021
-0.20069923538548884
-0.2005338924496532
-0.20037063059589183
-0.20020942951717363
-0.20005026798676923
-0.19989312384578323
-0.19973797399059084
-0.1995847943601768
-0.1994335599233768
-0.19928424466602068
-0.19913682157797735
-0.19899126264010053
-0.19884753881107498
-0.19870562001416264
-0.19856547512384864
-0.19842707195238612
-0.19829037723624
-0.1981553566224281
-0.19802197465476118
-0.1978901947599785
-0.19775997923378197
-0.19763128922676465
-0.19750408473023656
-0.19737832456194426
-0.19725396635168652
-0.19713096652682338
-0.1970092802976791
-0.19688886164283892
-0.1967696632943377
-0.19665163672274183
-0.19653473212212197
-0.1964188983949181
-0.19630408313669456
-0.19619023262078567
-0.19607729178283112
-0.19596520420520103
-0.1958539121013091
-0.19574335629981454
-0.1956334762287119
-0.19552420989930758
-0.19541549389008378
-0.19530726333044823
-0.1951994518843701
-0.19509199173390057
-0.19498481356257852
-0.1948778465387208
-0.1947710182985951
-0.19466425492947698
-0.1945574809525893
-0.19445061930592322
-0.19434359132694196
-0.1942363167351645
-0.1941287136146302
-0.19402069839624397
-0.1939121858400002
-0.19380308901708604
-0.1936933192918634
-0.19358278630372788
-0.1934713979488465
-0.1933590603617708
-0.1932456778969276
-0.19313115310998458
-0.19301538673909113
-0.19289827768599477
-0.19277972299703067
-0.19265961784398544
-0.19253785550483354
-0.19241432734434671
-0.19228892279457493
-0.1921615293351988
-0.19203203247375356
-0.19190031572572197
-0.1917662605944982
-0.19162974655122095
-0.19149065101447382
-0.19134884932985613
-0.19120421474941823
-0.19105661841096688
-0.19090592931723516
-0.19075201431491845
-0.1905947380735762
-0.19043396306439814
-0.1902695495388349
-0.19010135550709167
-0.18992923671648526
-0.1897530466296637
-0.18957263640268773
-0.189387854862973
-0.1891985484870935
-0.18900456137844557
-0.1888057352447703
-0.188601909375536
-0.18839292061917867
-0.1881786033601997
-0.18795878949612232
-0.1877333084143029
-0.1875019869685996
-0.18726464945589627
-0.18702111759248036
-0.18677121049027656
-0.18651474463293266
-0.18625153385176002
-0.18598138930152497
-0.18570411943609344
-0.18541952998392625
-0.18512742392342496
-0.18482760145812882
-0.18451985999175924
-0.18420399410311566
-0.18387979552081823
-0.18354705309789776
-0.18320555278623407
-0.18285507761083958
-0.1824954076439903
-0.18212631997919998
-0.18174758870504026
-0.18135898487880514
-0.18096027650001784
-0.18055122848378052
-0.1801316026339666
-0.17970115761625505
-0.1792596489310045
-0.178806828885968
-0.1783424465688475
-0.17786624781968813
-0.1773779752031091
-0.17687736798037434
-0.17636416208129851
-0.17583809007599077
-0.17529888114643372
-0.17474626105789803
-0.17417995213019094
-0.17359967320873937
-0.1730051396355063
-0.172396063219739
-0.1717721522085504
-0.1711331112573311
-0.1704786413999918
-0.16980844001903728
-0.16912220081546686
-0.16841961377850784
-0.16770036515517284
-0.1669641374196471
-0.1662106092425018
-0.165439455459734
-0.16465034704163084
-0.16384295106145957
-0.1630169306639822
-0.16217194503379168
-0.16130764936347342
-0.1604236948215863
-0.15951972852046747
-0.15859539348385654
-0.15765032861434075
-0.15668416866061768
-0.1556965441845803
-0.15468708152821653
-0.15365540278032863
-0.1526011257430669
-0.15152386389828265
-0.15042322637369415
-0.14929881790886762
-0.1481502388210122
-0.1469770849705897
-0.14577894772673505
-0.14455541393248977
-0.143306065869845
-0.14203048122459866
-0.14072823305101878
-0.13939888973631742
-0.13804201496493296
-0.1366571676826207
-0.13524390206034942
-0.13380176745800587
-0.13233030838790139
-0.13082906447808906
-0.12929757043547974
-0.12773535600876407
-0.12614194595113748
-0.1245168599828268
-0.12285961275341806
-0.12116971380398389
-0.11944666752901367
-0.11768997313814078
-0.1158991246176686
-0.11407361069189326
-0.1122129147842269
-0.11031651497811357
-0.10838388397774257
-0.10641448906855411
-0.10440779207754503
-0.1023632493333606
-0.10028031162618456
-0.09815842416741627
-0.09599702654914477
-0.093795552703408
-0.09155343086124534
-0.08927008351153487
-0.08694492735962545
-0.08457737328574977
-0.08216682630322791
-0.07971268551645383
-0.07721434407867167
-0.0746711891495323
-0.07208260185243531
-0.06944795723165242
-0.06676662420923674
-0.06403796554170993
-0.061261337776530866
-0.05843609120834392
-0.05556156983500937
-0.052637111313407536
-0.04966204691502463
-0.046635701481310576
-0.04355739337882025
-0.04042643445412342
-0.037242129988489414
-0.03400377865235227
-0.030710672459541177
-0.027362096721287754
-0.02395733


==> attachments/KRR_data_1P4B_pred.txt <==
-0.93758162
-0.9373094599884871
-0.9370373592761537
-0.9367653147309127
-0.9364933232409104
-0.9362213817144571
-0.9359494870799566
-0.9356776362858363
-0.9354058263004785
-0.93513405411215
-0.9348623167289334
-0.9345906111786582
-0.9343189345088307
-0.9340472837865668
-0.933775656098522
-0.9335040485508238
-0.9332324582690027
-0.9329608823979246
-0.9326893181017224
-0.9324177625637283
-0.932146212986406
-0.9318746665912829
-0.9316031206188833
-0.9313315723286606
-0.9310600189989304
-0.9307884579268033
-0.9305168864281186
-0.9302453018373775
-0.9299737015076759
-0.929702082810639
-0.9294304431363549
-0.9291587798933078
-0.9288870905083131
-0.9286153724264513
-0.9283436231110025
-0.9280718400433798
-0.9278000207230664
-0.9275281626675482
-0.92725626341225
-0.9269843205104703
-0.9267123315333164
-0.9264402940696408
-0.9261682057259754
-0.9258960641264685
-0.9256238669128198
-0.9253516117442171
-0.925079296297272
-0.9248069182659567
-0.9245344753615403
-0.9242619653125252
-0.923989385864584
-0.9237167347804971
-0.9234440098400887
-0.9231712088401647
-0.9228983295944501
-0.9226253699335261
-0.9223523277047678
-0.9220792007722833
-0.9218059870168491
-0.9215326843358507
-0.9212592906432195
-0.9209858038693717
-0.9207122219611463
-0.9204385428817444
-0.9201647646106678
-0.9198908851436578
-0.9196169024926346
-0.919342814685636
-0.9190686197667578
-0.918794315796092
-0.9185199008496683
-0.9182453730193916
-0.9179707304129839
-0.9176959711539239
-0.9174210933813863
-0.9171460952501838
-0.9168709749307064
-0.9165957306088623
-0.9163203604860193
-0.9160448627789454
-0.9157692357197489
-0.9154934775558219
-0.9152175865497794
-0.9149415609794023
-0.9146653991375782
-0.9143890993322437
-0.9141126598863263
-0.913836079137686
-0.9135593554390581
-0.9132824871579954
-0.9130054726768101
-0.9127283103925176
-0.9124509987167781
-0.9121735360758401
-0.9118959209104835
-0.9116181516759624
-0.9113402268419488
-0.9110621448924755
-0.910783904325881
-0.9105055036547509
-0.9102269414058646
-0.9099482161201365
-0.9096693263525629
-0.9093902706721635
-0.9091110476619282
-0.9088316559187596
-0.90855209405342
-0.9082723606904732
-0.9079924544682328
-0.9077123740387045
-0.9074321180675329
-0.9071516852339458
-0.9068710742307011
-0.906590283764031
-0.9063093125535879
-0.9060281593323918
-0.9057468228467739
-0.9054653018563251
-0.9051835951338408
-0.9049017014652672
-0.904619619649649
-0.9043373484990753
-0.9040548868386264
-0.9037722335063211
-0.9034893873530628
-0.9032063472425884
-0.9029231120514143
-0.9026396806687839
-0.9023560519966155
-0.9020722249494504
-0.9017881984544003
-0.9015039714510951
-0.9012195428916315
-0.9009349117405208
-0.9006500769746375
-0.9003650375831678
-0.900079792567558
-0.8997943409414635
-0.899508681730698
-0.8992228139731815
-0.8989367367188903
-0.8986504490298062
-0.8983639499798652
-0.8980772386549081
-0.8977903141526292
-0.8975031755825265
-0.8972158220658518
-0.8969282527355598
-0.8966404667362596
-0.8963524632241643
-0.8960642413670403
-0.8957758003441605
-0.8954871393462522
-0.8951982575754495
-0.8949091542452436
-0.8946198285804345
-0.8943302798170808
-0.8940405072024525
-0.8937505099949814
-0.8934602874642128
-0.8931698388907576
-0.8928791635662439
-0.8925882607932681
-0.8922971298853483
-0.8920057701668753
-0.8917141809730653
-0.8914223616499128
-0.8911303115541418
-0.8908380300531599
-0.8905455165250096
-0.8902527703583231
-0.889959790952273
-0.889666577716527
-0.8893731300712013
-0.8890794474468124
-0.888785529284232
-0.8884913750346404
-0.8881969841594796
-0.8879023561304076
-0.8876074904292526
-0.8873123865479663
-0.8870170439885787
-0.8867214622631528
-0.8864256408937379
-0.886129579412325
-0.8858332773608012
-0.8855367342909051
-0.8852399497641803
-0.8849429233519323
-0.8846456546351817
-0.8843481432046214
-0.8840503886605705
-0.8837523906129301
-0.8834541486811398
-0.8831556624941326
-0.8828569316902908
-0.8825579559174019
-0.8822587348326157
-0.8819592681023991
-0.8816595554024931
-0.8813595964178697
-0.8810593908426871
-0.8807589383802482
-0.8804582387429555
-0.8801572916522696
-0.8798560968386652
-0.8795546540415884
-0.8792529630094145
-0.8789510234994047
-0.8786488352776636
-0.8783463981190976
-0.8780437118073716
-0.8777407761348672
-0.8774375909026411
-0.8771341559203818
-0.8768304710063697
-0.8765265359874336
-0.87622235069891
-0.8759179149846015
-0.8756132286967351
-0.8753082916959214
-0.8750031038511129
-0.874697665039563
-0.8743919751467857
-0.8740860340665138
-0.8737798417006591
-0.873473397959271
-0.8731667027604968
-0.8728597560305401
-0.872552557703622
-0.8722451077219396
-0.8719374060356273
-0.871629452602715
-0.8713212473890903
-0.8710127903684575
-0.8707040815222982
-0.8703951208398315
-0.8700859083179756
-0.8697764439613075
-0.869466727782024
-0.8691567597999035
-0.8688465400422655
-0.8685360685439327
-0.8682253453471923
-0.8679143705017571
-0.8676031440647272
-0.8672916661005505
-0.8669799366809862
-0.8666679558850653
-0.8663557237990525
-0.8660432405164087
-0.865730506137753
-0.8654175207708246
-0.8651042845304453
-0.864790797538482
-0.8644770599238092
-0.864163071822271
-0.8638488333766454
-0.8635343447366052
-0.8632196060586821
-0.86290461750623
-0.8625893792493872
-0.86227389146504
-0.8619581543367865
-0.8616421680548996
-0.8613259328162908
-0.8610094488244737
-0.8606927162895279
-0.8603757354280628
-0.8600585064631814
-0.8597410296244452
-0.859423305147837
-0.8591053332757269
-0.8587871142568346
-0.8584686483461962
-0.8581499358051266
-0.8578309769011861
-0.857511771908144
-0.8571923211059438
-0.8568726247806682
-0.8565526832245044
-0.8562324967357091
-0.8559120656185739
-0.8555913901833904
-0.8552704707464162
-0.8549493076298402
-0.8546279011617486
-0.8543062516760901
-0.8539843595126421
-0.8536622250169773
-0.8533398485404288
-0.8530172304400572
-0.8526943710786159
-0.8523712708245188
-0.8520479300518055
-0.8517243491401089
-0.8514005284746209
-0.8510764684460608
-0.85075216945064
-0.8504276318900308
-0.8501028561713327
-0.8497778427070397
-0.8494525919150077
-0.8491271042184217
-0.8488013800457631
-0.848475419830778
-0.8481492240124443
-0.8478227930349391
-0.8474961273476074
-0.8471692274049296
-0.8468420936664895
-0.8465147265969433
-0.8461871266659856
-0.845859294348321
-0.8455312301236291
-0.8452029344765363
-0.8448744078965819
-0.8445456508781878
-0.8442166639206276
-0.8438874475279948
-0.8435580022091727
-0.8432283284778022
-0.8428984268522526
-0.8425682978555895
-0.8422379420155449
-0.8419073598644866
-0.8415765519393873
-0.8412455187817949
-0.8409142609378017
-0.8405827789580149
-0.8402510733975258
-0.8399191448158801
-0.8395869937770486
-0.8392546208493958
-0.8389220266056523
-0.8385892116228838
-0.838256176482462
-0.8379229217700348
-0.8375894480754978
-0.8372557559929643
-0.8369218461207364
-0.8365877190612756
-0.836253375421175
-0.8359188158111286
-0.8355840408459041
-0.8352490511443136
-0.8349138473291844
-0.834578430027332
-0.8342427998695296
-0.8339069574904817
-0.8335709035287949
-0.8332346386269494
-0.8328981634312718
-0.8325614785919064
-0.8322245847627878
-0.831887482601613
-0.8315501727698132
-0.8312126559325267
-0.8308749327585712
-0.8305370039204159
-0.8301988700941554
-0.8298605319594805
-0.8295219901996529
-0.8291832455014769
-0.8288442985552724
-0.8285051500548486
-0.828165800697477
-0.8278262511838643
-0.8274865022181255
-0.8271465545077582
-0.8268064087636152
-0.8264660656998787
-0.8261255260340334
-0.825784790486841
-0.8254438597823133
-0.8251027346476862
-0.8247614158133945
-0.824419904013045
-0.8240781999833908
-0.8237363044643068
-0.8233942181987619
-0.8230519419327952
-0.82270947641549
-0.822366822398948
-0.8220239806382645
-0.8216809518915027
-0.821337736919669
-0.8209943364866878
-0.8206507513593759
-0.8203069823074183
-0.8199630301033436
-0.8196188955224983
-0.819274579343023
-0.8189300823458273
-0.8185854053145655
-0.8182405490356123
-0.8178955142980382
-0.8175503018935855
-0.8172049126166439
-0.8168593472642266
-0.8165136066359462
-0.8161676915339908
-0.8158216027631003
-0.8154753411305422
-0.815128907446088
-0.8147823025219906
-0.8144355271729591
-0.8140885822161366
-0.8137414684710763
-0.8133941867597188
-0.8130467379063677
-0.8126991227376676
-0.812351342082581
-0.8120033967723645
-0.8116552876405463
-0.8113070155229044
-0.8109585812574418
-0.8106099856843659
-0.8102612296460645
-0.809912313987084
-0.8095632395541068
-0.8092140071959291
-0.8088646177634382
-0.8085150721095908
-0.8081653710893911
-0.8078155155598674
-0.8074655063800519
-0.8071153444109578
-0.8067650305155574
-0.8064145655587613
-0.8060639504073959
-0.8057131859301818
-0.805362272997713
-0.8050112124824345
-0.804660005258622
-0.8043086522023601
-0.8039571541915207
-0.8036055121057428
-0.8032537268264109
-0.8029017992366336
-0.802549730221224
-0.8021975206666775
-0.8018451714611516
-0.8014926834944456
-0.8011400576579796
-0.8007872948447738
-0.8004343959494289
-0.8000813618681042
-0.799728193498499
-0.7993748917398312
-0.7990214574928178
-0.7986678916596541
-0.7983141951439949
-0.7979603688509329
-0.7976064136869805
-0.797252330560049
-0.796898120379429
-0.7965437840557709
-0.7961893225010657
-0.7958347366286247
-0.7954800273530607
-0.7951251955902685
-0.7947702422574052
-0.794415168272872
-0.7940599745562935
-0.7937046620285003
-0.7933492316115089
-0.792993684228503
-0.7926380208038153
-0.7922822422629072
-0.7919263495323519
-0.7915703435398145
-0.7912142252140335
-0.7908579954848033
-0.7905016552829546
-0.7901452055403366
-0.7897886471897986
-0.7894319811651718
-0.789075208401251
-0.788718329833777
-0.7883613463994174
-0.7880042590357502
-0.7876470686812451
-0.7872897762752453
-0.7869323827579505
-0.7865748890703991
-0.78621729615445
-0.7858596049527657
-0.7855018164087947
-0.7851439314667537
-0.7847859510716109
-0.7844278761690682
-0.7840697077055441
-0.783711446628157
-0.7833530938847071
-0.7829946504236609
-0.7826361171941328
-0.7822774951458693
-0.7819187852292313
-0.7815599883951785
-0.7812011055952512
-0.7808421377815555
-0.7804830859067451
-0.7801239509240057
-0.7797647337870385
-0.7794054354500439
-0.7790460568677053
-0.7786865989951721
-0.7783270627880448
-0.7779674492023576
-0.777607759194564
-0.777247993721519
-0.7768881537404646
-0.7765282402090137
-0.7761682540851336
-0.7758081963271313
-0.7754480678936372
-0.7750878697435899
-0.7747276028362204
-0.7743672681310371
-0.7740068665878097
-0.773646399166555
-0.7732858668275202
-0.7729252705311692
-0.7725646112381663
-0.7722038899093621
-0.7718431075057771
-0.771482264988589
-0.7711213633191153
-0.7707604034588005
-0.7703993863692
-0.7700383130119668
-0.7696771843488349
-0.7693160013416067
-0.7689547649521375
-0.7685934761423211
-0.7682321358740758
-0.7678707451093294
-0.7675093048100059
-0.7671478159380107
-0.7667862794552162
-0.7664246963234485
-0.7660630675044726
-0.7657013939599792
-0.7653396766515701
-0.7649779165407451
-0.7646161145888871
-0.7642542717572498
-0.7638923890069431
-0.7635304672989198
-0.7631685075939618
-0.7628065108526672
-0.7624444780354364
-0.7620824101024586
-0.761720308013699
-0.7613581727288856
-0.7609960052074956
-0.7606338064087417
-0.7602715772915609
-0.7599093188145998
-0.7595470319362023
-0.7591847176143964
-0.758822376806882
-0.7584600104710173
-0.758097619563807
-0.7577352050418886
-0.7573727678615209
-0.7570103089785702
-0.7566478293484993
-0.7562853299263537
-0.7559228116667498
-0.7555602755238633
-0.7551977224514155
-0.7548351534026618
-0.7544725693303802
-0.7541099711868579
-0.7537473599238804
-0.7533847364927191
-0.753022101844119
-0.7526594569282872
-0.7522968026948814
-0.7519341400929977
-0.7515714700711589
-0.7512087935773031
-0.7508461115587717
-0.7504834249622984
-0.7501207347339974
-0.7497580418193519
-0.7493953471632031
-0.7490326517097383
-0.7486699564024804
-0.7483072621842757
-0.7479445699972838
-0.7475818807829657
-0.7472191954820733
-0.746856515034638
-0.74649384037996
-0.7461311724565972
-0.7457685122023546
-0.7454058605542734
-0.7450432184486202
-0.7446805868208767
-0.7443179666057284
-0.7439553587370547
-0.7435927641479179
-0.7432301837705533
-0.7428676185363581
-0.7425050693758812
-0.7421425372188137
-0.7417800229939773
-0.7414175276293153
-0.7410550520518817
-0.7406925971878313
-0.74033016396241
-0.7399677532999442
-0.7396053661238313
-0.7392430033565296
-0.7388806659195484
-0.7385183547334384
-0.7381560707177821
-0.7377938147911836
-0.7374315878712593
-0.7370693908746282
-0.7367072247169024
-0.7363450903126778
-0.7359829885755244
-0.7356209204179767
-0.735258886751525
-0.7348968884866054
-0.7345349265325913
-0.7341730017977834
-0.7338111151894015
-0.7334492676135742
-0.7330874599753308
-0.7327256931785922
-0.7323639681261616
-0.7320022857197158
-0.7316406468597964
-0.7312790524458006
-0.7309175033759734
-0.7305560005473974
-0.7301945448559861
-0.729833137196473
-0.7294717784624052
-0.7291104695461331
-0.7287492113388035
-0.7283880047303499
-0.7280268506094851
-0.727665749863692
-0.7273047033792159
-0.7269437120410562
-0.7265827767329582
-0.7262218983374047
-0.7258610777356083
-0.725500315807503
-0.7251396134317365
-0.7247789714856621
-0.724418390845331
-0.7240578723854838
-0.7236974169795435
-0.7233370254996072
-0.7229766988164391
-0.7226164377994615
-0.7222562433167482
-0.721896116235017
-0.7215360574196219
-0.7211760677345449
-0.7208161480423896
-0.7204562992043733
-0.7200965220803199
-0.7197368175286524
-0.7193771864063854
-0.7190176295691183
-0.7186581478710281
-0.7182987421648618
-0.7179394133019298
-0.7175801621320985
-0.717220989503784
-0.7168618962639439
-0.7165028832580713
-0.7161439513301882
-0.7157851013228375
-0.7154263340770773
-0.7150676504324738
-0.7147090512270944
-0.7143505372975012
-0.7139921094787445
-0.7136337686043561
-0.7132755155063428
-0.7129173510151801
-0.7125592759598052
-0.712201291167611
-0.7118433974644403
-0.711485595674578
-0.7111278866207466
-0.7107702711240984
-0.7104127500042107
-0.7100553240790782
-0.7096979941651084
-0.7093407610771141
-0.7089836256283089
-0.7086265886302991
-0.7082696508930806
-0.7079128132250303
-0.7075560764329019
-0.7071994413218194
-0.7068429086952717
-0.7064864793551064
-0.7061301541015244
-0.7057739337330746
-0.7054178190466474
-0.7050618108374698
-0.7047059098990999
-0.7043501170234208
-0.7039944330006358
-0.7036388586192628
-0.7032833946661287
-0.7029280419263643
-0.7025728011833987
-0.7022176732189548
-0.701862658813043
-0.7015077587439567
-0.7011529737882671
-0.7007983047208186
-0.700443752314722
-0.7000893173413516
-0.699735000570339
-0.6993808027695683
-0.6990267247051714
-0.6986727671415232
-0.6983189308412363
-0.697965216565157
-0.6976116250723596
-0.6972581571201424
-0.696904813464023
-0.6965515948577331
-0.6961985020532142
-0.6958455358006136
-0.6954926968482789
-0.6951399859427537
-0.6947874038287742
-0.6944349512492636
-0.6940826289453279
-0.6937304376562521
-0.6933783781194953
-0.6930264510706872
-0.6926746572436229
-0.6923229973702589
-0.6919714721807101
-0.6916200824032442
-0.6912688287642785
-0.690917711988375
-0.6905667327982379
-0.6902158919147076
-0.6898651900567585
-0.6895146279414945
-0.6891642062841447
-0.6888139257980601
-0.6884637871947092
-0.6881137911836752
-0.6877639384726517
-0.6874142297674387
-0.6870646657719393
-0.6867152471881561
-0.6863659747161879
-0.6860168490542252
-0.6856678708985477
-0.6853190409435204
-0.6849703598815895
-0.6846218284032806
-0.6842734471971936
-0.6839252169500004
-0.6835771383464411
-0.6832292120693211
-0.6828814387995075
-0.6825338192159258
-0.6821863539955577
-0.6818390438134363
-0.6814918893426445
-0.6811448912543111
-0.6807980502176079
-0.6804513668997467
-0.6801048419659766
-0.6797584760795807
-0.6794122699018734
-0.6790662240921972
-0.6787203393079201
-0.678374616204433
-0.6780290554351465
-0.6776836576514883
-0.6773384235029005
-0.6769933536368373
-0.6766484486987612
-0.6763037093321417
-0.675959136178452
-0.6756147298771665
-0.6752704910657585
-0.6749264203796976
-0.6745825184524468
-0.6742387859154607
-0.6738952233981832
-0.6735518315280441
-0.6732086109304581
-0.6728655622288215
-0.6725226860445102
-0.6721799829968775
-0.6718374537032521
-0.6714950987789355
-0.6711529188372003
-0.6708109144892878
-0.6704690863444052
-0.6701274350097255
-0.6697859610903834
-0.6694446651894742
-0.6691035479080519
-0.6687626098451271
-0.6684218515976653
-0.6680812737605843
-0.6677408769267532
-0.6674006616869903
-0.6670606286300609
-0.6667207783426763
-0.6663811114094911
-0.6660416284131027
-0.6657023299340482
-0.6653632165508041
-0.6650242888397837
-0.6646855473753361
-0.6643469927297443
-0.6640086254732237
-0.6636704461739208
-0.6633324553979115
-0.6629946537092001
-0.6626570416697168
-0.6623196198393178
-0.6619823887757827
-0.6616453490348135
-0.6613085011700344
-0.660971845732988
-0.6606353832731366
-0.66029911433786
-0.6599630394724538
-0.659627159220129
-0.6592914741220105
-0.6589559847171357
-0.6586206915424542
-0.6582855951328259
-0.6579506960210209
-0.657615994737717
-0.6572814918115009
-0.6569471877688644
-0.6566130831342067
-0.6562791784298309
-0.6559454741759443
-0.6556119708906574
-0.655278669089983
-0.6549455692878353
-0.6546126719960295
-0.6542799777242809
-0.6539474869802036
-0.6536152002693107
-0.6532831180950132
-0.6529512409586192
-0.6526195693593337
-0.6522881037942578
-0.651956844758388
-0.6516257927446159
-0.6512949482437274
-0.6509643117444025
-0.650633883733215
-0.6503036646946313
-0.6499736551110109
-0.6496438554626054
-0.6493142662275583
-0.6489848878819048
-0.6486557208995714
-0.6483267657523755
-0.6479980229100251
-0.647669492840119
-0.6473411760081462
-0.6470130728774856
-0.6466851839094061
-0.6463575095630665
-0.6460300502955149
-0.6457028065616892
-0.6453757788144172
-0.6450489675044153
-0.6447223730802898
-0.6443959959885364
-0.64406983667354
-0.6437438955775754
-0.6434181731408066
-0.6430926698012871
-0.6427673859949606
-0.6424423221556606
-0.6421174787151104
-0.6417928561029235
-0.6414684547466041
-0.6411442750715471
-0.6408203175010383
-0.6404965824562545
-0.6401730703562643
-0.6398497816180277
-0.6395267166563973
-0.639203875884118
-0.6388812597118276
-0.6385588685480577
-0.6382367027992328
-0.6379147628696722
-0.63759304916159
-0.6372715620750948
-0.6369503020081916
-0.6366292693567814
-0.6363084645146619
-0.6359878878735283
-0.6356675398229736
-0.6353474207504898
-0.6350275310414678
-0.6347078710791985
-0.6343884412448735
-0.6340692419175855
-0.6337502734743299
-0.6334315362900038
-0.6331130307374091
-0.6327947571872512
-0.632476716008141
-0.6321589075665954
-0.6318413322270384
-0.6315239903518013
-0.6312068823011241
-0.6308900084331567
-0.6305733691039592
-0.6302569646675036
-0.6299407954756736
-0.6296248618782669
-0.6293091642229953
-0.6289937028554864
-0.6286784781192838
-0.6283634903558493
-0.6280487399045631
-0.6277342271027251
-0.6274199522855561
-0.6271059157861993
-0.6267921179357212
-0.6264785590631123
-0.626165239495289
-0.6258521595570945
-0.6255393195713004
-0.6252267198586074
-0.624914360737647
-0.6246022425249826
-0.6242903655351111
-0.6239787300804637
-0.623667336471408
-0.6233561850162488
-0.6230452760212295
-0.6227346097905342
-0.6224241866262878
-0.6221140068285593
-0.6218040706953614
-0.621494378522653
-0.6211849306043409
-0.6208757272322806
-0.6205667686962781
-0.6202580552840922
-0.6199495872814345
-0.6196413649719725
-0.6193333886373307
-0.6190256585570917
-0.6187181750087986
-0.6184109382679562
-0.6181039486080331
-0.6177972063004629
-0.617490711614646
-0.6171844648179519
-0.6168784661757201
-0.6165727159512624
-0.6162672144058647
-0.6159619617987886
-0.6156569583872731
-0.6153522044265369
-0.6150477001697797
-0.6147434458681843
-0.6144394417709186
-0.6141356881251374
-0.6138321851759841
-0.6135289331665932
-0.6132259323380911
-0.6129231829295998
-0.6126206851782372
-0.6123184393191201
-0.6120164455853657
-0.6117147042080939
-0.6114132154164296
-0.6111119794375034
-0.6108109964964559
-0.6105102668164377
-0.6102097906186128
-0.60990956812216
-0.6096095995442754
-0.6093098851001746
-0.6090104250030945
-0.6087112194642957
-0.6084122686930649
-0.6081135728967165
-0.6078151322805954
-0.607516947048079
-0.6072190174005796
-0.6069213435375465
-0.606623925656468
-0.6063267639528745
-0.6060298586203401
-0.6057332098504848
-0.6054368178329779
-0.605140682755539
-0.6048448048039412
-0.6045491841620134
-0.6042538210116424
-0.6039587155327755
-0.6036638679034229
-0.6033692782996599
-0.60307494689563
-0.6027808738635465
-0.6024870593736957
-0.6021935035944388
-0.6019002066922152
-0.6016071688315436
-0.6013143901750265
-0.6010218708833508
-0.6007296111152918
-0.6004376110277148
-0.600145870775578
-0.5998543905119358
-0.5995631703879402
-0.5992722105528441
-0.5989815111540037
-0.5986910723368818
-0.5984008942450493
-0.5981109770201888
-0.5978213208020969
-0.5975319257286871
-0.5972427919359922
-0.596953919558167
-0.596665308727492
-0.5963769595743746
-0.596088872227353
-0.5958010468130982
-0.5955134834564177
-0.5952261822802578
-0.5949391434057056
-0.5946523669519936
-0.5943658530365008
-0.5940796017747566
-0.5937936132804431
-0.5935078876653983
-0.593222425039619
-0.5929372255112633
-0.5926522891866537
-0.5923676161702804
-0.5920832065648034
-0.5917990604710563
-0.5915151779880485
-0.5912315592129688
-0.5909482042411878
-0.5906651131662614
-0.5903822860799331
-0.5900997230721379
-0.5898174242310044
-0.5895353896428587
-0.5892536193922264
-0.5889721135618371
-0.5886908722326254
-0.588409895483736
-0.5881291833925257
-0.5878487360345666
-0.587568553483649
-0.5872886358117857
-0.587008983089213
-0.5867295953843956
-0.5864504727640296
-0.5861716152930443
-0.5858930230346069
-0.5856146960501247
-0.5853366343992488
-0.5850588381398766
-0.584781307328156
-0.5845040420184882
-0.5842270422635298
-0.583950308114198
-0.5836738396196726
-0.583397636827399
-0.5831216997830924
-0.5828460285307406
-0.5825706231126068
-0.5822954835692337
-0.5820206099394463
-0.5817460022603553
-0.5814716605673607
-0.5811975848941544
-0.580923775272724
-0.5806502317333563
-0.5803769543046403
-0.5801039430134709
-0.5798311978850517
-0.5795587189428988
-0.5792865062088443
-0.5790145597030392
-0.5787428794439569
-0.5784714654483973
-0.5782003177314894
-0.5779294363066949
-0.5776588211858116
-0.5773884723789773
-0.5771183898946726
-0.5768485737397246
-0.5765790239193109
-0.5763097404369618
-0.5760407232945652
-0.5757719724923691
-0.5755034880289853
-0.5752352699013934
-0.5749673181049437
-0.5746996326333607
-0.5744322134787472
-0.5741650606315873
-0.5738981740807505
-0.5736315538134942
-0.5733651998154681
-0.5730991120707181
-0.5728332905616887
-0.5725677352692276
-0.5723024461725887
-0.5720374232494359
-0.5717726664758467
-0.5715081758263159
-0.5712439512737588
-0.5709799927895152
-0.5707163003433532
-0.5704528739034721
-0.5701897134365068
-0.569926818907531
-0.5696641902800611
-0.5694018275160595
-0.5691397305759387
-0.5688778994185646
-0.5686163340012607
-0.5683550342798107
-0.5680940002084638
-0.5678332317399368
-0.567572728825419
-0.5673124914145748
-0.5670525194555489
-0.5667928128949683
-0.5665333716779473
-0.5662741957480908
-0.5660152850474979
-0.5657566395167657
-0.5654982590949934
-0.5652401437197856
-0.5649822933272562
-0.5647247078520325
-0.5644673872272583
-0.5642103313845983
-0.5639535402542417
-0.5636970137649056
-0.5634407518438395
-0.5631847544168284
-0.5629290214081972
-0.5626735527408141
-0.5624183483360945
-0.562163408114005
-0.561908731993067
-0.5616543198903607
-0.5614001717215291
-0.561146287400781
-0.5608926668408958
-0.5606393099532272
-0.5603862166477066
-0.5601333868328473
-0.5598808204157479
-0.5596285173020975
-0.5593764773961776
-0.5591247006008676
-0.558873186817648
-0.558621935946604
-0.5583709478864305
-0.5581202225344346
-0.5578697597865404
-0.5576195595372927
-0.5573696216798609
-0.557119946106043
-0.556870532706269
-0.5566213813696056
-0.5563724919837598
-0.5561238644350828
-0.5558754986085735
-0.5556273943878833
-0.5553795516553197
-0.5551319702918497
-0.5548846501771046
-0.5546375911893833
-0.554390793205657
-0.5541442561015718
-0.5538979797514545
-0.5536519640283151
-0.5534062088038512
-0.5531607139484525
-0.552915479331204
-0.5526705048198906
-0.5524257902810003
-0.5521813355797291
-0.551937140579985
-0.5516932051443909
-0.5514495291342892
-0.5512061124097466
-0.5509629548295569
-0.5507200562512455
-0.5504774165310738
-0.5502350355240425
-0.5499929130838961
-0.5497510490631263
-0.5495094433129775
-0.5492680956834488
-0.5490270060232997
-0.5487861741800532
-0.5485456000000001
-0.548305283328203
-0.548065224008501
-0.5478254218835121
-0.5475858767946392
-0.5473465885820727
-0.5471075570847952
-0.5468687821405857
-0.5466302635860228
-0.5463920012564899
-0.5461539949861783
-0.5459162446080921
-0.5456787499540512
-0.5454415108546966
-0.5452045271394934
-0.5449677986367356
-0.5447313251735499
-0.5444951065758994
-0.5442591426685884
-0.544023433275266
-0.5437879782184305
-0.5435527773194329
-0.5433178303984815
-0.543083137274646
-0.5428486977658611
-0.5426145116889315
-0.5423805788595348
-0.5421468990922264
-0.5419134722004435
-0.541680297996509
-0.5414473762916354
-0.5412147068959299
-0.540982289618397
-0.5407501242669438
-0.5405182106483835
-0.5402865485684396
-0.5400551378317504
-0.5398239782418723
-0.539593069601285
-0.5393624117113941
-0.539132004372537
-0.5389018473839857
-0.5386719405439513
-0.5384422836495879
-0.5382128764969976
-0.5379837188812331
-0.5377548105963031
-0.5375261514351763
-0.5372977411897846
-0.537069579651028
-0.5368416666087784
-0.5366140018518841
-0.5363865851681735
-0.5361594163444592
-0.5359324951665425
-0.5357058214192173
-0.5354793948862739
-0.535253215350504
-0.5350272825937035
-0.5348015963966781
-0.5345761565392461
-0.5343509628002435
-0.5341260149575275
-0.5339013127879811
-0.5336768560675167
-0.5334526445710805
-0.533228678072657
-0.533004956345272
-0.5327814791609982
-0.532558246290958
-0.5323352575053286
-0.5321125125733456
-0.5318900112633069
-0.5316677533425778
-0.5314457385775937
-0.5312239667338654
-0.531002437575983
-0.5307811508676195
-0.5305601063715353
-0.5303393038495823
-0.5301187430627079
-0.5298984237709593
-0.5296783457334875
-0.5294585087085515
-0.529238912453522
-0.5290195567248862
-0.5288004412782513
-0.5285815658683493
-0.5283629302490402
-0.5281445341733169
-0.5279263773933089
-0.5277084596602866
-0.5274907807246653
-0.5272733403360093
-0.527056138243036
-0.5268391741936203
-0.5266224479347982
-0.526405959212771
-0.5261897077729103
-0.5259736933597607
-0.5257579157170447
-0.5255423745876666
-0.525327069713717
-0.5251120008364762
-0.5248971676964189
-0.524682570033218
-0.5244682075857487
-0.5242540800920926
-0.5240401872895418
-0.5238265289146031
-0.5236131047030022
-0.5233999143896872
-0.5231869577088333
-0.5229742343938466
-0.5227617441773684
-0.5225494867912789
-0.5223374619667016
-0.5221256694340072
-0.5219141089228179
-0.5217027801620111
-0.5214916828797238
-0.5212808168033568
-0.5210701816595782
-0.5208597771743277
-0.5206496030728213
-0.5204396590795543
-0.5202299449183059
-0.5200204603121437
-0.5198112049834268
-0.5196021786538106
-0.5193933810442505
-0.519184811875006
-0.518976470865645
-0.5187683577350474
-0.5185604722014096
-0.5183528139822481
-0.5181453827944038
-0.5179381783540463
-0.5177312003766772
-0.5175244485771348
-0.5173179226695979
-0.5171116223675896
-0.5169055473839819
-0.5166996974309989
-0.5164940722202216
-0.5162886714625918
-0.5160834948684153
-0.5158785421473671
-0.5156738130084944
-0.5154693071602212
-0.5152650243103523
-0.5150609641660768
-0.514857126433973
-0.514653510820011
-0.5144501170295582
-0.5142469447673825
-0.514043993737656
-0.5138412636439599
-0.5136387541892877
-0.5134364650760493
-0.5132343960060755
-0.5130325466806213
-0.5128309168003701
-0.5126295060654379
-0.512428314175377
-0.5122273408291803
-0.5120265857252845
-0.5118260485615748
-0.5116257290353887
-0.5114256268435198
-0.5112257416822216
-0.5110260732472118
-0.5108266212336761
-0.510627385336272
-0.510428365249133
-0.5102295606658721
-0.5100309712795861
-0.5098325967828593
-0.5096344368677679
-0.5094364912258829
-0.5092387595482752
-0.5090412415255188
-0.5088439368476945
-0.5086468452043946
-0.508449966284726
-0.5082532997773149
-0.5080568453703096
-0.5078606027513853
-0.5076645716077479
-0.5074687516261374
-0.5072731424928318
-0.5070777438936517
-0.5068825555139634
-0.5066875770386832
-0.5064928081522807
-0.5062982485387835
-0.50610389788178
-0.5059097558644248
-0.5057158221694404
-0.5055220964791232
-0.5053285784753456
-0.5051352678395611
-0.5049421642528075
-0.5047492673957105
-0.5045565769484881
-0.5043640925909542
-0.5041718140025222
-0.5039797408622092
-0.5037878728486391
-0.5035962096400475
-0.5034047509142843
-0.5032134963488184
-0.5030224456207408
-0.502831598406769
-0.5026409543832505
-0.5024505132261663
-0.5022602746111349
-0.5020702382134162
-0.5018804037079154
-0.5016907707691861
-0.5015013390714345
-0.501312108288523
-0.5011230780939745
-0.500934248160975
-0.5007456181623783
-0.5005571877707096
-0.5003689566581686
-0.500180924496634
-0.49999309095766664
-0.49980545571251334
-0.49961801843211107
-0.49943077878708986
-0.49924373644777714
-0.49905689108420104
-0.49887024236609423
-0.49868378996289764
-0.498497533543764
-0.4983114727775617
-0.49812560733287825
-0.4979399368780239
-0.49775446108103566
-0.4975691796096805
-0.4973840921314593
-0.4971991983136105
-0.4970144978231133
-0.49682999032669184
-0.4966456754908186
-0.496461552981718
-0.4962776224653699
-0.4960938836075135
-0.49591033607365054
-0.4957269795290493
-0.4955438136387481
-0.49536083806755876
-0.4951780524800701
-0.49499545654065163
-0.4948130499134574
-0.4946308322624293
-0.49444880325130014
-0.4942669625435983
-0.4940853098026504
-0.49390384469158505
-0.49372256687333665
-0.4935414760106487
-0.49336057176607706
-0.4931798538019942
-0.49299932178059225
-0.4928189753638862
-0.49263881421371813
-0.49245883799176005
-0.492279046359518
-0.4920994389783351
-0.4919200155093951
-0.4917407756137261
-0.49156171895220346
-0.49138284518555425
-0.49120415397435957
-0.4910256449790589
-0.4908473178599531
-0.49066917227720797
-0.49049120789085765
-0.49031342436080816
-0.49013582134684064
-0.489958398508615
-0.4897811555056732
-0.4896040919974427
-0.48942720764323966
-0.48925050210227294
-0.4890739750336467
-0.48889762609636433
-0.4887214549493316
-0.48854546125136017
-0.4883696446611709
-0.48819400483739717
-0.48801854143858836
-0.48784325412321305
-0.4876681425496623
-0.4874932063762535
-0.4873184452612329
-0.4871438588627797
-0.48696944683900895
-0.48679520884797467
-0.4866211445476739
-0.4864472535960493
-0.4862735356509927
-0.48609999037034834
-0.48592661741191634
-0.4857534164334558
-0.485580387092688
-0.4854075290473
-0.48523484195494726
-0.485062325473258
-0.48488997925983496
-0.48471780297225997
-0.4845457962680966
-0.4843739588048933
-0.48420229024018674
-0.4840307902315053
-0.48385945843637174
-0.4836882945123069
-0.48351729811683264
-0.483346468907475
-0.4831758065417676
-0.4830053106772546
-0.482834980971494
-0.48266481708206077
-0.48249481866654986
-0.48232498538257973
-0.48215531688779506
-0.4819858128398703
-0.4818164728965123
-0.481647296715464
-0.4814782839545072
-0.48130943427146555
-0.48114074732420814
-0.4809722227706522
-0.4808038602687662
-0.4806356594765733
-0.48046762005215377
-0.4802997416536491
-0.4801320239392637
-0.4799644665672692
-0.47979706919600695
-0.47962983148389093
-0.47946275308941094
-0.479295833671136
-0.47912907288771667
-0.47896247039788864
-0.47879602586047565
-0.478629738934392
-0.47846360927864645
-0.47829763655234425
-0.4781318204146908
-0.47796616052499463
-0.47780065654266957
-0.47763530812723887
-0.47747011493833735
-0.47730507663571453
-0.4771401928792376
-0.47697546332889457
-0.4768108876447969
-0.4766464654871827
-0.4764821965164191
-0.476318080393006
-0.47615411677757835
-0.475990305330909
-0.4758266457139123
-0.47566313758764595
-0.47549978061331477
-0.4753365744522731
-0.4751735187660278
-0.47501061321624105
-0.47484785746473324
-0.47468525117348565
-0.4745227940046438
-0.47436048562051947
-0.47419832568359427
-0.474036313856522
-0.47387444980213156
-0.47371273318342977
-0.47355116366360445
-0.47338974090602637
-0.47322846457425316
-0.47306733433203096
-0.47290634984329816
-0.4727455107721875
-0.47258481678302894
-0.4724242675403526
-0.4722638627088916
-0.47210360195358403
-0.47194348493957666
-0.47178351133222707
-0.47162368079710626
-0.471463993000002
-0.4713044476069207
-0.4711450442840905
-0.4709857826979642
-0.4708266625152214
-0.47066768340277143
-0.47050884502775603
-0.47035014705755196
-0.47019158915977366
-0.4700331710022756
-0.4698748922531555
-0.4697167525807564
-0.4695587516536693
-0.4694008891407362
-0.4692431647110523
-0.4690855780339688
-0.4689281287790951
-0.468770816616302
-0.4686136412157237
-0.46845660224776053
-0.46829969938308175
-0.4681429322926277
-0.4679863006476126
-0.467829804119527
-0.4676734423801402
-0.467517215101503
-0.46736112195595
-0.4672051626161019
-0.4670493367548688
-0.4668936440454516
-0.4667380841613452
-0.4665826567763408
-0.46642736156452835
-0.46627219820029886
-0.46611716635834705
-0.4659622657136736
-0.4658074959415879
-0.46565285671770984
-0.46549834771797316
-0.4653439686186268
-0.4651897190962383
-0.4650355988276953
-0.46488160749020874
-0.4647277447613144
-0.464574010318876
-0.4644204038410874
-0.46426692500647426
-0.4641135734938976
-0.463960348982555
-0.4638072511519836
-0.4636542796820623
-0.46350143425301377
-0.46334871454540716
-0.4631961202401604
-0.46304365101854184
-0.4628913065621736
-0.46273908655303264
-0.4625869906734543
-0.46243501860613334
-0.462283170034127
-0.46213144464085726
-0.46197984211011245
-0.46182836212604983
-0.46167700437319814
-0.4615257685364594
-0.461374654301111
-0.46122366135280857
-0.4610727893775873
-0.4609220380618647
-0.4607714070924427
-0.4606208961565096
-0.46047050494164266
-0.4603202331358095
-0.460170080427371
-0.4600200465050832
-0.4598701310580994
-0.45972033377597177
-0.4595706543486545
-0.4594210924665052
-0.459271647820287
-0.45912232010117093
-0.45897310900073773
-0.4588240142109802
-0.458675035424305
-0.4585261723335348
-0.45837742463191067
-0.45822879201309324
-0.45808027417116587
-0.4579318708006357
-0.45778358159643623
-0.4576354062539292
-0.4574873444689066
-0.45733939593759254
-0.4571915603566453
-0.4570438374231595
-0.4568962268346678
-0.4567487282891428
-0.4566013414849997
-0.45645406612109707
-0.45630690189673995
-0.45615984851168095
-0.4560129056661226
-0.45586607306071925
-0.45571935039657874
-0.4555727373752644
-0.4554262336987972
-0.45527983906965735
-0.4551335531907861
-0.4549873757655879
-0.4548413064979321
-0.4546953450921548
-0.4545494912530607
-0.4544037446859249
-0.45425810509649506
-0.45411257219099244
-0.45396714567611457
-0.45382182525903675
-0.4536766106474135
-0.45353150154938093
-0.45338649767355793
-0.45324159872904857
-0.4530968044254433
-0.4529521144728212
-0.45280752858175105
-0.45266304646329386
-0.4525186678290042
-0.4523743923909318
-0.45223021986162354
-0.4520861499541251
-0.45194218238198247
-0.451798316859244
-0.45165455310046154
-0.45151089082069273
-0.45136732973550225
-0.4512238695609637
-0.4510805100136611
-0.4509372508106907
-0.45079409166966233
-0.4506510323087014
-0.4505080724464502
-0.45036521180206984
-0.4502224500952416
-0.45007978704616836
-0.44993722237557676
-0.4497947558047183
-0.44965238705537103
-0.44951011584984124
-0.44936794191096474
-0.4492258649621088
-0.4490838847271734
-0.4489420009305928
-0.4488002132973371
-0.4486585215529139
-0.4485169254233695
-0.44837542463529073
-0.44823401891580616
-0.4480927079925878
-0.4479514915938524
-0.44781036944836305
-0.44766934128543084
-0.44752840683491557
-0.4473875658272281
-0.44724681799333127
-0.4471061630647414
-0.44696560077352987
-0.4468251308523242
-0.4466847530343099
-0.4465444670532315
-0.44640427264339416
-0.44626416953966497
-0.44612415747747414
-0.44598423619281685
-0.445844405422254
-0.44570466490291405
-0.4455650143724942
-0.44542545356926155
-0.44528598223205457
-0.44514660010028456
-0.4450073069139367
-0.44486810241357155
-0.4447289863403262
-0.44458995843591553
-0.4444510184426338
-0.44431216610335544
-0.4441734011615367
-0.44403472336121674
-0.4438961324470189
-0.44375762816415193
-0.44361921025841117
-0.4434808784761799
-0.4433426325644304
-0.44320447227072535
-0.44306639734321884
-0.4429284075306575
-0.442790502582382
-0.44265268224832793
-0.4425149462790271
-0.4423772944256086
-0.4422397264398002
-0.44210224207392906
-0.44196484108092327
-0.4418275232143127
-0.4416902882282303
-0.4415531358774131
-0.4414160659172034
-0.44127907810354977
-0.4411421721930082
-0.44100534794274304
-0.4408686051105285
-0.4407319434547489
-0.4405953627344007
-0.44045886270909274
-0.4403224431390478
-0.44018610378510326
-0.4400498444087126
-0.4399136647719456
-0.4397775646374904
-0.4396415437686535
-0.4395056019293616
-0.4393697388841618
-0.43923395439822327
-0.4390982482373378
-0.43896262016792065
-0.43882706995701215
-0.4386915973722778
-0.4385562021820098
-0.43842088415512787
-0.4382856430611798
-0.43815047867034296
-0.4380153907534247
-0.4378803790818635
-0.4377454434277299
-0.437610583563727
-0.4374757992631918
-0.4373410903000959
-0.4372064564490462
-0.437071897485286
-0.43693741318469576
-0.4368030033237935
-0.4366686676797365
-0.43653440603032134
-0.4364002181539851
-0.436266103829806
-0.4361320628375044
-0.43599809495744324
-0.43586419997062903
-0.43573037765871275
-0.43559662780399044
-0.4354629501894038
-0.43532934459854133
-0.4351958108156388
-0.4350623486255799
-0.43492895781389734
-0.43479563816677314
-0.4346623894710395
-0.43452921151417984
-0.4343961040843286
-0.43426306697027317
-0.43413009996145324
-0.4339972028479626
-0.43386437542054934
-0.43373161747061606
-0.43359892879022116
-0.4334663091720795
-0.4333337584095625
-0.43320127629669924
-0.4330688626281766
-0.43293651719934056
-0.432804239806196
-0.432672030245408
-0.4325398883143019
-0.4324078138108642
-0.432275806533743
-0.4321438662822485
-0.4320119928563537
-0.4318801860566948
-0.43174844568457205
-0.4316167715419496
-0.4314851634314569
-0.43135362115638853
-0.431222144520705
-0.43109073332903336
-0.4309593873866672
-0.4308281064995678
-0.43069689047436416
-0.4305657391183535
-0.430434652239502
-0.43030362964644486
-0.430172671148487
-0.43004177655560355
-0.42991094567844024
-0.4297801783283134
-0.429649474317211
-0.4295188334577929
-0.429388255563391
-0.4292577404480097
-0.4291272879263266
-0.42899689781369227
-0.4288665699261314
-0.4287363040803427
-0.4286061000936989
-0.42847595778424813
-0.42834587697071314
-0.42821585747249225
-0.4280858991096599
-0.4279560017029662
-0.42782616507383775
-0.4276963890443781
-0.42756667343736765
-0.4274370180762641
-0.4273074227852027
-0.4271778873889966
-0.4270484117131371
-0.4269189955837938
-0.426789638827815
-0.4266603412727279
-0.42653110274673867
-0.42640192307873287
-0.4262728020982757
-0.4261437396356122
-0.4260147355216672
-0.42588578958804574
-0.42575690166703334
-0.425628071591596
-0.4254992991953806
-0.4253705843127147
-0.42524192677860695
-0.4251133264287476
-0.4249847830995078
-0.42485629662794044
-0.42472786685178004
-0.4245994936094429
-0.42447117674002716
-0.4243429160833131
-0.42421471147976286
-0.4240865627705211
-0.4239584697974146
-0.4238304324029525
-0.4237024504303265
-0.42357452372341076
-0.42344665212676197
-0.4233188354856197
-0.4231910736459059
-0.42306336645422554
-0.4229357137578661
-0.422808115404798
-0.4226805712436744
-0.42255308112383133
-0.4224256448952876
-0.4222982624087449
-0.42217093351558765
-0.4220436580678831
-0.4219164359183811
-0.42178926692051466
-0.4216621509283991
-0.42153508779683246
-0.4214080773812955
-0.42128111953795144
-0.4211542141236459
-0.4210273609959071
-0.4209005600129454
-0.4207738110336534
-0.42064711391760595
-0.42052046852505987
-0.4203938747169538
-0.4202673323549083
-0.42014084130122575
-0.4200144014188898
-0.4198880125715656
-0.4197616746235997
-0.4196353874400197
-0.41950915088653423
-0.4193829648295325
-0.41925682913608464
-0.41913074367394115
-0.4190047083115325
-0.41887872291796974
-0.41875278736304344
-0.4186269015172239
-0.418501065251661
-0.4183752784381837
-0.41824954094930006
-0.418123852658197
-0.41799821343873983
-0.4178726231654722
-0.41774708171361585
-0.4176215889590702
-0.41749614477841224
-0.41737074904889626
-0.4172454016484535
-0.41712010245569164
-0.41699485134989506
-0.416869648211024
-0.41674449291971466
-0.41661938535727844
-0.416494325405702
-0.416369312947647
-0.41624434786644915
-0.4161194300461186
-0.41599455937133933
-0.41586973572746855
-0.4157449590005366
-0.4156202290772466
-0.41549554584497383
-0.41537090919176584
-0.4152463190063413
-0.4151217751780904
-0.4149972775970739
-0.4148728261540231
-0.4147484207403391
-0.41462406124809253
-0.41449974757002317
-0.4143754795995395
-0.4142512572307182
-0.41412708035830365
-0.4140029488777077
-0.41387886268500895
-0.41375482167695243
-0.4136308257509493
-0.41350687480507586
-0.41338296873807356
-0.41325910744934835
-0.4131352908389701
-0.4130115188076722
-0.41288779125685104
-0.41276410808856534
-0.4126404692055359
-0.4125168745111448
-0.4123933239094351
-0.4122698173051102
-0.4121463546035331
-0.41202293571072623
-0.4118995605333705
-0.4117762289788051
-0.41165294095502664
-0.4115296963706887
-0.4114064951351012
-0.4112833371582298
-0.41116022235069544
-0.41103715062377355
-0.4109141218893935
-0.4107911360601381
-0.4106681930492427
-0.41054529277059487
-0.4104224351387336
-0.41029962006884885
-0.41017684747678035
-0.41005411727901775
-0.40993142939269933
-0.4098087837356116
-0.4096861802261887
-0.4095636187835114
-0.40944109932730677
-0.40931862177794737
-0.4091961860564504
-0.40907379208447725
-0.4089514397843326
-0.40882912907896385
-0.4087068598919602
-0.40858463214755225
-0.4084624457706108
-0.4083403006866466
-0.40821819682180943
-0.40809613410288714
-0.4079741124573051
-0.4078521318131255
-0.40773019209904643
-0.407608293244401
-0.40748643517915717
-0.4073646178339162
-0.40724284113991205
-0.4071211050290111
-0.40699940943371066
-0.4068777542871386
-0.40675613952305245
-0.4066345650758385
-0.40651303088051083
-0.4063915368727109
-0.4062700829887064
-0.40614866916539055
-0.40602729534028104
-0.4059059614515193
-0.4057846674378699
-0.40566341323871935
-0.40554219879407516
-0.40542102404456537
-0.40529988893143726
-0.4051787933965567
-0.40505773738240725
-0.4049367208320892
-0.4048157436893185
-0.40469480589842627
-0.40457390740435734
-0.40445304815267
-0.4043322280895345
-0.40421144716173213
-0.4040907053166549
-0.40397000250230386
-0.4038493386672885
-0.40372871376082586
-0.4036081277327394
-0.40348758053345823
-0.40336707211401573
-0.40324660242604926
-0.4031261714217985
-0.40300577905410484
-0.40288542527641025
-0.40276511004275656
-0.40264483330778383
-0.40252459502673
-0.40240439515542975
-0.40228423365031307
-0.4021641104684047
-0.4020440255673229
-0.4019239789052783
-0.4018039704410733
-0.40168400013410044
-0.4015640679443419
-0.4014441738323679
-0.4013243177593363
-0.40120449968699073
-0.40108471957766034
-0.4009649773942581
-0.4008452731002802
-0.4007256066598044
-0.40060597803748954
-0.4004863871985742
-0.40036683410887536
-0.4002473187347877
-0.4001278410432822
-0.40000840100190516
-0.399888998578777
-0.39976963374259133
-0.3996503064626137
-0.39953101670868
-0.39941176445119636
-0.399292549661137
-0.3991733723100436
-0.39905423237002413
-0.3989351298137515
-0.39881606461446256
-0.3986970367459567
-0.39857804618259507
-0.39845909289929893
-0.39834017687154893
-0.3982212980753835
-0.39810245648739806
-0.3979836520847435
-0.39786488484512506
-0.39774615474680125
-0.39762746176858244
-0.39750880588983
-0.3973901870904544
-0.3972716053509149
-0.3971530606522175
-0.39703455297591406
-0.39691608230410136
-0.39679764861941913
-0.3966792519050494
-0.39656089214471496
-0.3964425693226784
-0.39632428342374043
-0.39620603443323904
-0.3960878223370477
-0.39596964712157473
-0.3958515087737614
-0.3957334072810813
-0.3956153426315382
-0.3954973148136656
-0.3953793238165251
-0.3952613696297047
-0.3951434522433183
-0.39502557164800356
-0.3949077278349214
-0.39478992079575376
-0.3946721505227032
-0.3945544170084909
-0.3944367202463557
-0.3943190602300524
-0.39420143695385096
-0.3940838504125347
-0.3939663006013988
-0.39384878751624985
-0.3937313111534033
-0.393613871509683
-0.39349646858241955
-0.3933791023694485
-0.3932617728691098
-0.3931444800802457
-0.3930272240021997
-0.3929100046348153
-0.39279282197843407
-0.39267567603389486
-0.3925585668025321
-0.3924414942861744
-0.39232445848714315
-0.3922074594082512
-0.3920904970528012
-0.39197357142458467
-0.39185668252788003
-0.3917398303674514
-0.39162301494854734
-0.3915062362768991
-0.39138949435871934
-0.3912727892007007
-0.3911561208100143
-0.39103948919430837
-0.39092289436170674
-0.3908063363208074
-0.39068981508068074
-0.3905733306508688
-0.39045688304138304
-0.39034047226270324
-0.390224098325776
-0.3901077612420133
-0.3899914610232908
-0.3898751976819465
-0.3897589712307794
-0.3896427816830476
-0.38952662905246727
-0.3894105133532106
-0.389294434599905
-0.3891783928076308
-0.38906238799192044
-0.3889464201687565
-0.3888304893545703
-0.38871459556624044
-0.38859873882109125
-0.3884829191368911
-0.38836713653185106
-0.3882513910246234
-0.3881356826342999
-0.38802001138041015
-0.38790437728292043
-0.3877887803622317
-0.3876732206391786
-0.3875576981350272
-0.387442212871474
-0.3873267648706441
-0.38721135415508956
-0.38709598074778817
-0.38698064467214144
-0.38686534595197347
-0.3867500846115288
-0.38663486067547154
-0.386519674168883
-0.38640452511726087
-0.38628941354651686
-0.38617433948297575
-0.38605930295337343
-0.3859443039848554
-0.3858293426049751
-0.38571441884169233
-0.3855995327233719
-0.3854846842787812
-0.38536987353708974
-0.38525510052786655
-0.3851403652810791
-0.38502566782709136
-0.38491100819666235
-0.38479638642094455
-0.384681802531482
-0.38456725656020896
-0.38445274853944794
-0.38433827850190844
-0.38422384648068497
-0.38410945250925554
-0.3839950966214801
-0.3838807788515986
-0.3837664992342295
-0.3836522578043682
-0.3835380545973851
-0.38342388964902435
-0.38330976299540165
-0.38319567467300303
-0.3830816247186828
-0.3829676131696623
-0.3828536400635277
-0.38273970543822877
-0.3826258093320769
-0.3825119517837435
-0.3823981328322584
-0.38228435251700793
-0.38217061087773335
-0.38205690795452935
-0.38194324378784184
-0.3818296184184668
-0.38171603188754816
-0.3816024842365761
-0.3814889755073859
-0.38137550574215534
-0.3812620749834036
-0.3811486832739895
-0.38103533065710926
-0.3809220171762956
-0.38080874287541516
-0.3806955077986675
-0.38058231199058273
-0.38046915549602023
-0.38035603836016674
-0.3802429606285345
-0.3801299223469599
-0.38001692356160116
-0.379903964318937
-0.3797910446657648
-0.37967816464919873
-0.3795653243166681
-0.3794525237159158
-0.3793397628949958
-0.37922704190227247
-0.3791143607864179
-0.37900171959641055
-0.3788891183815334
-0.3787765571913723
-0.37866403607581406
-0.37855155508504446
-0.37843911426954696
-0.3783267136801006
-0.37821435336777826
-0.37810203338394494
-0.3779897537802559
-0.37787751460865493
-0.3777653159213725
-0.37765315777092406
-0.3775410402101082
-0.3774289632920047
-0.377316927069973
-0.3772049315976503
-0.3770929769289497
-0.37698106311805846
-0.3768691902194361
-0.3767573582878126
-0.3766455673781868
-0.3765338175458244
-0.37642210884625615
-0.376310441335276
-0.3761988150689396
-0.376087230103562
-0.3759756864957161
-0.37586418430223095
-0.3757527235801896
-0.37564130438692744
-0.3755299267800306
-0.37541859081733375
-0.3753072965569184
-0.3751960440571112
-0.3750848333764819
-0.3749736645738418
-0.37486253770824146
-0.3747514528389693
-0.37464041002554976
-0.374529409327741
-0.37441845080553343
-0.37430753451914794
-0.37419666052903383
-0.374085828895867
-0.3739750396805483
-0.3738642929442013
-0.37375358874817083
-0.373642927154021
-0.3735323082235332
-0.3734217320187044
-0.37331119860174533
-0.3732007080350785
-0.3730902603813364
-0.3729798557033596
-0.372869494064195
-0.372759175527094
-0.37264890015551005
-0.3725386680130979
-0.3724284791637107
-0.37231833367139877
-0.3722082316004072
-0.3720981730151747
-0.3719881579803311
-0.3718781865606955
-0.3717682588212749
-0.3716583748272619
-0.371548534644033
-0.3714387383371466
-0.3713289859723412
-0.37121927761553364
-0.371109613332817
-0.37099999319045884
-0.3708904172548994
-0.3707808855927495
-0.3706713982707888
-0.3705619553559641
-0.37045255691538703
-0.3703432030163325
-0.3702338937262367
-0.3701246291126954
-0.3700154092434616
-0.3699062341864441
-0.3697971040097055
-0.3696880187814602
-0.3695789785700726
-0.3694699834440552
-0.3693610334720666
-0.36925212872290997
-0.3691432692655306
-0.36903445516901445
-0.36892568650258606
-0.3688169633356068
-0.3687082857375729
-0.3685996537781134
-0.3684910675269884
-0.36838252705408736
-0.3682740324294269
-0.36816558372314895
-0.368057181005519
-0.36794882434692405
-0.3678405138178709
-0.3677322494889839
-0.3676240314310037
-0.36751585971478445
-0.36740773441129276
-0.36729965559160527
-0.36719162332690675
-0.36708363768848873
-0.36697569874774705
-0.36686780657617996
-0.3667599612453867
-0.36665216282706514
-0.36654441139301003
-0.36643670701511105
-0.36632904976535113
-0.36622143971580434
-0.3661138769386339
-0.3660063615060905
-0.3658988934905103
-0.36579147296431297
-0.3656841
-0.3655767746701525
-0.3654694970474295
-0.3653622672045659
-0.36525508521437083
-0.3651479511497255
-0.36504086508358125
-0.36493382708895805
-0.3648268372389421
-0.3647198956066841
-0.3646130022653976
-0.3645061572883568
-0.36439936074889456
-0.36429261272040103
-0.3641859132763211
-0.36407926249015293
-0.3639726604354459
-0.36386610718579865
-0.3637596028148573
-0.3636531473963136
-0.36354674100390266
-0.36344038371140164
-0.3633340755926272
-0.3632278167214343
-0.36312160717171355
-0.3630154470173899
-0.3629093363324206
-0.36280327519079303
-0.3626972636665231
-0.3625913018336533
-0.36248538976625067
-0.3623795275384051
-0.3622737152242271
-0.36216795289784637
-0.36206224063340964
-0.3619565785050786
-0.3618509665870285
-0.36174540495344565
-0.3616398936785261
-0.3615344328364733
-0.36142902250149656
-0.3613236627478088
-0.36121835364962496
-0.36111309528116003
-0.361007887716627
-0.3609027310302353
-0.3607976252961885
-0.3606925705886827
-0.36058756698190475
-0.36048261455002995
-0.3603777133672205
-0.36027286350762355
-0.3601680650453693
-0.36006331805456904
-0.35995862260931333
-0.3598539787836702
-0.35974938665168316
-0.35964484628736926
-0.35954035776471743
-0.35943592115768647
-0.359331536540203
-0.35922720398616004
-0.3591229235694146
-0.35901869536378617
-0.35891451944305486
-0.35881039588095914
-0.3587063247511945
-0.3586023061274112
-0.3584983400832124
-0.3583944266921526
-0.35829056602773546
-0.3581867581634122
-0.35808300317257946
-0.35797930112857757
-0.3578756521046888
-0.3577720561741352
-0.35766851341007716
-0.35756502388561107
-0.3574615876737679
-0.3573582048475111
-0.35725487547973467
-0.3571515996432616
-0.35704837741084183
-0.3569452088551504
-0.35684209404878564
-0.3567390330642671
-0.3566360259740342
-0.356533072850444
-0.3564301737657693
-0.3563273287921971
-0.3562245380018266
-0.3561218014666671
-0.3560191192586369
-0.3559164914495605
-0.3558139181111676
-0.35571139931509066
-0.3556089351328635
-0.35550652563591917
-0.3554041708955884
-0.3553018709830974
-0.3551996259695664
-0.3550974359260075
-0.3549953009233233
-0.3548932210323045
-0.3547911963236286
-0.35468922686785764
-0.35458731273543675
-0.35448545399669223
-0.3543836507218296
-0.35428190298093176
-0.3541802108439575
-0.3540785743807396
-0.35397699366098245
-0.3538754687542611
-0.353773999730019
-0.3536725866575662
-0.3535712296060776
-0.35346992864459137
-0.35336868384200654
-0.35326749526708207
-0.35316636298843435
-0.35306528707453577
-0.35296426759371285
-0.35286330461414417
-0.3527623982038593
-0.35266154843073616
-0.35256075536249987
-0.35246001906672075
-0.35235933961081245
-0.3522587170620304
-0.3521581514874697
-0.3520576429540637
-0.35195719152858224
-0.3518567972776295
-0.35175646026764246
-0.3516561805648894
-0.3515559582354676
-0.3514557933453021
-0.35135568596014355
-0.35125563614556676
-0.3511556439669689
-0.3510557094895673
-0.3509558327783986
-0.35085601389831594
-0.35075625291398815
-0.3506565498898975
-0.350556904890338
-0.35045731797941376
-0.35035778922103755
-0.3502583186789283
-0.3501589064166101
-0.35005955249741033
-0.3499602569844575
-0.3498610199406801
-0.3497618414288045
-0.3496627215113535
-0.34956366025064445
-0.3494646577087874
-0.3493657139476838
-0.34926682902902445
-0.34916800301428785
-0.3490692359647388
-0.3489705279414262
-0.34887187900518174
-0.348773289216618
-0.348674758636127
-0.34857628732387824
-0.3484778753398171
-0.3483795227436633
-0.348281229594909
-0.3481829959528173
-0.3480848218764205
-0.34798670742451837
-0.34788865265567664
-0.3477906576282252
-0.34769272240025634
-0.34759484702962345
-0.3474970315739389
-0.34739927609057275
-0.347301580636651
-0.34720394526905385
-0.347106370044414
-0.3470088550191154
-0.34691140024929096
-0.34681400579082156
-0.34671667169933407
-0.34661939803019964
-0.3465221848385324
-0.3464250321791877
-0.34632794010676005
-0.34623090867558226
-0.34613393793972336
-0.3460370279529871
-0.34594017876891003
-0.3458433904407605
-0.3457466630215367
-0.3456499965639649
-0.3455533911204981
-0.3454568467433145
-0.34536036348431576
-0.3452639413951251
-0.3451675805270866
-0.34507128093126255
-0.34497504265843265
-0.34487886575909216
-0.3447827502834501
-0.34468669628142834
-0.34459070380265905
-0.3444947728964841
-0.3443989036119531
-0.34430309599782144
-0.3442073501025495
-0.3441116659743006
-0.3440160436609395
-0.34392048321003105
-0.3438249846688385
-0.3437295480843219
-0.34363417350313674
-0.3435388609716323
-0.34344361053585026
-0.34334842224152295
-0.343253296134072
-0.3431582322586068
-0.34306323065992295
-0.34296829138250073
-0.3428734144705036
-0.3427785999677769
-0.34268384791784595
-0.34258915836391485
-0.34249453134886493
-0.3423999669152534
-0.34230546510531135
-0.34221102596094294
-0.34211664952372356
-0.3420223358348982
-0.3419280849353804
-0.3418338968657505
-0.34173977166625413
-0.3416457093768011
-0.34155171003696344
-0.3414577736859744
-0.3413639003627267
-0.34127009010577114
-0.3411763429533155
-0.3410826589432224
-0.3409890381130086
-0.34089548049984325
-0.3408019861405461
-0.34070855507158687
-0.3406151873290832
-0.34052188294879937
-0.3404286419661451
-0.34033546441617396
-0.34024235033358197
-0.3401492997527061
-0.34005631270752323
-0.3399633892316484
-0.33987052935833373
-0.33977773312046655
-0.3396850005505685
-0.339592331680794
-0.3394997265429288
-0.33940718516838886
-0.33931470758821847
-0.33922229383308944
-0.3391299439332994
-0.3390376579187708
-0.3389454358190489
-0.3388532776633014
-0.338761183480316
-0.33866915329849995
-0.33857718714587837
-0.33848528505009273
-0.3383934470384001
-0.338301673137671
-0.33820996337438886
-0.33811831777464835
-0.33802673636415403
-0.3379352191682192
-0.33784376621176454
-0.33775237751931675
-0.33766105311500727
-0.33756979302257123
-0.33747859726534585
-0.3373874658662693
-0.3372963988478794
-0.3372053962323124
-0.33711445804130163
-0.33702358429617657
-0.33693277501786084
-0.33684203022687176
-0.33675134994331873
-0.3366607341869019
-0.33657018297691116
-0.33647969633222474
-0.3363892742713081
-0.33629891681221263
-0.33620862397257434
-0.3361183957696128
-0.33602823222013
-0.33593813334050887
-0.3358480991467122
-0.33575812965428165
-0.3356682248783361
-0.335578384833571
-0.3354886095342565
-0.3353988989942373
-0.3353092532269303
-0.3352196722453241
-0.33513015606197805
-0.3350407046890203
-0.3349513181381474
-0.33486199642062253
-0.33477273954727504
-0.3346835475284987
-0.3345944203742508
-0.334505358094051
-0.3344163606969803
-0.3343274281916796
-0.334238560586349
-0.33414975788874635
-0.3340610201061863
-0.33397234724553926
-0.33388373931322995
-0.3337951963152368
-0.3337067182570904
-0.3336183051438728
-0.33352995698021604
-0.3334416737703014
-0.3333534555178582
-0.3332653022261627
-0.3331772138980371
-0.3330891905358483
-0.3330012321415071
-0.33291333871646717
-0.3328255102617236
-0.3327377467778123
-0.3326500482648089
-0.3325624147223273
-0.3324748461495193
-0.33238734254507296
-0.3322999039072122
-0.3322125302336951
-0.3321252215218135
-0.3320379777683916
-0.3319507989697853
-0.33186368512188075
-0.33177663622009385
-0.3316896522593691
-0.3316027332341783
-0.33151587913852015
-0.33142908996591885
-0.3313423657094233
-0.33125570636160623
-0.3311691119145629
-0.33108258235991067
-0.3309961176887876
-0.330909717891852
-0.3308233829592806
-0.330737112880769
-0.33065090764552935
-0.3305647672422904
-0.3304786916592963
-0.33039268088430523
-0.33030673490458934
-0.3302208537069333
-0.3301350372776337
-0.3300492856024976
-0.3299635986668424
-0.32987797645549455
-0.32979241895278877
-0.32970692614256714
-0.3296214980081784
-0.3295361345324767
-0.3294508356978214
-0.3293656014860755
-0.32928043187860545
-0.32919532685627984
-0.3291102863994688
-0.3290253104880432
-0.3289403991013737
-0.32885555221833007
-0.3287707698172803
-0.3286860518760899
-0.3286013983721209
-0.32851680928223126
-0.328432284582774
-0.32834782424959663
-0.3282634282580398
-0.32817909658293737
-0.3280948291986148
-0.3280106260788891
-0.3279264871970676
-0.3278424125259474
-0.3277584020378147
-0.32767445570444387
-0.32759057349709675
-0.3275067553865222
-0.327423001342955
-0.32733931133611543
-0.32725568533520843
-0.3271721233089228
-0.3270886252254308
-0.3270051910523871
-0.3269218207569284
-0.32683851430567257
-0.32675527166471796
-0.3266720927996429
-0.3265889776755049
-0.32650592625684005
-0.3264229385076623
-0.3263400143914628
-0.32625715387120946
-0.3261743569093461
-0.3260916234677918
-0.3260089535079405
-0.3259263469906602
-0.3258438038762923
-0.32576132412465136
-0.32567890769502383
-0.3255965545461681
-0.32551426463631367
-0.3254320379231604
-0.3253498743638782
-0.3252677739151064
-0.32518573653295285
-0.32510376217299397
-0.32502185079027357
-0.32494000233930276
-0.3248582167740591
-0.32477649404798636
-0.3246948341139937
-0.3246132369244551
-0.3245317024312093
-0.3244502305855587
-0.3243688213382695
-0.3242874746395703
-0.3242061904391526
-0.3241249686861696
-0.3240438093292359
-0.3239627123164272
-0.3238816775952795
-0.32380070511278913
-0.3237197948154116
-0.3236389466490618
-0.323558160559113
-0.323477436490397
-0.3233967743872031
-0.32331617419327796
-0.32323563585182513
-0.32315515930550465
-0.3230747444964325
-0.32299439136618063
-0.32291409985577585
-0.3228338699056999
-0.32275370145588905
-0.32267359444573357
-0.3225935488140774
-0.3225135644992177
-0.32243364143890463
-0.32235377957034095
-0.3222739788301815
-0.32219423915453305
-0.32211456047895376
-0.3220349427384531
-0.32195538586749134
-0.32187588979997916
-0.32179645446927746
-0.32171707980819697
-0.32163776574899794
-0.32155851222339005
-0.3214793191625317
-0.32140018649702995
-0.32132111415694053
-0.32124210207176673
-0.3211631501704602
-0.3210842583814197
-0.3210054266324915
-0.3209266548509689
-0.3208479429635918
-0.3207692908965467
-0.3206906985754666
-0.3206121659254301
-0.32053369287096223
-0.32045527933603307
-0.3203769252440585
-0.32029863051789925
-0.3202203950798613
-0.32014221885169525
-0.32006410175459643
-0.3199860437092045
-0.31990804463560346
-0.3198301044533213
-0.3197522230813299
-0.3196744004380448
-0.31959663644132535
-0.3195189310084742
-0.3194412840562374
-0.319363695500804
-0.3192861652578062
-0.3192086932423191
-0.3191312793688606
-0.3190539235513914
-0.31897662570331453
-0.3188993857374758
-0.3188222035661631
-0.31874507910110694
-0.3186680122534798
-0.31859100293389664
-0.31851405105241415
-0.3184371565185313
-0.3183603192411889
-0.3182835391287697
-0.31820681608909857
-0.3181301500294419
-0.31805354085650794
-0.317976988476447
-0.31790049279485094
-0.31782405371675343
-0.31774767114662994
-0.31767134498839766
-0.3175950751454156
-0.3175188615204844
-0.3174427040158469
-0.3173666025331873
-0.31729055697363184
-0.3172145672377489
-0.31713863322554836
-0.31706275483648244
-0.3169869319694453
-0.3169111645227731
-0.31683545239424465
-0.31675979548108035
-0.3166841936799434
-0.31660864688693924
-0.3165331549976161
-0.3164577179069645
-0.31638233550941786
-0.31630700769885256
-0.3162317343685877
-0.31615651541138573
-0.31608135071945215
-0.3160062401844359
-0.31593118369742945
-0.31585618114896896
-0.31578123242903433
-0.31570633742704945
-0.3156314960318825
-0.3155567081318458
-0.3154819736146963
-0.3154072923676357
-0.3153326642773105
-0.3152580892298124
-0.3151835671106783
-0.3151090978048906
-0.31503468119687766
-0.31496031717051354
-0.3148860056091189
-0.3148117463954603
-0.31473753941175137
-0.31466338453965265
-0.3145892816602718
-0.3145152306541639
-0.3144412314013319
-0.3143672837812267
-0.31429338767274745
-0.314219542954242
-0.314145749503507
-0.3140720071977882
-0.3139983159137811
-0.31392467552763076
-0.3138510859149326
-0.3137775469507322
-0.31370405850952626
-0.3136306204652624
-0.31355723269133984
-0.31348389506060953
-0.31341060744537474
-0.3133373697173911
-0.3132641817478674
-0.31319104340746573
-0.3131179545663016
-0.31304491509394494
-0.31297192485942005
-0.31289898373120595
-0.3128260915772373
-0.31275324826490414
-0.3126804536610529
-0.3126077076319864
-0.31253501004346457
-0.3124623607607047
-0.3123897596483821
-0.3123172065706303
-0.3122447013910417
-0.3121722439726681
-0.31209983417802073
-0.31202747186907126
-0.3119551569072522
-0.3118828891534571
-0.311810668468041
-0.3117384947108217
-0.31166636774107925
-0.31159428741755724
-0.31152225359846275
-0.3114502661414673
-0.3113783249037073
-0.3113064297417846
-0.31123458051176667
-0.3111627770691877
-0.31109101926904886
-0.3110193069658189
-0.310947640013435
-0.31087601826530264
-0.31080444157429704
-0.3107329097927632
-0.31066142277251674
-0.31058998036484436
-0.31051858242050456
-0.31044722878972836
-0.3103759193222195
-0.3103046538671555
-0.31023343227318834
-0.3101622543884447
-0.31009112006052675
-0.31002002913651316
-0.3099489814629594
-0.30987797688589835
-0.3098070152508413
-0.30973609640277844
-0.3096652201861795
-0.3095943864449944
-0.3095235950226543
-0.309452845762072
-0.30938213850564256
-0.30931147309524437
-0.3092408493722396
-0.30917026717747503
-0.30909972635128286
-0.30902922673348104
-0.30895876816337475
-0.3088883504797566
-0.3088179735209075
-0.3087476371245976
-0.3086773411280867
-0.30860708536812553
-0.3085368696809562
-0.30846669390231307
-0.3083965578674236
-0.3083264614110089
-0.3082564043672851
-0.30818638656996356
-0.3081164078522521
-0.3080464680468556
-0.307976566985977
-0.3079067045013181
-0.30783688042408014
-0.3077670945849653
-0.30769734681417693
-0.3076276369414206
-0.30755796479590514
-0.3074883302063433
-0.30741873300095296
-0.30734917300745757
-0.3072796500530874
-0.30721016396458023
-0.30714071456818254
-0.3070713016896501
-0.3070019251542491
-0.3069325847867571
-0.3068632804114638
-0.3067940118521719
-0.30672477893219874
-0.3066555814743761
-0.3065864193010524
-0.3065172922340925
-0.3064482000948797
-0.30637914270431604
-0.30631011988282353
-0.30624113145034504
-0.3061721772263456
-0.3061032570298128
-0.3060343706792586
-0.3059655179927196
-0.30589669878775855
-0.3058279128814651
-0.3057591600904571
-0.3056904402308813
-0.30562175311841466
-0.3055530985682653
-0.30548447639517357
-0.3054158864134132
-0.30534732843679224
-0.30527880227865417
-0.30521030775187896
-0.3051418446688842
-0.3050734128416263
-0.30500501208160147
-0.3049366421998467
-0.30486830300694095
-0.3047999943130067
-0.3047317159277103
-0.30466346766026364
-0.3045952493194252
-0.30452706071350116
-0.3044589016503463
-0.30439077193736563
-0.3043226713815151
-0.30425459978930314
-0.3041865569667914
-0.3041185427195965
-0.3040505568528906
-0.30398259917140313
-0.3039146694794215
-0.3038467675807926
-0.30377889327892404
-0.30371104637678514
-0.3036432266769084
-0.3035754339813904
-0.30350766809189333
-0.3034399288096463
-0.303372215935446
-0.3033045292696587
-0.3032368686122209
-0.30316923376264104
-0.30310162452000033
-0.30303404068295464
-0.3029664820497348
-0.3028989484181491
-0.30283143958558345
-0.30276395534900336
-0.30269649550495514
-0.30262905984956695
-0.3025616481785503
-0.30249426028720144
-0.3024268959704024
-0.3023595550226227
-0.30229223723792037
-0.30222494240994335
-0.30215767033193097
-0.3020904207967151
-0.30202319359672175
-0.3019559885239721
-0.30188880537008433
-0.30182164392627464
-0.30175450398335846
-0.3016873853317524
-0.3016202877614751
-0.30155321106214905
-0.30148615502300163
-0.30141911943286676
-0.3013521040801861
-0.30128510875301084
-0.3012181332390026
-0.3011511773254353
-0.3010842407991963
-0.3010173234467881
-0.30095042505432956
-0.30088354540755746
-0.3008166842918279
-0.3007498414921178
-0.3006830167930264
-0.3006162099787766
-0.3005494208332166
-0.30048264913982137
-0.30041589468169383
-0.3003491572415669
-0.3002824366018045
-0.30021573254440315
-0.3001490448509937
-0.30008237330284276
-0.3000157176808541
-0.2999490777655702
-0.2998824533371739
-0.2998158441754897
-0.29974925005998576
-0.2996826707697749
-0.29961610608361644
-0.2995495557799177
-0.29948301963673574
-0.2994164974317785
-0.29934998894240683
-0.2992834939456357
-0.2992170122181362
-0.29915054353623666
-0.2990840876759245
-0.29901764441284784
-0.298951213522317
-0.29888479477930635
-0.2988183879584554
-0.298751992834071
-0.2986856091801286
-0.29861923677027397
-0.29855287537782504
-0.29848652477577314
-0.29842018473678505
-0.2983538550332042
-0.2982875354370528
-0.2982212257200331
-0.29815492565352947
-0.2980886350086096
-0.29802235355602646
-0.29795608106622
-0.2978898173093186
-0.29782356205514116
-0.29775731507319825
-0.2976910761326943
-0.2976248450025289
-0.2975586214512989
-0.2974924052472999
-0.29742619615852794
-0.2973599939526813
-0.2972937983971622
-0.29722760925907854
-0.2971614263052456
-0.2970952493021879
-0.29702907801614076
-0.2969629122130522
-0.2968967516585847
-0.29683059611811674
-0.29676444535674473
-0.29669829913928514
-0.2966321572302753
-0.29656601939397637
-0.2964998853943742
-0.29643375499518154
-0.29636762795983973
-0.29630150405152056
-0.2962353830331279
-0.2961692646673
-0.2961031487164103
-0.29603703494257044
-0.2959709231076313
-0.295904812973185
-0.2958387043005667
-0.29577259685085683
-0.2957064903848822
-0.29564038466321846
-0.29557427944619163
-0.2955081744938801
-0.29544206956611624
-0.29537596442248887
-0.2953098588223441
-0.2952437525247884
-0.2951776452886894
-0.2951115368726783
-0.295045427035152
-0.2949793155342743
-0.29491320212797834
-0.2948470865739682
-0.2947809686297209
-0.29471484805248854
-0.2946487245992996
-0.29458259802696135
-0.2945164680920618
-0.29445033455097125
-0.29438419715984443
-0.29431805567462244
-0.29425190985103467
-0.2941857594446006
-0.29411960421063194
-0.2940534439042345
-0.2939872782803099
-0.293921107093558
-0.2938549300984784
-0.29378874704937263
-0.29372255770034605
-0.29365636180530985
-0.293590159117983
-0.2935239493918941
-0.2934577323803836
-0.2933915078366056
-0.29332527551353
-0.29325903516394414
-0.2931927865404551
-0.2931265293954918
-0.29306026348130665
-0.2929939885499777
-0.2929277043534108
-0.29286141064334137
-0.2927951071713366
-0.29272879368879723
-0.2926624699469599
-0.2925961356968989
-0.2925297906895284
-0.2924634346756043
-0.29239706740572635
-0.2923306886303402
-0.2922642980997394
-0.2921978955640676
-0.29213148077332024
-0.292065053477347
-0.2919986134258537
-0.2919321603684042
-0.2918656940544228
-0.29179921423319594
-0.2917327206538745
-0.2916662130654759
-0.291599691216886
-0.29153315485686127
-0.2914666037340308
-0.2914000375968987
-0.29133345619384565
-0.29126685927313156
-0.291200246582897
-0.29113361787116615
-0.29106697288584815
-0.2910003113747395
-0.2909336330855262
-0.290866937765786
-0.29080022516299
-0.2907334950245052
-0.29066674709759655
-0.2905999811294292
-0.29053319686707024
-0.290466394057491
-0.29039957244756937
-0.2903327317840918
-0.2902658718137554
-0.2901989922831699
-0.29013209293886033
-0.2900651735272686
-0.289998233794756
-0.28993127348760506
-0.289864292352022
-0.28979729013413874
-0.2897302665800151
-0.2896632214356407
-0.2895961544469377
-0.2895290653597624
-0.2894619539199077
-0.28939481987310506
-0.289327662965027
-0.28926048294128887
-0.2891932795474515
-0.289126052529023
-0.2890588016314609
-0.2889915266001747
-0.2889242271805279
-0.28885690311783985
-0.2887895541573886
-0.28872218004441247
-0.2886547805241126
-0.288587355341655
-0.28851990424217305
-0.288452426970769
-0.28838492327251697
-0.28831739289246494
-0.2882498355756363
-0.28818225106703327
-0.2881146391116379
-0.2880469994544152
-0.2879793318403147
-0.2879116360142732
-0.2878439117212166
-0.28777615870606227
-0.2877083767137214
-0.28764056548910094
-0.28757272477710616
-0.28750485432264256
-0.28743695387061835
-0.2873690231659465
-0.2873010619535472
-0.28723306997834985
-0.28716504698529544
-0.28709699271933875
-0.2870289069254507
-0.2869607893486204
-0.2868926397338575
-0.2868244578261944
-0.28675624337068867
-0.286687996112425
-0.2866197157965178
-0.28655140216811303
-0.28648305497239085
-0.28641467395456777
-0.2863462588598986
-0.2862778094336793
-0.2862093254212486
-0.28614080656799074
-0.28607225261933744
-0.2860036633207706
-0.28593503841782364
-0.285866377656085
-0.2857976807811994
-0.28572894753887057
-0.2856601776748635
-0.2855913709350066
-0.285522527065194
-0.28545364581138777
-0.2853847269196205
-0.28531577013599707
-0.2852467752066975
-0.2851777418779784
-0.28510866989617634
-0.2850395590077093
-0.2849704089590791
-0.28490121949687386
-0.2848319903677704
-0.28476272131853597
-0.28469341209603116
-0.28462406244721183
-0.2845546721191313
-0.28448524085894306
-0.2844157684139026
-0.28434625453136997
-0.2842766989588119
-0.2842071014438044
-0.28413746173403454
-0.2840677795773031
-0.2839980547215269
-0.2839282869147406
-0.2838584759050998
-0.28378862144088246
-0.28371872327049186
-0.2836487811424585
-0.28357879480544257
-0.283508764008236
-0.2834386884997652
-0.2833685680290928
-0.2832984023454205
-0.28322819119809073
-0.2831579343365896
-0.28308763151054855
-0.2830172824697473
-0.2829468869641154
-0.2828764447437353
-0.2828059555588439
-0.2827354191598354
-0.2826648352972634
-0.28259420372184285
-0.282523524184453
-0.28245279643613913
-0.2823820202281152
-0.28231119531176563
-0.2822403214386483
-0.2821693983604962
-0.28209842582922023
-0.2820274035969109
-0.2819563314158413
-0.2818852090384687
-0.2818140362174373
-0.28174281270558044
-0.2816715382559226
-0.281600212621682
-0.28152883555627284
-0.28145740681330733
-0.2813859261465983
-0.2813143933101612
-0.28124280805821655
-0.2811711701451921
-0.2810994793257252
-0.2810277353546651
-0.28095593798707486
-0.28088408697823425
-0.28081218208364156
-0.2807402230590159
-0.2806682096602997
-0.28059614164366076
-0.2805240187654945
-0.28045184078242635
-0.2803796074513141
-0.28030731852924984
-0.28023497377356255
-0.28016257294182023
-0.28009011579183185
-0.2800176020816504
-0.2799450315695742
-0.2798724040141497
-0.2797997191741737
-0.2797269768086956
-0.2796541766770192
-0.2795813185387058
-0.27950840215357553
-0.2794354272817102
-0.2793623936834555
-0.2792893011194227
-0.2792161493504916
-0.2791429381378123
-0.2790696672428077
-0.27899633642717525
-0.2789229454528901
-0.2788494940822063
-0.2787759820776594
-0.27870240920206923
-0.27862877521854124
-0.27855507989046924
-0.27848132298153744
-0.2784075042557227
-0.27833362347729684
-0.2782596804108287
-0.2781856748211864
-0.2781116064735395
-0.2780374751333612
-0.2779632805664307
-0.2778890225388354
-0.2778147008169725
-0.27774031516755215
-0.2776658653575989
-0.2775913511544541
-0.27751677232577815
-0.2774421286395527
-0.27736741986408275
-0.27729264576799867
-0.2772178061202587
-0.2771429006901509
-0.2770679292472953
-0.2769928915616463
-0.2769177874034944
-0.27684261654346876
-0.27676737875253926
-0.27669207380201843
-0.27661670146356365
-0.2765412615091798
-0.2764657537112205
-0.27639017784239106
-0.2763145336757502
-0.2762388209847122
-0.276163039543049
-0.2760871891248927
-0.2760112695047371
-0.2759352804574403
-0.2758592217582263
-0.2757830931826877
-0.27570689450678754
-0.275630625506861
-0.27555428595961834
-0.27547787564214604
-0.2754013943319098
-0.27532484180675587
-0.2752482178449136
-0.2751715222249973
-0.2750947547260085
-0.27501791512733753
-0.27494100320876635
-0.27486401875046995
-0.27478696153301874
-0.27470983133738036
-0.2746326279449222
-0.2745553511374128
-0.27447800069702427
-0.27440057640633425
-0.2743230780483281
-0.2742455054064005
-0.274167858264358
-0.27409013640642044
-0.2740123396172237
-0.27393446768182084
-0.2738565203856848
-0.27377849751471006
-0.2737003988552149
-0.2736222241939429
-0.27354397331806535
-0.27346564601518303
-0.2733872420733283
-0.27330876128096704
-0.2732302034270006
-0.2731515683007674
-0.27307285569204554
-0.27299406539105436
-0.27291519718845636
-0.27283625087535895
-0.2727572262433172
-0.27267812308433476
-0.2725989411908662
-0.2725196803558191
-0.27244034037255566
-0.2723609210348948
-0.272281422137114
-0.27220184347395093
-0.2721221848406058
-0.27204244603274297
-0.27196262684649264
-0.2718827270784533
-0.2718027465256928
-0.2717226849857509
-0.27164254225664086
-0.27156231813685094
-0.2714820124253469
-0.2714016249215732
-0.2713211554254553
-0.2712406037374011
-0.2711599696583032
-0.27107925298954
-0.27099845353297836
-0.2709175710909747
-0.270836605466377
-0.2707555564625268
-0.2706744238832607
-0.27059320753291205
-0.27051190721631313
-0.27043052273879653
-0.2703490539061969
-0.27026750052485293
-0.2701858624016087
-0.27010413934381594
-0.27002233115933527
-0.2699404376565381
-0.26985845864430824
-0.2697763939320437
-0.2696942433296585
-0.269612006647584
-0.2695296836967709
-0.2694472742886905
-0.26936477823533694
-0.26928219534922837
-0.2691995254434088
-0.26911676833144965
-0.2690339238274515
-0.26895099174604553
-0.26886797190239525
-0.2687848641121982
-0.2687016681916872
-0.2686183839576324
-0.26853501122734247
-0.2684515498186665
-0.26836799954999513
-0.2682843602402626
-0.2682006317089479
-0.2681168137760767
-0.2680329062622225
-0.26794890898850826
-0.2678648217766081
-0.2677806444487487
-0.2676963768277105
-0.26761201873683005
-0.26752757000000005
-0.2674430304416724
-0.2673583998868586
-0.2672736781611318
-0.26718886509062756
-0.2671039605020462
-0.26701896422265337
-0.2669338760802821
-0.26684869590333393
-0.26676342352078014
-0.26667805876216355
-0.26659260145759966
-0.266507051437778
-0.26642140853396357
-0.2663356725779982
-0.26624984340230196
-0.2661639208398743
-0.26607790472429543
-0.2659917948897279
-0.2659055911709177
-0.26581929340319543
-0.26573290142247763
-0.26564641506526854
-0.2655598341686606
-0.2654731585703364
-0.2653863881085694
-0.26529952262222545
-0.2652125619507641
-0.26512550593423956
-0.2650383544133021
-0.2649511072291991
-0.26486376422377644
-0.2647763252394796
-0.26468879011935453
-0.26460115870704937
-0.26451343084681533
-0.2644256063835074
-0.26433768516258627
-0.2642496670301189
-0.2641615518327797
-0.26407333941785205
-0.26398502963322856
-0.26389662232741296
-0.26380811734952075
-0.2637195145492802
-0.2636308137770338
-0.26354201488373846
-0.2634531177209677
-0.26336412214091176
-0.2632750279963787
-0.26318583514079585
-0.2630965434282103
-0.26300715271329006
-0.262917662851325
-0.2628280736982279
-0.26273838511053516
-0.26264859694540765
-0.26255870906063217
-0.2624687213146216
-0.2623786335664163
-0.2622884456756848
-0.26219815750272457
-0.26210776890846305
-0.26201727975445843
-0.26192668990290024
-0.2618359992166106
-0.2617452075590446
-0.26165431479429124
-0.2615633207870742
-0.26147222540275294
-0.26138102850732253
-0.2612897299674154
-0.26119832965030154
-0.26110682742388924
-0.26101522315672576
-0.26092351671799824
-0.2608317079775341
-0.260739796805802
-0.2606477830739121
-0.26055566665361707
-0.2604634474173124
-0.2603711252380372
-0.2602786999894745
-0.26018617154595247
-0.2600935397824443
-0.2600008045745691
-0.2599079657985922
-0.2598150233314261
-0.25972197705063055
-0.2596288268344132
-0.25953557256163007
-0.25944221411178625
-0.2593487513650358
-0.25925518420218296
-0.25916151250468167
-0.25906773615463696
-0.25897385503480447
-0.2588798690285915
-0.25878577802005687
-0.2586915818939116
-0.25859728053551934
-0.2585028738308963
-0.25840836166671194
-0.25831374393028894
-0.25821902050960377
-0.2581241912932869
-0.2580292561706229
-0.25793421503155084
-0.25783906776666443
-0.2577438142672123
-0.2576484544250982
-0.25755298813288097
-0.25745741528377497
-0.2573617357716502
-0.2572659494910324
-0.25717005633710277
-0.2570740562056989
-0.2569779489933143
-0.2568817345970983
-0.2567854129148565
-0.256688983845051
-0.25659244728679975
-0.2564958031398769
-0.2563990513047132
-0.2563021916823952
-0.25620522417466585
-0.2561081486839241
-0.2560109651132251
-0.2559136733662796
-0.2558162733474546
-0.2557187649617727
-0.255621148114912
-0.25552342271320605
-0.2554255886636438
-0.25532764587386936
-0.25522959425218134
-0.25513143370753355
-0.25503316414953386
-0.25493478548844456
-0.2548362976351817
-0.25473770050131495
-0.25463899399906764
-0.25454017804131557
-0.2544412525415878
-0.25434221741406526
-0.25424307257358103
-0.2541438179356198
-0.2540444534163172
-0.25394497893245993
-0.25384539440148474
-0.2537456997414782
-0.25364589487117634
-0.25354597970996406
-0.25344595417787463
-0.2533458181955889
-0.2532455716844352
-0.2531452145663887
-0.2530447467640704
-0.25294416820074683
-0.2528434788003297
-0.2527426784873747
-0.2526417671870812
-0.25254074482529154
-0.25243961132849024
-0.2523383666238033
-0.2522370106389975
-0.25213554330247967
-0.25203396454329596
-0.2519322742911308
-0.2518304724763065
-0.251728559029782
-0.25162653388315237
-0.2515243969686476
-0.2514221482191321
-0.2513197875681036
-0.2512173149496921
-0.25111473029865916
-0.25101203355039675
-0.25090922464092635
-0.2508063035068981
-0.25070327008558935
-0.2506001243149042
-0.25049686613337185
-0.25039349548014594
-0.2502900122950032
-0.2501864165183426
-0.25008270809118394
-0.24997888695516662
-0.24987495305254886
-0.2497709063262061
-0.24966674671963004
-0.24956247417692715
-0.24945808864281752
-0.24935359006263375
-0.2492489783823194
-0.24914425354842756
-0.24903941550811998
-0.24893446420916518
-0.24882939959993722
-0.2487242216294146
-0.24861893024717832
-0.24851352540341076
-0.24840800704889401
-0.2483023751350087
-0.248196629613732
-0.24809077043763636
-0.24798479755988798
-0.24787871093424516
-0.24777251051505658
-0.24766619625725983
-0.24755976811637972
-0.24745322604852657
-0.24734657001039442
-0.24723979995925957
-0.24713291585297859
-0.2470259176499866
-0.24691880530929558
-0.24681157879049265
-0.24670423805373784
-0.2465967830597626
-0.24648921376986785
-0.24638153014592204
-0.24627373215035914
-0.24616581974617682
-0.24605779289693455
-0.24594965156675133
-0.24584139572030383
-0.24573302532282457
-0.2456245403400994
-0.24551594073846567
-0.24540722648481034
-0.2452983975465674
-0.24518945389171592
-0.24508039548877789
-0.24497122230681603
-0.2448619343154315
-0.24475253148476162
-0.24464301378547768
-0.2445333811887825
-0.24442363366640835
-0.2443137711906142
-0.24420379373418385
-0.24409370127042312
-0.2439834937731574
-0.24387317121672966
-0.24376273357599743
-0.24365218082633072
-0.24354151294360918
-0.24343072990421977
-0.243319831685054
-0.24320881826350554
-0.24309768961746736
-0.24298644572532924
-0.24287508656597515
-0.24276361211878017
-0.2426520223636084
-0.24254031728080946
-0.24242849685121634
-0.2423165610561422
-0.2422045098773778
-0.24209234329718834
-0.24198006129831096
-0.24186766386395137
-0.24175515097778133
-0.24164252262393546
-0.24152977878700832
-0.24141691945205127
-0.2413039446045697
-0.2411908542305196
-0.24107764831630477
-0.24096432684877347
-0.24085088981521555
-0.24073733720335877
-0.2406236690013663
-0.2405098851978328
-0.24039598578178156
-0.24028197074266114
-0.2401678400703419
-0.2400535937551128
-0.2399392317876781
-0.23982475415915383
-0.23971016086106436
-0.23959545188533893
-0.23948062722430827
-0.23936568687070106
-0.23925063081764023
-0.23913545905863967
-0.23902017158760044
-0.23890476839880714
-0.23878924948692434
-0.2386736148469928
-0.23855786447442592
-0.23844199836500574
-0.23832601651487959
-0.2382099189205557
-0.23809370557889983
-0.23797737648713158
-0.23786093164281966
-0.23774437104387883
-0.23762769468856568
-0.23751090257547453
-0.23739399470353353
-0.23727697107200046
-0.23715983168045912
-0.23704257652881477
-0.23692520561729002
-0.23680771894642105
-0.23669011651705313
-0.23657239833033636
-0.23645456438772167
-0.2363366146909563
-0.2362185492420797
-0.23610036804341905
-0.23598207109758487
-0.23586365840746681
-0.2357451299762291
-0.23562648580730586
-0.23550772590439717
-0.23538885027146386
-0.23526985891272376
-0.23515075183264617
-0.23503152903594796
-0.23491219052758877
-0.2347927363127661
-0.23467316639691088
-0.23455348078568253
-0.23443367948496424
-0.2343137625008582
-0.23419372983968062
-0.23407358150795723
-0.2339533175124179
-0.2338329378599919
-0.23371244255780313
-0.23359183161316477
-0.2334711050335744
-0.23335026282670907
-0.23322930500042
-0.23310823156272742
-0.23298704252181568
-0.23286573788602782
-0.23274431766386033
-0.23262278186395777
-0.2325011304951081
-0.23237936356623634
-0.2322574810864002
-0.23213548306478396
-0.23201336951069343
-0.23189114043355025
-0.23176879584288645
-0.23164633574833918
-0.2315237601596447
-0.23140106908663302
-0.23127826253922232
-0.2311553405274131
-0.23103230306128242
-0.2309091501509786
-0.23078588180671497
-0.23066249803876396
-0.23053899885745188
-0.23041538427315264
-0.23029165429628146
-0.23016780893728986
-0.23004384820665869
-0.22991977211489273
-0.22979558067251435
-0.2296712738900575
-0.22954685177806164
-0.22942231434706553
-0.22929766160760087
-0.22917289357018625
-0.22904801024532093
-0.22892301164347828
-0.2287978977750995
-0.22867266865058758
-0.2285473242803002
-0.2284218646745441
-0.22829628984356778
-0.2281705997975556
-0.2280447945466208
-0.22791887410079917
-0.22779283847004217
-0.22766668766421036
-0.22754042169306685
-0.22741404056627024
-0.22728754429336792
-0.22716093288378938
-0.2270342063468393
-0.22690736469169046
-0.22678040792737691
-0.22665333606278718
-0.22652614910665692
-0.22639884706756214
-0.22627142995391183
-0.22614389777394114
-0.22601625053570376
-0.22588848824706542
-0.2257606109156958
-0.22563261854906178
-0.22550451115442002
-0.22537628873880966
-0.22524795130904454
-0.22511949887170593
-0.2249909314331356
-0.2248622489994274
-0.22473345157642025
-0.22460453916969048
-0.22447551178454386
-0.22434636942600844
-0.2242171120988263
-0.22408773980744628
-0.22395825255601565
-0.22382865034837265
-0.22369893318803855
-0.22356910107820957
-0.22343915402174902
-0.22330909202117935
-0.2231789150786739
-0.22304862319604907
-0.22291821637475592
-0.22278769461587225
-0.22265705792009413
-0.22252630628772796
-0.2223954397186818
-0.2222644582124574
-0.22213336176814164
-0.22200215038439794
-0.22187082405945813
-0.22173938279111371
-0.22160782657670752
-0.2214761554131247
-0.22134436929678475
-0.22121246822363222
-0.22108045218912833
-0.2209483211882421
-0.22081607521544155
-0.22068371426468494
-0.2205512383294117
-0.2204186474025338
-0.22028594147642638
-0.2201531205429191
-0.22002018459328684
-0.21988713361824072
-0.2197539676079188
-0.2196206865518771
-0.21948729043908033
-0.21935377925789223
-0.2192201529960668
-0.2190864116407386
-0.21895255517841358
-0.21881858359495907
-0.21868449687559507
-0.21855029500488407
-0.21841597796672182
-0.21828154574432737
-0.21814699832023382
-0.21801233567627812
-0.2178775577935917
-0.21774266465259035
-0.2176076562329646
-0.2174725325136697
-0.21733729347291547
-0.21720193908815683
-0.21706646933608315
-0.21693088419260853
-0.2167951836328615
-0.21665936763117502
-0.21652343616107614
-0.21638738919527556
-0.21625122670565736
-0.2161149486632692
-0.21597855503831093
-0.2158420458001248
-0.21570542091718503
-0.2155686803570866
-0.21543182408653533
-0.21529485207133675
-0.21515776427638572
-0.21502056066565553
-0.2148832412021872
-0.21474580584807842
-0.21460825456447286
-0.2144705873115493
-0.21433280404851038
-0.2141949047335717
-0.2140568893239508
-0.2139187577758562
-0.21378051004447554
-0.21364214608396506
-0.2135036658474381
-0.21336506928695373
-0.21322635635350531
-0.21308752699700909
-0.21294858116629276
-0.21280951880908425
-0.2126703398719996
-0.21253104430053152
-0.21239163203903808
-0.21225210303073028
-0.21211245721766123
-0.21197269454071327
-0.21183281493958686
-0.21169281835278853
-0.21155270471761858
-0.2114124739701593
-0.21127212604526302
-0.2111316608765395
-0.21099107839634443
-0.21085037853576669
-0.21070956122461615
-0.21056862639141158
-0.21042757396336792
-0.2102864038663842
-0.21014511602503072
-0.2100037103625369
-0.20986218680077834
-0.20972054526026424
-0.20957878566012483
-0.2094369079180986
-0.20929491195051947
-0.20915279767230394
-0.20901056499693815
-0.20886821383646498
-0.20872574410147093
-0.20858315570107333
-0.2084404485429069
-0.20829762253311085
-0.2081546775763154
-0.2080116135756287
-0.20786843043262354
-0.20772512804732368
-0.20758170631819073
-0.2074381651421104
-0.2072945044143793
-0.20715072402869106
-0.2070068238771226
-0.2068628038501208
-0.20671866383648813
-0.20657440372336972
-0.2064300233962385
-0.20628552273888218
-0.2061409016333885
-0.2059961599601317
-0.20585129759775822
-0.20570631442317255
-0.20556121031152325
-0.20541598513618825
-0.20527063876876106
-0.20512517107903588
-0.20497958193499366
-0.20483387120278723
-0.20468803874672714
-0.2045420844292664
-0.20439600811098674
-0.20424980965058315
-0.20410348890484958
-0.20395704572866374
-0.20381047997497248
-0.20366379149477692
-0.20351698013711722
-0.20337004574905754
-0.20322298817567114
-0.20307580726002494
-0.20292850284316472
-0.20278107476409934
-0.20263352285978564
-0.20248584696511307
-0.20233804691288826
-0.20219012253381918
-0.20204207365650007
-0.2018939001073955
-0.20174560171082467
-0.20159717828894563
-0.20144862966173976
-0.20129995564699554
-0.2011511560602927
-0.20100223071498657
-0.2008531794221916
-0.20070400199076538
-0.2005546982272926
-0.2004052679360686
-0.20025571091908345
-0.20010602697600527
-0.19995621590416357
-0.19980627749853358
-0.19965621155171914
-0.19950601785393618
-0.19935569619299598
-0.199205246354289
-0.19905466812076722
-0.19890396127292814
-0.19875312558879743
-0.19860216084391186
-0.1984510668113028
-0.1982998432614787
-0.19814848996240797
-0.19799700667950204
-0.19784539317559774
-0.1976936492109403
-0.19754177454316574
-0.19738976892728355
-0.19723763211565903
-0.1970853638579958
-0.19693296390131798
-0.196780431989953
-0.196627767865513
-0.1964749712668779
-0.19632204193017672
-0.1961689795887701
-0.19601578397323205
-0.19586245481133208
-0.1957089918280166
-0.19555539474539135
-0.19540166328270264
-0.19524779715631885
-0.19509379607971283
-0.1949396597634423
-0.19478538791513228
-0.19463098023945602
-0.19447643643811618
-0.19432175620982672
-0.19416693925029327
-0.19401198525219476
-0.19385689390516475
-0.19370166489577156
-0.1935462979075001
-0.19339079262073217
-0.1932351487127275
-0.19307936585760427
-0.1929234437263202
-0.19276738198665272
-0.1926111803031797
-0.1924548383372598
-0.1922983557470131
-0.19214173218730118
-0.19198496730970743
-0.19182806076251735
-0.19167101219069876
-0.1915138212358815
-0.19135648753633783
-0.19119901072696194
-0.19104139043925034
-0.1908836263012812
-0.1907257179376941
-0.19056766496966998
-0.19040946701491052
-0.19025112368761743
-0.19009263459847242
-0.18993399935461625
-0.18977521755962784
-0.189616288813504
-0.1894572127126382
-0.18929798884979981
-0.18913861681411315
-0.1889790961910363
-0.18881942656234024
-0.1886596075060874
-0.18849963859661056
-0.18833951940449145
-0.18817924949653952
-0.1880188284357701
-0.18785825578138338
-0.1876975310887422
-0.18753665390935098
-0.18737562379083345
-0.1872144402769112
-0.18705310290738147
-0.1868916112180956
-0.18672996474093628
-0.18656816300379636
-0.18640620553055587
-0.18624409184106017
-0.18608182145109764
-0.185919393872377
-0.18575680861250504
-0.18559406517496385
-0.18543116305908874
-0.185268101760045
-0.185104880768805
-0.18494149957212608
-0.18477795765252714
-0.1846142544882654
-0.1844503895533139
-0.18428636231733797
-0.18412217224567212
-0.18395781879929696
-0.18379330143481537
-0.18362861960442955
-0.18346377275591713
-0.183298760332608
-0.18313358177335992
-0.1829682365125357
-0.1828027239799786
-0.18263704360098892
-0.18247119479629997
-0.18230517698205356
-0.18213898956977664
-0.18197263196635655
-0.18180610357401672
-0.18163940379029292
-0.18147253200800806
-0.18130548761524812
-0.18113826999533755
-0.18097087852681448
-0.1808033125834062
-0.18063557153400395
-0.18046765474263854
-0.180299561568455
-0.1801312913656875
-0.17996284348363456
-0.17979421726663364
-0.17962541205403587
-0.17945642718018062
-0.17928726197437017
-0.1791179157608443
-0.17894838785875428
-0.17877867758213756
-0.1786087842398919
-0.17843870713574983
-0.1782684455682519
-0.17809799883072158
-0.1779273662112389
-0.1777565469926139
-0.17758554045236113
-0.17741434586267257
-0.17724296249039168
-0.17707138959698704
-0.17689962643852525
-0.17672767226564468
-0.17655552632352894
-0.17638318785187956
-0.17621065608488928
-0.1760379302512156
-0.17586500957395274
-0.17569189327060558
-0.1755185805530614
-0.17534507062756355
-0.17517136269468342
-0.17499745594929322
-0.17482334958053852
-0.17464904277181031
-0.1744745347007176
-0.17429982453905968
-0.17412491145279785
-0.17394979460202764
-0.17377447314095112
-0.17359894621784822
-0.1734232129750488
-0.17324727254890437
-0.17307112406975966
-0.17289476666192422
-0.17271819944364358
-0.17254142152707103
-0.17236443201823876
-0.17218723001702874
-0.17200981461714432
-0.171832184906081
-0.17165433996509727
-0.17147627886918565
-0.17129800068704354
-0.1711195044810434
-0.17094078930720413
-0.1707618542151607
-0.1705826982481355
-0.1704033204429078
-0.1702237198297843
-0.17004389543256987
-0.1698638462685365
-0.1696835713483945
-0.1695030696762615
-0.16932234024963244
-0.1691413820593498
-0.16896019408957252
-0.16877877531774593
-0.16859712471457128
-0.16841524124397483
-0.16823312386307748
-0.16805077152216347
-0.16786818316465008
-0.16768535772705606
-0.16750229413897105
-0.16731899132302397
-0.1671354481948522
-0.16695166366306985
-0.1667676366292366
-0.16658336598782592
-0.16639885062619364
-0.16621408942454646
-0.16602908125590948
-0.1658438249860949
-0.16565831947366988
-0.1654725635699244
-0.16528655611883913
-0.16510029595705328
-0.164913781913832
-0.1647270128110343
-0.16453998746308018
-0.16435270467691815
-0.16416516325199249
-0.16397736198021057
-0.16378929964590982
-0.1636009750258247
-0.16341238688905363
-0.16322353399702605
-0.16303441510346878
-0.16284502895437286
-0.16265537428796
-0.1624654498346494
-0.16227525431702322
-0.16208478644979402
-0.16189404493976978
-0.16170302848582074
-0.16151173577884503
-0.16132016550173484
-0.16112831632934188
-0.16093618692844303
-0.16074377595770645
-0.16055108206765634
-0.1603581039006391
-0.16016484009078796
-0.15997128926398863
-0.15977745003784433
-0.15958332102164063
-0.15938890081631057
-0.15919418801439933
-0.1589991812000292
-0.15880387894886383
-0.15860827982807318
-0.15841238239629757
-0.15821618520361225
-0.15801968679149164
-0.1578228856927733
-0.1576257804316224
-0.15742836952349487
-0.15723065147510207
-0.15703262478437413
-0.15683428794042353
-0.1566356394235091
-0.15643667770499875
-0.15623740124733348
-0.1560378085039903
-0.15583789791944552
-0.15563766792913775
-0.15543711695943058
-0.15523624342757603
-0.15503504574167676
-0.15483352230064912
-0.15463167149418516
-0.15442949170271575
-0.1542269812973724
-0.15402413863994985
-0.15382096208286777
-0.15361744996913362
-0.15341360063230353
-0.15320941239644492
-0.15300488357609826
-0.1528000124762377
-0.15259479739223397
-0.15238923660981518
-0.1521833284050278
-0.1519770710441984
-0.15177046278389456
-0.15156350187088607
-0.15135618654210553
-0.15114851502460924
-0.1509404855355383
-0.15073209628207856
-0.15052334546142165
-0.15031423126072513
-0.1501047518570729
-0.14989490541743516
-0.14968469009862867
-0.14947410404727668
-0.14926314539976887
-0.14905181228222103
-0.14884010281043464
-0.1486280150898565
-0.1484155472155383
-0.14820269727209573
-0.14798946333366775
-0.14777584346387596
-0.14756183571578335
-0.14734743813185297
-0.1471326487439077
-0.14691746557308777
-0.14670188662981004
-0.1464859099137263
-0.14626953341368165
-0.14605275510767274
-0.14583557296280603
-0.14561798493525568
-0.1453999889702216
-0.14518158300188705
-0.14496276495337695
-0.14474353273671475
-0.1445238842527803
-0.1443038173912674
-0.14408333003064067
-0.14386242003809296
-0.1436410852695027
-0.14341932356939013
-0.1431971327708748
-0.14297451069563177
-0.14275145515384913
-0.1425279639441832
-0.14230403485371584
-0.1420796656579107
-0.14185485412056903
-0.14162959799378583
-0.14140389501790585
-0.14117774292147994
-0.14095113942121967
-0.14072408222195382
-0.1404965690165837
-0.14026859748603826
-0.14004016529922958
-0.1398112701130083
-0.13958190957211797
-0.13935208130915056
-0.13912178294450117
-0.13889101208632249
-0.13865976633047966
-0.1384280432605044
-0.1381958404475503
-0.1379631554503456
-0.1377299858151485
-0.13749632907570064
-0.13726218275318125
-0.1370275443561607
-0.13679241138055426
-0.13655678130957588
-0.13632065161369117
-0.1360840197505711
-0.13584688316504512
-0.13560923928905388
-0.1353710855416031
-0.13513241932871534
-0.13489323804338332
-0.13465353906552247
-0.13441331976192356
-0.1341725774862047
-0.13393130957876426
-0.1336895133667319
-0.13344718616392165
-0.13320432527078352
-0.1329609279743551
-0.1327169915482136
-0.13247251325242648
-0.13222749033350423
-0.13198192002435044
-0.13173579954421422
-0.13148912609863977
-0.1312418968794189
-0.13099410906454062
-0.13074575981814252
-0.1304968462904611
-0.13024736561778244
-0.1299973149223922
-0.12974669131252647
-0.12949549188232096
-0.1292437137117617
-0.12899135386663485
-0.12873840939847608
-0.12848487734452024
-0.12823075472765144
-0.12797603855635142
-0.12772072582464966
-0.12746481351207223
-0.12720829858359056
-0.1269511779895704
-0.1266934486657209
-0.12643510753304305
-0.12617615149777772
-0.12591657745135498
-0.12565638227034132
-0.12539556281638864
-0.12513411593618168
-0.12487203846138645
-0.12460932720859713
-0.12434597897928462
-0.1240819905597434
-0.12381735872103933
-0.12355208021895658
-0.12328615179394486
-0.12301957017106657
-0.12275233205994346
-0.12248443415470334
-0.12221587313392701
-0.12194664566059449
-0.12167674838203119
-0.1214061779298547
-0.1211349309199205
-0.12086300395226768
-0.12059039361106577
-0.12031709646455907
-0.12004310906501342
-0.11976842794866122
-0.11949304963564666
-0.11921697062997094
-0.11894018741943746
-0.11866269647559685
-0.11838449425369141
-0.1181055771926004
-0.11782594171478378
-0.11754558422622735
-0.11726450111638687
-0.11698268875813167
-0.11670014350768965
-0.11641686170459015
-0.11613283967160865
-0.11584807371470973
-0.11556256012299065
-0.11527629516862531
-0.11498927510680651
-0.11470149617568987
-0.1144129545963366
-0.114123646572656
-0.11383356829134861
-0.11354271592184839
-0.11325108561626546
-0.1129586735093282
-0.11266547571832564
-0.11237148834304911
-0.11207670746573478
-0.11178112915100441
-0.11148474944580788
-0.11118756437936483
-0.11088956996310478
-0.1105907621906097
-0.11029113703755411
-0.109990690461647
-0.10968941840257146
-0.10938731678192659
-0.10908438150316702
-0.10878060845154391
-0.10847599349404502
-0.1081705324793345
-0.10786422123769412
-0.10755705558096113
-0.10724903130246977
-0.1069401441769901
-0.10663038996066715
-0.10631976439096097
-0.10600826318658518
-0.10569588204744612
-0.10538261665458165
-0.10506846267010045
-0.10475341573712005
-0.10443747147970533
-0.10412062550280693
-0.10380287339219962
-0.10348421071442021
-0.10316463301670503
-0.10284413582692864
-0.10252271465354057
-0.10220036498550306
-0.10187708229222864
-0.10155286202351682
-0.10122769960949185
-0.10090159046053898
-0.10057452996724153
-0.10024651350031732
-0.09991753641055551
-0.09958759402875234
-0.09925668166564816
-0.09892479461186277
-0.09859192813783163
-0.09825807749374121
-0.09792323790946555
-0.0975874045945006
-0.09725057273790028
-0.09691273750821155
-0.09657389405340938
-0.09623403750083126
-0.09589316295711281
-0.09555126550812154
-0.09520834021889163
-0.09486438213355841
-0.09451938627529244
-0.09417334764623297
-0.09382626122742299
-0.09347812197874167
-0.09312892483883894
-0.09277866472506785
-0.092427336533419
-0.09207493513845316
-0.09172145539323406
-0.09136689212926152
-0.09101124015640383
-0.09065449426283051
-0.09029664921494501
-0.0899376997573163
-0.08957764061261114
-0.08921646648152637
-0.08885417204272039
-0.08849075195274475
-0.088126200845976
-0.0877605133345466
-0.0873936840082763
-0.08702570743460342
-0.08665657815851463
-0.08628629070247773
-0.08591483956637008
-0.08554221922741062
-0.0851684241400889
-0.08479344873609612
-0.08441728742425475
-0.08403993459044845
-0.08366138459755146
-0.08328163178535852
-0.08290067047051364
-0.0825184949464402
-0.08213509948326891
-0.08175047832776777
-0.08136462570327002
-0.08097753580960299
-0.08058920282301668
-0.08019962089611199
-0.07980878415776832
-0.07941668671307245
-0.07902332264324541
-0.07862868600557116
-0.07823277083332303
-0.0778355711356915
-0.0774370808977119
-0.07703729408019044
-0.07663620461963178
-0.07623380642816563
-0.0758300933934733
-0.0754250593787133
-0.07501869822244922
-0.07461100373857454
-0.07420196971623838
-0.07379158991977264
-0.07337985808861608
-0.07296676793724038
-0.07255231315507599
-0.07213648740643619
-0.07171928433044272
-0.07130069754095036
-0.07088072062647194
-0.07045934715010171
-0.07003657064944147
-0.06961238463652308
-0.06918678259773342
-0.0687597579937374
-0.06833130425940259
-0.06790141480372242
-0.06747008300973861
-0.06703730223446591
-0.06660306580881381
-0.0661673670375103
-0.06573019919902384
-0.06529155554548632
-0.06485142930261556
-0.064409813669637
-0.06396670181920616
-0.06352208689733074
-0.06307596202329124
-0.06262832028956378
-0.06217915476174085
-0.06172845847845221
-0.06127622445128722
-0.06082244566471384
-0.06036711507600112
-0.0599102256151387
-0.059451770184757446
-0.05899174166004961
-0.058530132888689246
-0.05806693669075136
-0.05760214585863277
-0.05713575315697006
-0.05666775132256063
-0.05619813306428112
-0.055726891063005435
-0.05525401797152596
-0.054779506414469936
-0.05430334898821987
-0.05382553826083025
-0.05334606677194709
-0.05286492703272505
-0.05238211152574568
-0.0518976127049352
-0.05141142299548185
-0.050923534793753
-0.05043394046721272
-0.04994263235433849
-0.0494496027645388
-0.04895484397806815
-0.048458348245945304
-0.04796010778986837
-0.04746011480213186
-0.046958361445541885
-0.04645483985333221
-0.045949542129080645
-0.04544246034662247
-0.04493358654996793
-0.04442291275321664
-0.043910430940471645
-0.04339613306575474
-0.04288001105292183
-0.04236205679557592
-0.04184226215698228
-0.04132061896998196
-0.04079711903690664
-0.04027175412949069
-0.039744515988786255
-0.03921539632507587
-0.03868438681778519
-0.03815147911539729
-0.037616664835363856
-0.03707993556401923
-0.036541282856492385
-0.03600069823661811
-0.035458173196851184
-0.03491369919817666
-0.034367267670022406
-0.0338188700101697
-0.03326849758466632
-0.0327161417277364
-0.03216179374169115
-0.031605444896840695
-0.031047086431404858
-0.03048670955142274
-0.029924305430663378
-0.029359865210536018
-0.02879338000000009


==> attachments/KRR_data_1P4B_pred_shifted.txt <==
-0.9260705957440011
-0.9257984357324882
-0.9255263350201548
-0.9252542904749138
-0.9249822989849115
-0.9247103574584582
-0.9244384628239577
-0.9241666120298374
-0.9238948020444796
-0.9236230298561511
-0.9233512924729345
-0.9230795869226592
-0.9228079102528318
-0.9225362595305678
-0.922264631842523
-0.9219930242948249
-0.9217214340130038
-0.9214498581419257
-0.9211782938457235
-0.9209067383077294
-0.9206351887304071
-0.920363642335284
-0.9200920963628844
-0.9198205480726617
-0.9195489947429315
-0.9192774336708044
-0.9190058621721197
-0.9187342775813786
-0.918462677251677
-0.9181910585546401
-0.917919418880356
-0.9176477556373088
-0.9173760662523142
-0.9171043481704524
-0.9168325988550036
-0.9165608157873809
-0.9162889964670675
-0.9160171384115493
-0.9157452391562511
-0.9154732962544714
-0.9152013072773175
-0.9149292698136419
-0.9146571814699764
-0.9143850398704696
-0.9141128426568209
-0.9138405874882182
-0.9135682720412731
-0.9132958940099578
-0.9130234511055414
-0.9127509410565263
-0.9124783616085851
-0.9122057105244982
-0.9119329855840898
-0.9116601845841658
-0.9113873053384511
-0.9111143456775271
-0.9108413034487689
-0.9105681765162844
-0.9102949627608502
-0.9100216600798517
-0.9097482663872206
-0.9094747796133728
-0.9092011977051474
-0.9089275186257455
-0.9086537403546688
-0.9083798608876589
-0.9081058782366357
-0.907831790429637
-0.9075575955107589
-0.9072832915400931
-0.9070088765936694
-0.9067343487633927
-0.906459706156985
-0.906184946897925
-0.9059100691253874
-0.9056350709941848
-0.9053599506747074
-0.9050847063528634
-0.9048093362300204
-0.9045338385229464
-0.90425821146375
-0.903982453299823
-0.9037065622937804
-0.9034305367234033
-0.9031543748815792
-0.9028780750762447
-0.9026016356303274
-0.9023250548816871
-0.9020483311830592
-0.9017714629019965
-0.9014944484208112
-0.9012172861365186
-0.9009399744607792
-0.9006625118198411
-0.9003848966544846
-0.9001071274199635
-0.8998292025859499
-0.8995511206364766
-0.899272880069882
-0.898994479398752
-0.8987159171498657
-0.8984371918641376
-0.898158302096564
-0.8978792464161646
-0.8976000234059293
-0.8973206316627607
-0.897041069797421
-0.8967613364344743
-0.8964814302122339
-0.8962013497827056
-0.895921093811534
-0.8956406609779469
-0.8953600499747022
-0.895079259508032
-0.894798288297589
-0.8945171350763929
-0.894235798590775
-0.8939542776003262
-0.8936725708778419
-0.8933906772092682
-0.8931085953936501
-0.8928263242430764
-0.8925438625826275
-0.8922612092503222
-0.8919783630970639
-0.8916953229865895
-0.8914120877954154
-0.8911286564127849
-0.8908450277406166
-0.8905612006934515
-0.8902771741984014
-0.8899929471950961
-0.8897085186356326
-0.8894238874845218
-0.8891390527186386
-0.8888540133271688
-0.8885687683115591
-0.8882833166854646
-0.887997657474699
-0.8877117897171826
-0.8874257124628914
-0.8871394247738073
-0.8868529257238663
-0.8865662143989091
-0.8862792898966303
-0.8859921513265275
-0.8857047978098529
-0.8854172284795608
-0.8851294424802607
-0.8848414389681654
-0.8845532171110414
-0.8842647760881616
-0.8839761150902533
-0.8836872333194505
-0.8833981299892447
-0.8831088043244356
-0.8828192555610819
-0.8825294829464536
-0.8822394857389825
-0.8819492632082139
-0.8816588146347587
-0.8813681393102449
-0.8810772365372692
-0.8807861056293493
-0.8804947459108764
-0.8802031567170664
-0.8799113373939139
-0.8796192872981429
-0.8793270057971609
-0.8790344922690106
-0.8787417461023241
-0.878448766696274
-0.8781555534605281
-0.8778621058152024
-0.8775684231908135
-0.8772745050282331
-0.8769803507786414
-0.8766859599034806
-0.8763913318744087
-0.8760964661732537
-0.8758013622919674
-0.8755060197325798
-0.8752104380071539
-0.874914616637739
-0.874618555156326
-0.8743222531048023
-0.8740257100349061
-0.8737289255081814
-0.8734318990959333
-0.8731346303791828
-0.8728371189486225
-0.8725393644045716
-0.8722413663569312
-0.8719431244251409
-0.8716446382381337
-0.8713459074342919
-0.871046931661403
-0.8707477105766168
-0.8704482438464002
-0.8701485311464942
-0.8698485721618707
-0.8695483665866882
-0.8692479141242493
-0.8689472144869566
-0.8686462673962707
-0.8683450725826662
-0.8680436297855895
-0.8677419387534155
-0.8674399992434058
-0.8671378110216647
-0.8668353738630987
-0.8665326875513727
-0.8662297518788683
-0.8659265666466421
-0.8656231316643829
-0.8653194467503708
-0.8650155117314346
-0.864711326442911
-0.8644068907286026
-0.8641022044407362
-0.8637972674399225
-0.863492079595114
-0.8631866407835641
-0.8628809508907868
-0.8625750098105148
-0.8622688174446602
-0.8619623737032721
-0.8616556785044979
-0.8613487317745412
-0.861041533447623
-0.8607340834659407
-0.8604263817796284
-0.860118428346716
-0.8598102231330914
-0.8595017661124585
-0.8591930572662992
-0.8588840965838326
-0.8585748840619767
-0.8582654197053086
-0.8579557035260251
-0.8576457355439046
-0.8573355157862665
-0.8570250442879338
-0.8567143210911934
-0.8564033462457582
-0.8560921198087282
-0.8557806418445516
-0.8554689124249872
-0.8551569316290664
-0.8548446995430535
-0.8545322162604098
-0.8542194818817541
-0.8539064965148256
-0.8535932602744464
-0.8532797732824831
-0.8529660356678103
-0.8526520475662721
-0.8523378091206465
-0.8520233204806062
-0.8517085818026832
-0.8513935932502311
-0.8510783549933882
-0.850762867209041
-0.8504471300807875
-0.8501311437989006
-0.8498149085602918
-0.8494984245684748
-0.849181692033529
-0.8488647111720639
-0.8485474822071825
-0.8482300053684463
-0.8479122808918381
-0.847594309019728
-0.8472760900008357
-0.8469576240901973
-0.8466389115491276
-0.8463199526451872
-0.8460007476521451
-0.8456812968499449
-0.8453616005246692
-0.8450416589685055
-0.8447214724797102
-0.844401041362575
-0.8440803659273914
-0.8437594464904172
-0.8434382833738413
-0.8431168769057497
-0.8427952274200912
-0.8424733352566431
-0.8421512007609784
-0.8418288242844298
-0.8415062061840582
-0.841183346822617
-0.8408602465685199
-0.8405369057958065
-0.8402133248841099
-0.839889504218622
-0.8395654441900618
-0.8392411451946411
-0.8389166076340319
-0.8385918319153338
-0.8382668184510408
-0.8379415676590087
-0.8376160799624228
-0.8372903557897642
-0.8369643955747791
-0.8366381997564454
-0.8363117687789402
-0.8359851030916085
-0.8356582031489307
-0.8353310694104906
-0.8350037023409443
-0.8346761024099867
-0.834348270092322
-0.8340202058676301
-0.8336919102205373
-0.8333633836405829
-0.8330346266221889
-0.8327056396646286
-0.8323764232719959
-0.8320469779531737
-0.8317173042218032
-0.8313874025962537
-0.8310572735995906
-0.830726917759546
-0.8303963356084877
-0.8300655276833884
-0.829734494525796
-0.8294032366818028
-0.829071754702016
-0.8287400491415269
-0.8284081205598812
-0.8280759695210497
-0.8277435965933969
-0.8274110023496534
-0.8270781873668849
-0.826745152226463
-0.8264118975140359
-0.8260784238194989
-0.8257447317369654
-0.8254108218647375
-0.8250766948052767
-0.824742351165176
-0.8244077915551297
-0.8240730165899052
-0.8237380268883147
-0.8234028230731855
-0.8230674057713331
-0.8227317756135307
-0.8223959332344828
-0.822059879272796
-0.8217236143709504
-0.8213871391752728
-0.8210504543359075
-0.8207135605067889
-0.8203764583456141
-0.8200391485138143
-0.8197016316765278
-0.8193639085025722
-0.8190259796644169
-0.8186878458381565
-0.8183495077034816
-0.818010965943654
-0.817672221245478
-0.8173332742992735
-0.8169941257988497
-0.8166547764414781
-0.8163152269278654
-0.8159754779621265
-0.8156355302517593
-0.8152953845076163
-0.8149550414438798
-0.8146145017780345
-0.814273766230842
-0.8139328355263143
-0.8135917103916873
-0.8132503915573955
-0.8129088797570461
-0.8125671757273919
-0.8122252802083079
-0.811883193942763
-0.8115409176767963
-0.811198452159491
-0.8108557981429491
-0.8105129563822656
-0.8101699276355038
-0.8098267126636701
-0.8094833122306889
-0.809139727103377
-0.8087959580514194
-0.8084520058473447
-0.8081078712664994
-0.807763555087024
-0.8074190580898284
-0.8070743810585665
-0.8067295247796133
-0.8063844900420393
-0.8060392776375865
-0.8056938883606449
-0.8053483230082277
-0.8050025823799473
-0.8046566672779919
-0.8043105785071014
-0.8039643168745433
-0.8036178831900891
-0.8032712782659917
-0.8029245029169602
-0.8025775579601376
-0.8022304442150774
-0.8018831625037198
-0.8015357136503688
-0.8011880984816687
-0.800840317826582
-0.8004923725163656
-0.8001442633845474
-0.7997959912669055
-0.7994475570014429
-0.799098961428367
-0.7987502053900656
-0.798401289731085
-0.7980522152981079
-0.7977029829399301
-0.7973535935074393
-0.7970040478535919
-0.7966543468333922
-0.7963044913038685
-0.795954482124053
-0.7956043201549589
-0.7952540062595584
-0.7949035413027624
-0.7945529261513969
-0.7942021616741829
-0.7938512487417141
-0.7935001882264355
-0.7931489810026231
-0.7927976279463612
-0.7924461299355218
-0.7920944878497439
-0.791742702570412
-0.7913907749806347
-0.7910387059652251
-0.7906864964106786
-0.7903341472051527
-0.7899816592384467
-0.7896290334019807
-0.7892762705887749
-0.78892337169343
-0.7885703376121053
-0.7882171692425001
-0.7878638674838323
-0.7875104332368189
-0.7871568674036552
-0.786803170887996
-0.786449344594934
-0.7860953894309816
-0.78574130630405
-0.78538709612343
-0.7850327597997719
-0.7846782982450667
-0.7843237123726258
-0.7839690030970617
-0.7836141713342696
-0.7832592180014063
-0.782904144016873
-0.7825489503002946
-0.7821936377725014
-0.78183820735551
-0.7814826599725041
-0.7811269965478164
-0.7807712180069083
-0.7804153252763529
-0.7800593192838156
-0.7797032009580346
-0.7793469712288044
-0.7789906310269556
-0.7786341812843377
-0.7782776229337997
-0.7779209569091728
-0.7775641841452521
-0.7772073055777781
-0.7768503221434184
-0.7764932347797513
-0.7761360444252462
-0.7757787520192464
-0.7754213585019516
-0.7750638648144001
-0.7747062718984511
-0.7743485806967668
-0.7739907921527958
-0.7736329072107547
-0.7732749268156119
-0.7729168519130692
-0.7725586834495451
-0.772200422372158
-0.7718420696287082
-0.771483626167662
-0.7711250929381339
-0.7707664708898704
-0.7704077609732324
-0.7700489641391796
-0.7696900813392523
-0.7693311135255566
-0.7689720616507462
-0.7686129266680067
-0.7682537095310396
-0.767894411194045
-0.7675350326117064
-0.7671755747391732
-0.7668160385320458
-0.7664564249463587
-0.7660967349385651
-0.7657369694655201
-0.7653771294844657
-0.7650172159530148
-0.7646572298291346
-0.7642971720711323
-0.7639370436376383
-0.763576845487591
-0.7632165785802215
-0.7628562438750381
-0.7624958423318108
-0.762135374910556
-0.7617748425715213
-0.7614142462751703
-0.7610535869821674
-0.7606928656533631
-0.7603320832497782
-0.75997124073259
-0.7596103390631164
-0.7592493792028016
-0.7588883621132011
-0.7585272887559679
-0.758166160092836
-0.7578049770856078
-0.7574437406961386
-0.7570824518863222
-0.7567211116180769
-0.7563597208533305
-0.755998280554007
-0.7556367916820118
-0.7552752551992172
-0.7549136720674495
-0.7545520432484737
-0.7541903697039802
-0.7538286523955712
-0.7534668922847462
-0.7531050903328882
-0.7527432475012509
-0.7523813647509442
-0.7520194430429209
-0.7516574833379629
-0.7512954865966682
-0.7509334537794374
-0.7505713858464597
-0.7502092837577001
-0.7498471484728867
-0.7494849809514966
-0.7491227821527427
-0.748760553035562
-0.7483982945586009
-0.7480360076802034
-0.7476736933583975
-0.7473113525508831
-0.7469489862150184
-0.746586595307808
-0.7462241807858897
-0.7458617436055219
-0.7454992847225713
-0.7451368050925004
-0.7447743056703547
-0.7444117874107509
-0.7440492512678644
-0.7436866981954166
-0.7433241291466629
-0.7429615450743813
-0.7425989469308589
-0.7422363356678815
-0.7418737122367202
-0.7415110775881201
-0.7411484326722882
-0.7407857784388825
-0.7404231158369988
-0.74006044581516
-0.7396977693213042
-0.7393350873027728
-0.7389724007062994
-0.7386097104779985
-0.738247017563353
-0.7378843229072042
-0.7375216274537394
-0.7371589321464814
-0.7367962379282768
-0.7364335457412848
-0.7360708565269668
-0.7357081712260743
-0.7353454907786391
-0.7349828161239611
-0.7346201482005983
-0.7342574879463557
-0.7338948362982745
-0.7335321941926213
-0.7331695625648778
-0.7328069423497294
-0.7324443344810557
-0.7320817398919189
-0.7317191595145544
-0.7313565942803592
-0.7309940451198823
-0.7306315129628148
-0.7302689987379783
-0.7299065033733164
-0.7295440277958828
-0.7291815729318324
-0.7288191397064111
-0.7284567290439453
-0.7280943418678324
-0.7277319791005307
-0.7273696416635494
-0.7270073304774395
-0.7266450464617832
-0.7262827905351846
-0.7259205636152604
-0.7255583666186293
-0.7251962004609035
-0.7248340660566789
-0.7244719643195254
-0.7241098961619777
-0.723747862495526
-0.7233858642306065
-0.7230239022765924
-0.7226619775417845
-0.7223000909334025
-0.7219382433575753
-0.7215764357193318
-0.7212146689225932
-0.7208529438701626
-0.7204912614637169
-0.7201296226037974
-0.7197680281898017
-0.7194064791199745
-0.7190449762913985
-0.7186835205999872
-0.7183221129404741
-0.7179607542064063
-0.7175994452901342
-0.7172381870828046
-0.716876980474351
-0.7165158263534862
-0.7161547256076931
-0.715793679123217
-0.7154326877850573
-0.7150717524769593
-0.7147108740814058
-0.7143500534796093
-0.713989291551504
-0.7136285891757376
-0.7132679472296631
-0.7129073665893321
-0.7125468481294849
-0.7121863927235446
-0.7118260012436083
-0.7114656745604402
-0.7111054135434626
-0.7107452190607493
-0.7103850919790181
-0.710025033163623
-0.709665043478546
-0.7093051237863907
-0.7089452749483743
-0.708585497824321
-0.7082257932726534
-0.7078661621503864
-0.7075066053131194
-0.7071471236150292
-0.7067877179088629
-0.7064283890459309
-0.7060691378760996
-0.7057099652477851
-0.705350872007945
-0.7049918590020724
-0.7046329270741892
-0.7042740770668385
-0.7039153098210784
-0.7035566261764749
-0.7031980269710955
-0.7028395130415023
-0.7024810852227455
-0.7021227443483572
-0.7017644912503439
-0.7014063267591811
-0.7010482517038062
-0.7006902669116121
-0.7003323732084413
-0.6999745714185791
-0.6996168623647476
-0.6992592468680995
-0.6989017257482117
-0.6985442998230793
-0.6981869699091094
-0.6978297368211152
-0.6974726013723099
-0.6971155643743002
-0.6967586266370817
-0.6964017889690314
-0.6960450521769029
-0.6956884170658205
-0.6953318844392727
-0.6949754550991075
-0.6946191298455254
-0.6942629094770757
-0.6939067947906484
-0.6935507865814708
-0.6931948856431009
-0.6928390927674218
-0.6924834087446369
-0.6921278343632639
-0.6917723704101297
-0.6914170176703653
-0.6910617769273998
-0.6907066489629559
-0.6903516345570441
-0.6899967344879577
-0.6896419495322682
-0.6892872804648197
-0.6889327280587231
-0.6885782930853527
-0.6882239763143401
-0.6878697785135693
-0.6875157004491724
-0.6871617428855242
-0.6868079065852374
-0.686454192309158
-0.6861006008163607
-0.6857471328641435
-0.6853937892080241
-0.6850405706017342
-0.6846874777972153
-0.6843345115446147
-0.6839816725922799
-0.6836289616867548
-0.6832763795727753
-0.6829239269932647
-0.682571604689329
-0.6822194134002532
-0.6818673538634964
-0.6815154268146882
-0.681163632987624
-0.68081197311426
-0.6804604479247112
-0.6801090581472453
-0.6797578045082796
-0.6794066877323761
-0.679055708542239
-0.6787048676587086
-0.6783541658007596
-0.6780036036854956
-0.6776531820281457
-0.6773029015420612
-0.6769527629387103
-0.6766027669276763
-0.6762529142166528
-0.6759032055114398
-0.6755536415159403
-0.6752042229321572
-0.674854950460189
-0.6745058247982263
-0.6741568466425488
-0.6738080166875214
-0.6734593356255906
-0.6731108041472816
-0.6727624229411947
-0.6724141926940015
-0.6720661140904421
-0.6717181878133222
-0.6713704145435085
-0.6710227949599269
-0.6706753297395588
-0.6703280195574374
-0.6699808650866456
-0.6696338669983122
-0.6692870259616089
-0.6689403426437478
-0.6685938177099777
-0.6682474518235818
-0.6679012456458745
-0.6675551998361983
-0.6672093150519212
-0.666863591948434
-0.6665180311791475
-0.6661726333954894
-0.6658273992469016
-0.6654823293808384
-0.6651374244427622
-0.6647926850761428
-0.6644481119224531
-0.6641037056211676
-0.6637594668097596
-0.6634153961236987
-0.6630714941964478
-0.6627277616594618
-0.6623841991421843
-0.6620408072720452
-0.6616975866744592
-0.6613545379728226
-0.6610116617885112
-0.6606689587408786
-0.6603264294472532
-0.6599840745229366
-0.6596418945812014
-0.6592998902332888
-0.6589580620884062
-0.6586164107537266
-0.6582749368343844
-0.6579336409334753
-0.657592523652053
-0.6572515855891282
-0.6569108273416664
-0.6565702495045854
-0.6562298526707543
-0.6558896374309914
-0.655549604374062
-0.6552097540866774
-0.6548700871534922
-0.6545306041571037
-0.6541913056780493
-0.6538521922948052
-0.6535132645837848
-0.6531745231193372
-0.6528359684737454
-0.6524976012172248
-0.6521594219179219
-0.6518214311419126
-0.6514836294532012
-0.6511460174137179
-0.6508085955833188
-0.6504713645197838
-0.6501343247788146
-0.6497974769140354
-0.649460821476989
-0.6491243590171377
-0.6487880900818611
-0.6484520152164549
-0.6481161349641301
-0.6477804498660116
-0.6474449604611368
-0.6471096672864552
-0.646774570876827
-0.6464396717650219
-0.6461049704817181
-0.6457704675555019
-0.6454361635128655
-0.6451020588782078
-0.6447681541738319
-0.6444344499199454
-0.6441009466346584
-0.6437676448339841
-0.6434345450318364
-0.6431016477400305
-0.642768953468282
-0.6424364627242046
-0.6421041760133118
-0.6417720938390142
-0.6414402167026203
-0.6411085451033348
-0.6407770795382589
-0.6404458205023891
-0.6401147684886169
-0.6397839239877284
-0.6394532874884036
-0.639122859477216
-0.6387926404386324
-0.638462630855012
-0.6381328312066065
-0.6378032419715594
-0.6374738636259059
-0.6371446966435724
-0.6368157414963765
-0.6364869986540261
-0.6361584685841201
-0.6358301517521473
-0.6355020486214866
-0.6351741596534072
-0.6348464853070676
-0.6345190260395159
-0.6341917823056903
-0.6338647545584183
-0.6335379432484164
-0.6332113488242909
-0.6328849717325374
-0.6325588124175411
-0.6322328713215765
-0.6319071488848077
-0.6315816455452882
-0.6312563617389617
-0.6309312978996616
-0.6306064544591115
-0.6302818318469245
-0.6299574304906052
-0.6296332508155482
-0.6293092932450394
-0.6289855582002556
-0.6286620461002653
-0.6283387573620288
-0.6280156924003983
-0.627692851628119
-0.6273702354558287
-0.6270478442920587
-0.6267256785432339
-0.6264037386136733
-0.6260820249055911
-0.6257605378190959
-0.6254392777521927
-0.6251182451007825
-0.624797440258663
-0.6244768636175294
-0.6241565155669747
-0.6238363964944909
-0.6235165067854689
-0.6231968468231995
-0.6228774169888746
-0.6225582176615866
-0.622239249218331
-0.6219205120340049
-0.6216020064814102
-0.6212837329312523
-0.6209656917521421
-0.6206478833105965
-0.6203303079710395
-0.6200129660958024
-0.6196958580451252
-0.6193789841771578
-0.6190623448479603
-0.6187459404115047
-0.6184297712196747
-0.618113837622268
-0.6177981399669964
-0.6174826785994875
-0.6171674538632849
-0.6168524660998503
-0.6165377156485642
-0.6162232028467262
-0.6159089280295572
-0.6155948915302004
-0.6152810936797223
-0.6149675348071134
-0.6146542152392901
-0.6143411353010956
-0.6140282953153015
-0.6137156956026085
-0.613403336481648
-0.6130912182689837
-0.6127793412791122
-0.6124677058244647
-0.6121563122154091
-0.6118451607602499
-0.6115342517652306
-0.6112235855345353
-0.6109131623702889
-0.6106029825725604
-0.6102930464393624
-0.6099833542666541
-0.609673906348342
-0.6093647029762816
-0.6090557444402792
-0.6087470310280932
-0.6084385630254355
-0.6081303407159736
-0.6078223643813317
-0.6075146343010928
-0.6072071507527996
-0.6068999140119573
-0.6065929243520342
-0.6062861820444639
-0.605979687358647
-0.6056734405619529
-0.6053674419197211
-0.6050616916952635
-0.6047561901498658
-0.6044509375427897
-0.6041459341312742
-0.603841180170538
-0.6035366759137808
-0.6032324216121854
-0.6029284175149197
-0.6026246638691385
-0.6023211609199852
-0.6020179089105943
-0.6017149080820922
-0.6014121586736009
-0.6011096609222383
-0.6008074150631212
-0.6005054213293668
-0.600203679952095
-0.5999021911604306
-0.5996009551815045
-0.599299972240457
-0.5989992425604388
-0.5986987663626139
-0.5983985438661611
-0.5980985752882765
-0.5977988608441757
-0.5974994007470956
-0.5972001952082968
-0.5969012444370659
-0.5966025486407176
-0.5963041080245964
-0.5960059227920801
-0.5957079931445807
-0.5954103192815475
-0.5951129014004691
-0.5948157396968756
-0.5945188343643412
-0.5942221855944859
-0.5939257935769789
-0.5936296584995401
-0.5933337805479423
-0.5930381599060145
-0.5927427967556435
-0.5924476912767765
-0.5921528436474239
-0.591858254043661
-0.5915639226396311
-0.5912698496075476
-0.5909760351176968
-0.5906824793384399
-0.5903891824362163
-0.5900961445755447
-0.5898033659190276
-0.5895108466273519
-0.5892185868592928
-0.5889265867717158
-0.5886348465195791
-0.5883433662559369
-0.5880521461319412
-0.5877611862968452
-0.5874704868980047
-0.5871800480808829
-0.5868898699890504
-0.5865999527641899
-0.586310296546098
-0.5860209014726881
-0.5857317676799932
-0.5854428953021681
-0.5851542844714931
-0.5848659353183757
-0.584577847971354
-0.5842900225570993
-0.5840024592004188
-0.5837151580242589
-0.5834281191497067
-0.5831413426959947
-0.5828548287805019
-0.5825685775187577
-0.5822825890244442
-0.5819968634093994
-0.58171140078362
-0.5814262012552643
-0.5811412649306548
-0.5808565919142815
-0.5805721823088045
-0.5802880362150574
-0.5800041537320496
-0.5797205349569698
-0.5794371799851888
-0.5791540889102624
-0.5788712618239342
-0.578588698816139
-0.5783063999750054
-0.5780243653868598
-0.5777425951362275
-0.5774610893058382
-0.5771798479766265
-0.5768988712277371
-0.5766181591365268
-0.5763377117785676
-0.5760575292276501
-0.5757776115557868
-0.5754979588332141
-0.5752185711283967
-0.5749394485080307
-0.5746605910370454
-0.574381998778608
-0.5741036717941258
-0.5738256101432498
-0.5735478138838777
-0.5732702830721571
-0.5729930177624892
-0.5727160180075309
-0.5724392838581991
-0.5721628153636736
-0.5718866125714
-0.5716106755270934
-0.5713350042747417
-0.5710595988566078
-0.5707844593132347
-0.5705095856834473
-0.5702349780043564
-0.5699606363113617
-0.5696865606381555
-0.5694127510167251
-0.5691392074773574
-0.5688659300486414
-0.568592918757472
-0.5683201736290527
-0.5680476946868999
-0.5677754819528453
-0.5675035354470402
-0.5672318551879579
-0.5669604411923984
-0.5666892934754905
-0.566418412050696
-0.5661477969298127
-0.5658774481229784
-0.5656073656386736
-0.5653375494837257
-0.565067999663312
-0.5647987161809629
-0.5645296990385663
-0.5642609482363702
-0.5639924637729864
-0.5637242456453945
-0.5634562938489448
-0.5631886083773617
-0.5629211892227483
-0.5626540363755884
-0.5623871498247516
-0.5621205295574953
-0.5618541755594691
-0.5615880878147191
-0.5613222663056898
-0.5610567110132286
-0.5607914219165898
-0.5605263989934369
-0.5602616422198478
-0.5599971515703169
-0.5597329270177599
-0.5594689685335162
-0.5592052760873543
-0.5589418496474732
-0.5586786891805079
-0.5584157946515321
-0.5581531660240622
-0.5578908032600606
-0.5576287063199398
-0.5573668751625657
-0.5571053097452617
-0.5568440100238118
-0.5565829759524649
-0.5563222074839379
-0.5560617045694201
-0.5558014671585759
-0.55554149519955
-0.5552817886389694
-0.5550223474219483
-0.5547631714920919
-0.554504260791499
-0.5542456152607668
-0.5539872348389945
-0.5537291194637867
-0.5534712690712573
-0.5532136835960336
-0.5529563629712594
-0.5526993071285994
-0.5524425159982428
-0.5521859895089066
-0.5519297275878405
-0.5516737301608294
-0.5514179971521983
-0.5511625284848152
-0.5509073240800956
-0.5506523838580061
-0.5503977077370681
-0.5501432956343618
-0.5498891474655302
-0.5496352631447821
-0.5493816425848969
-0.5491282856972283
-0.5488751923917077
-0.5486223625768484
-0.548369796159749
-0.5481174930460986
-0.5478654531401786
-0.5476136763448687
-0.547362162561649
-0.5471109116906051
-0.5468599236304316
-0.5466091982784357
-0.5463587355305415
-0.5461085352812938
-0.545858597423862
-0.5456089218500441
-0.54535950845027
-0.5451103571136067
-0.5448614677277609
-0.5446128401790838
-0.5443644743525746
-0.5441163701318844
-0.5438685273993208
-0.5436209460358508
-0.5433736259211057
-0.5431265669333843
-0.5428797689496581
-0.5426332318455729
-0.5423869554954556
-0.5421409397723161
-0.5418951845478522
-0.5416496896924535
-0.5414044550752051
-0.5411594805638916
-0.5409147660250013
-0.5406703113237302
-0.5404261163239861
-0.540182180888392
-0.5399385048782903
-0.5396950881537477
-0.539451930573558
-0.5392090319952466
-0.5389663922750749
-0.5387240112680436
-0.5384818888278972
-0.5382400248071274
-0.5379984190569785
-0.5377570714274499
-0.5375159817673008
-0.5372751499240542
-0.5370345757440012
-0.5367942590722041
-0.5365541997525021
-0.5363143976275132
-0.5360748525386403
-0.5358355643260738
-0.5355965328287963
-0.5353577578845867
-0.5351192393300239
-0.534880977000491
-0.5346429707301794
-0.5344052203520931
-0.5341677256980523
-0.5339304865986977
-0.5336935028834945
-0.5334567743807367
-0.533220300917551
-0.5329840823199005
-0.5327481184125895
-0.5325124090192671
-0.5322769539624316
-0.5320417530634339
-0.5318068061424825
-0.531572113018647
-0.5313376735098622
-0.5311034874329326
-0.5308695546035359
-0.5306358748362274
-0.5304024479444446
-0.53016927374051
-0.5299363520356365
-0.529703682639931
-0.5294712653623981
-0.5292391000109449
-0.5290071863923845
-0.5287755243124407
-0.5285441135757515
-0.5283129539858734
-0.528082045345286
-0.5278513874553952
-0.5276209801165381
-0.5273908231279868
-0.5271609162879524
-0.526931259393589
-0.5267018522409986
-0.5264726946252342
-0.5262437863403042
-0.5260151271791774
-0.5257867169337856
-0.525558555395029
-0.5253306423527795
-0.5251029775958852
-0.5248755609121746
-0.5246483920884603
-0.5244214709105436
-0.5241947971632184
-0.523968370630275
-0.523742191094505
-0.5235162583377045
-0.5232905721406792
-0.5230651322832471
-0.5228399385442446
-0.5226149907015286
-0.5223902885319822
-0.5221658318115178
-0.5219416203150816
-0.521717653816658
-0.5214939320892731
-0.5212704549049992
-0.5210472220349591
-0.5208242332493297
-0.5206014883173467
-0.520378987007308
-0.5201567290865788
-0.5199347143215948
-0.5197129424778665
-0.519491413319984
-0.5192701266116205
-0.5190490821155364
-0.5188282795935834
-0.518607718806709
-0.5183873995149604
-0.5181673214774886
-0.5179474844525526
-0.517727888197523
-0.5175085324688873
-0.5172894170222524
-0.5170705416123503
-0.5168519059930413
-0.5166335099173179
-0.51641535313731
-0.5161974354042876
-0.5159797564686663
-0.5157623160800103
-0.5155451139870371
-0.5153281499376213
-0.5151114236787993
-0.5148949349567721
-0.5146786835169114
-0.5144626691037618
-0.5142468914610457
-0.5140313503316677
-0.5138160454577181
-0.5136009765804773
-0.51338614344042
-0.5131715457772191
-0.5129571833297498
-0.5127430558360937
-0.5125291630335429
-0.5123155046586042
-0.5121020804470032
-0.5118888901336883
-0.5116759334528344
-0.5114632101378477
-0.5112507199213695
-0.51103846253528
-0.5108264377107027
-0.5106146451780083
-0.5104030846668189
-0.5101917559060122
-0.5099806586237249
-0.5097697925473579
-0.5095591574035793
-0.5093487529183288
-0.5091385788168223
-0.5089286348235553
-0.508718920662307
-0.5085094360561447
-0.5083001807274279
-0.5080911543978117
-0.5078823567882516
-0.507673787619007
-0.5074654466096461
-0.5072573334790484
-0.5070494479454106
-0.5068417897262492
-0.5066343585384049
-0.5064271540980474
-0.5062201761206783
-0.5060134243211358
-0.5058068984135989
-0.5056005981115906
-0.5053945231279829
-0.5051886731749999
-0.5049830479642227
-0.5047776472065929
-0.5045724706124164
-0.5043675178913681
-0.5041627887524954
-0.5039582829042223
-0.5037540000543533
-0.5035499399100779
-0.503346102177974
-0.5031424865640121
-0.5029390927735593
-0.5027359205113836
-0.502532969481657
-0.502330239387961
-0.5021277299332888
-0.5019254408200504
-0.5017233717500765
-0.5015215224246223
-0.5013198925443711
-0.501118481809439
-0.5009172899193781
-0.5007163165731814
-0.5005155614692856
-0.5003150243055758
-0.5001147047793898
-0.49991460258752085
-0.49971471742622264
-0.4995150489912129
-0.49931559697767713
-0.49911636108027313
-0.4989173409931341
-0.4987185364098732
-0.49851994702358715
-0.4983215725268604
-0.49812341261176896
-0.49792546696988393
-0.4977277352922763
-0.49753021726951985
-0.49733291259169554
-0.4971358209483957
-0.4969389420287271
-0.496742275521316
-0.49654582111431067
-0.4963495784953864
-0.496153547351749
-0.49595772737013843
-0.4957621182368329
-0.49556671963765275
-0.4953715312579645
-0.49517655278268424
-0.4949817838962818
-0.49478722428278454
-0.4945928736257811
-0.49439873160842585
-0.4942047979134415
-0.49401107222312424
-0.4938175542193467
-0.49362424358356216
-0.49343113999680854
-0.49323824313971154
-0.4930455526924892
-0.49285306833495524
-0.4926607897465233
-0.4924687166062103
-0.4922768485926402
-0.49208518538404855
-0.49189372665828535
-0.4917024720928195
-0.4915114213647419
-0.49132057415077013
-0.4911299301272516
-0.49093948897016737
-0.49074925035513595
-0.4905592139574173
-0.4903693794519165
-0.4901797465131872
-0.48999031481543553
-0.4898010840325241
-0.48961205383797557
-0.48942322390497606
-0.48923459390637936
-0.48904616351471064
-0.4888579324021697
-0.48866990024063506
-0.4884820667016677
-0.4882944314565144
-0.48810699417611214
-0.48791975453109093
-0.4877327121917782
-0.4875458668282021
-0.4873592181100953
-0.4871727657068987
-0.4869865092877651
-0.4868004485215628
-0.4866145830768793
-0.486428912622025
-0.48624343682503673
-0.4860581553536816
-0.48587306787546036
-0.48568817405761155
-0.4855034735671144
-0.4853189660706929
-0.4851346512348197
-0.4849505287257191
-0.48476659820937096
-0.48458285935151457
-0.4843993118176516
-0.4842159552730504
-0.4840327893827492
-0.48384981381155984
-0.48366702822407115
-0.4834844322846527
-0.4833020256574585
-0.4831198080064304
-0.4829377789953012
-0.4827559382875994
-0.4825742855466515
-0.4823928204355861
-0.48221154261733773
-0.48203045175464976
-0.48184954751007814
-0.48166882954599527
-0.4814882975245933
-0.48130795110788727
-0.4811277899577192
-0.4809478137357611
-0.4807680221035191
-0.48058841472233615
-0.4804089912533962
-0.48022975135772716
-0.48005069469620454
-0.4798718209295553
-0.47969312971836064
-0.47951462072305995
-0.4793362936039542
-0.47915814802120904
-0.4789801836348587
-0.47880240010480923
-0.4786247970908417
-0.4784473742526161
-0.47827013124967427
-0.4780930677414438
-0.47791618338724073
-0.477739477846274
-0.47756295077764777
-0.4773866018403654
-0.4772104306933327
-0.47703443699536124
-0.47685862040517196
-0.47668298058139824
-0.47650751718258944
-0.47633222986721413
-0.47615711829366336
-0.47598218212025456
-0.475807421005234
-0.4756328346067808
-0.47545842258301
-0.47528418459197574
-0.475110120291675
-0.47493622934005036
-0.47476251139499376
-0.4745889661143494
-0.4744155931559174
-0.4742423921774569
-0.4740693628366891
-0.4738965047913011
-0.47372381769894834
-0.4735513012172591
-0.47337895500383603
-0.47320677871626105
-0.47303477201209765
-0.4728629345488944
-0.4726912659841878
-0.4725197659755064
-0.4723484341803728
-0.47217727025630796
-0.4720062738608337
-0.4718354446514761
-0.4716647822857687
-0.4714942864212557
-0.4713239567154951
-0.47115379282606185
-0.47098379441055094
-0.4708139611265808
-0.47064429263179614
-0.4704747885838714
-0.4703054486405134
-0.4701362724594651
-0.4699672596985083
-0.4697984100154666
-0.4696297230682092
-0.4694611985146533
-0.4692928360127673
-0.46912463522057435
-0.46895659579615484
-0.46878871739765016
-0.46862099968326476
-0.4684534423112703
-0.46828604494000803
-0.468118807227892
-0.467951728833412
-0.46778480941513706
-0.46761804863171774
-0.4674514461418897
-0.4672850016044767
-0.46711871467839305
-0.4669525850226475
-0.4667866122963453
-0.4666207961586919
-0.4664551362689957
-0.46628963228667064
-0.46612428387123994
-0.46595909068233843
-0.4657940523797156
-0.46562916862323867
-0.46546443907289564
-0.465299863388798
-0.4651354412311838
-0.4649711722604202
-0.46480705613700707
-0.4646430925215794
-0.4644792810749101
-0.4643156214579134
-0.464152113331647
-0.46398875635731585
-0.4638255501962742
-0.4636624945100289
-0.4634995889602421
-0.4633368332087343
-0.4631742269174867
-0.4630117697486449
-0.46284946136452054
-0.46268730142759534
-0.4625252896005231
-0.46236342554613263
-0.46220170892743084
-0.4620401394076055
-0.46187871665002744
-0.46171744031825424
-0.46155631007603204
-0.46139532558729923
-0.4612344865161886
-0.46107379252703
-0.4609132432843537
-0.46075283845289267
-0.4605925776975851
-0.46043246068357774
-0.46027248707622814
-0.46011265654110733
-0.4599529687440031
-0.45979342335092177
-0.45963402002809156
-0.4594747584419653
-0.45931563825922245
-0.4591566591467725
-0.4589978207717571
-0.45883912280155303
-0.45868056490377473
-0.45852214674627667
-0.45836386799715656
-0.4582057283247575
-0.45804772739767036
-0.45788986488473726
-0.4577321404550534
-0.45757455377796985
-0.4574171045230962
-0.45725979236030306
-0.45710261695972476
-0.4569455779917616
-0.4567886751270828
-0.4566319080366288
-0.45647527639161367
-0.4563187798635281
-0.45616241812414127
-0.4560061908455041
-0.45585009769995105
-0.455694138360103
-0.4555383124988699
-0.45538261978945266
-0.4552270599053463
-0.4550716325203419
-0.45491633730852943
-0.45476117394429993
-0.4546061421023481
-0.4544512414576747
-0.45429647168558895
-0.4541418324617109
-0.45398732346197423
-0.4538329443626279
-0.45367869484023937
-0.45352457457169637
-0.4533705832342098
-0.4532167205053155
-0.4530629860628771
-0.4529093795850885
-0.45275590075047534
-0.45260254923789867
-0.4524493247265561
-0.4522962268959847
-0.4521432554260634
-0.45199040999701484
-0.45183769028940823
-0.45168509598416146
-0.4515326267625429
-0.45138028230617466
-0.4512280622970337
-0.4510759664174554
-0.4509239943501344
-0.4507721457781281
-0.45062042038485833
-0.4504688178541135
-0.4503173378700509
-0.4501659801171992
-0.45001474428046045
-0.4498636300451121
-0.44971263709680964
-0.44956176512158835
-0.4494110138058658
-0.44926038283644376
-0.44910987190051066
-0.44895948068564373
-0.4488092088798106
-0.4486590561713721
-0.4485090222490843
-0.44835910680210045
-0.44820930951997284
-0.4480596300926556
-0.4479100682105063
-0.4477606235642881
-0.447611295845172
-0.4474620847447388
-0.44731298995498125
-0.44716401116830606
-0.4470151480775359
-0.44686640037591174
-0.4467177677570943
-0.44656924991516694
-0.44642084654463676
-0.4462725573404373
-0.44612438199793025
-0.4459763202129077
-0.4458283716815936
-0.4456805361006464
-0.4455328131671606
-0.44538520257866887
-0.4452377040331439
-0.4450903172290008
-0.44494304186509814
-0.444795877640741
-0.44464882425568203
-0.4445018814101237
-0.4443550488047203
-0.4442083261405798
-0.44406171311926546
-0.4439152094427983
-0.44376881481365843
-0.44362252893478715
-0.443476351509589
-0.44333028224193316
-0.4431843208361559
-0.4430384669970618
-0.442892720429926
-0.44274708084049613
-0.4426015479349935
-0.44245612142011564
-0.4423108010030378
-0.44216558639141457
-0.442020477293382
-0.441875473417559
-0.44173057447304964
-0.4415857801694444
-0.44144109021682226
-0.4412965043257521
-0.44115202220729494
-0.44100764357300526
-0.4408633681349329
-0.4407191956056246
-0.4405751256981262
-0.44043115812598355
-0.44028729260324506
-0.4401435288444626
-0.4399998665646938
-0.43985630547950333
-0.4397128453049648
-0.4395694857576622
-0.43942622655469177
-0.4392830674136634
-0.4391400080527025
-0.43899704819045127
-0.4388541875460709
-0.43871142583924266
-0.43856876279016943
-0.43842619811957784
-0.43828373154871936
-0.4381413627993721
-0.4379990915938423
-0.4378569176549658
-0.4377148407061099
-0.4375728604711745
-0.43743097667459385
-0.4372891890413382
-0.437147497296915
-0.4370059011673706
-0.4368644003792918
-0.43672299465980724
-0.4365816837365889
-0.43644046733785347
-0.43629934519236413
-0.4361583170294319
-0.43601738257891665
-0.4358765415712292
-0.43573579373733234
-0.43559513880874245
-0.43545457651753094
-0.4353141065963253
-0.43517372877831095
-0.43503344279723255
-0.43489324838739524
-0.43475314528366604
-0.4346131332214752
-0.4344732119368179
-0.4343333811662551
-0.4341936406469151
-0.43405399011649526
-0.43391442931326263
-0.43377495797605564
-0.43363557584428564
-0.43349628265793777
-0.43335707815757263
-0.4332179620843273
-0.4330789341799166
-0.43293999418663487
-0.4328011418473565
-0.43266237690553777
-0.4325236991052178
-0.43238510819102
-0.432246603908153
-0.43210818600241224
-0.43196985422018097
-0.4318316083084315
-0.4316934480147264
-0.4315553730872199
-0.43141738327465856
-0.4312794783263831
-0.431141657992329
-0.4310039220230282
-0.43086627016960966
-0.43072870218380127
-0.43059121781793014
-0.43045381682492434
-0.43031649895831375
-0.4301792639722314
-0.4300421116214142
-0.42990504166120447
-0.42976805384755085
-0.4296311479370093
-0.4294943236867441
-0.4293575808545296
-0.42922091919875
-0.42908433847840177
-0.4289478384530938
-0.42881141888304886
-0.42867507952910433
-0.42853882015271366
-0.4284026405159467
-0.4282665403814915
-0.4281305195126546
-0.4279945776733627
-0.4278587146281629
-0.42772293014222434
-0.42758722398133886
-0.4274515959119217
-0.4273160457010132
-0.4271805731162789
-0.4270451779260109
-0.42690985989912894
-0.42677461880518086
-0.42663945441434403
-0.4265043664974258
-0.4263693548258646
-0.426234419171731
-0.4260995593077281
-0.4259647750071929
-0.42583006604409696
-0.4256954321930473
-0.4255608732292871
-0.42542638892869683
-0.4252919790677946
-0.4251576434237376
-0.4250233817743224
-0.4248891938979862
-0.4247550795738071
-0.42462103858150546
-0.4244870707014443
-0.4243531757146301
-0.42421935340271383
-0.4240856035479915
-0.42395192593340486
-0.4238183203425424
-0.42368478655963987
-0.423551324369581
-0.4234179335578984
-0.4232846139107742
-0.4231513652150406
-0.4230181872581809
-0.4228850798283297
-0.42275204271427425
-0.4226190757054543
-0.4224861785919637
-0.4223533511645504
-0.42222059321461713
-0.42208790453422224
-0.4219552849160806
-0.4218227341535636
-0.4216902520407003
-0.4215578383721777
-0.42142549294334164
-0.42129321555019705
-0.4211610059894091
-0.421028864058303
-0.42089678955486526
-0.42076478227774405
-0.42063284202624956
-0.4205009686003548
-0.4203691618006959
-0.4202374214285731
-0.4201057472859507
-0.41997413917545795
-0.4198425969003896
-0.4197111202647061
-0.41957970907303443
-0.4194483631306683
-0.4193170822435689
-0.41918586621836523
-0.41905471486235457
-0.4189236279835031
-0.41879260539044594
-0.4186616468924881
-0.4185307522996046
-0.4183999214224413
-0.41826915407231446
-0.4181384500612121
-0.418007809201794
-0.41787723130739207
-0.41774671619201076
-0.41761626367032767
-0.41748587355769334
-0.4173555456701325
-0.41722527982434376
-0.4170950758377
-0.4169649335282492
-0.4168348527147142
-0.4167048332164933
-0.41657487485366096
-0.4164449774469673
-0.4163151408178388
-0.4161853647883792
-0.4160556491813687
-0.4159259938202652
-0.41579639852920375
-0.41566686313299767
-0.4155373874571382
-0.4154079713277949
-0.4152786145718161
-0.41514931701672897
-0.41502007849073974
-0.41489089882273394
-0.4147617778422768
-0.41463271537961327
-0.41450371126566826
-0.4143747653320468
-0.4142458774110344
-0.41411704733559707
-0.4139882749393817
-0.41385956005671576
-0.413730902522608
-0.4136023021727487
-0.4134737588435089
-0.4133452723719415
-0.4132168425957811
-0.41308846935344395
-0.41296015248402823
-0.41283189182731417
-0.41270368722376394
-0.41257553851452217
-0.41244744554141566
-0.41231940814695356
-0.4121914261743276
-0.41206349946741183
-0.41193562787076304
-0.4118078112296208
-0.411680049389907
-0.4115523421982266
-0.41142468950186717
-0.4112970911487991
-0.4111695469876755
-0.4110420568678324
-0.4109146206392887
-0.410787238152746
-0.41065990925958873
-0.41053263381188415
-0.4104054116623822
-0.41027824266451574
-0.41015112667240017
-0.41002406354083354
-0.40989705312529656
-0.4097700952819525
-0.409643189867647
-0.40951633673990817
-0.4093895357569465
-0.4092627867776545
-0.409136089661607
-0.40900944426906094
-0.40888285046095485
-0.4087563080989094
-0.40862981704522683
-0.40850337716289087
-0.4083769883155667
-0.4082506503676008
-0.4081243631840208
-0.4079981266305353
-0.4078719405735336
-0.4077458048800857
-0.40761971941794223
-0.4074936840555336
-0.4073676986619708
-0.4072417631070445
-0.407115877261225
-0.40699004099566205
-0.40686425418218475
-0.40673851669330113
-0.4066128284021981
-0.4064871891827409
-0.40636159890947327
-0.40623605745761693
-0.4061105647030713
-0.4059851205224133
-0.40585972479289734
-0.40573437739245455
-0.4056090781996927
-0.40548382709389613
-0.4053586239550251
-0.40523346866371573
-0.4051083611012795
-0.4049833011497031
-0.4048582886916481
-0.4047333236104502
-0.4046084057901197
-0.4044835351153404
-0.4043587114714696
-0.40423393474453767
-0.4041092048212477
-0.4039845215889749
-0.4038598849357669
-0.40373529475034237
-0.4036107509220915
-0.40348625334107496
-0.4033618018980242
-0.40323739648434015
-0.4031130369920936
-0.40298872331402424
-0.4028644553435406
-0.4027402329747193
-0.4026160561023047
-0.4024919246217088
-0.40236783842901
-0.4022437974209535
-0.40211980149495036
-0.40199585054907694
-0.40187194448207464
-0.4017480831933494
-0.4016242665829712
-0.40150049455167325
-0.4013767670008521
-0.4012530838325664
-0.40112944494953695
-0.4010058502551459
-0.4008822996534362
-0.4007587930491113
-0.4006353303475342
-0.4005119114547273
-0.4003885362773716
-0.4002652047228062
-0.4001419166990277
-0.4000186721146898
-0.39989547087910227
-0.39977231290223086
-0.3996491980946965
-0.3995261263677746
-0.3994030976333946
-0.3992801118041392
-0.39915716879324376
-0.39903426851459595
-0.3989114108827347
-0.3987885958128499
-0.3986658232207814
-0.3985430930230188
-0.3984204051367004
-0.39829775947961266
-0.39817515597018976
-0.39805259452751246
-0.39793007507130784
-0.39780759752194844
-0.3976851618004515
-0.3975627678284783
-0.3974404155283337
-0.3973181048229649
-0.3971958356359613
-0.3970736078915533
-0.3969514215146119
-0.3968292764306477
-0.3967071725658105
-0.3965851098468882
-0.39646308820130616
-0.3963411075571266
-0.3962191678430475
-0.3960972689884021
-0.39597541092315824
-0.3958535935779173
-0.3957318168839131
-0.3956100807730122
-0.39548838517771173
-0.3953667300311397
-0.3952451152670535
-0.3951235408198396
-0.3950020066245119
-0.394880512616712
-0.3947590587327075
-0.3946376449093916
-0.3945162710842821
-0.3943949371955204
-0.39427364318187097
-0.3941523889827204
-0.39403117453807623
-0.39390999978856645
-0.39378886467543833
-0.3936677691405578
-0.3935467131264083
-0.3934256965760903
-0.39330471943331957
-0.39318378164242734
-0.3930628831483584
-0.3929420238966711
-0.3928212038335356
-0.3927004229057332
-0.392579681060656
-0.39245897824630493
-0.3923383144112896
-0.39221768950482694
-0.3920971034767405
-0.3919765562774593
-0.3918560478580168
-0.39173557817005034
-0.3916151471657996
-0.3914947547981059
-0.3913744010204113
-0.39125408578675763
-0.3911338090517849
-0.39101357077073107
-0.3908933708994308
-0.39077320939431415
-0.3906530862124058
-0.39053300131132396
-0.3904129546492794
-0.3902929461850744
-0.3901729758781015
-0.390053043688343
-0.389933149576369
-0.3898132935033374
-0.3896934754309918
-0.3895736953216614
-0.3894539531382592
-0.38933424884428125
-0.38921458240380546
-0.3890949537814906
-0.3889753629425753
-0.38885580985287643
-0.38873629447878877
-0.38861681678728327
-0.38849737674590623
-0.3883779743227781
-0.3882586094865924
-0.38813928220661476
-0.3880199924526811
-0.38790074019519744
-0.38778152540513805
-0.38766234805404465
-0.3875432081140252
-0.3874241055577526
-0.38730504035846364
-0.38718601248995776
-0.38706702192659614
-0.3869480686433
-0.38682915261555
-0.38671027381938455
-0.38659143223139913
-0.3864726278287446
-0.38635386058912613
-0.3862351304908023
-0.3861164375125835
-0.3859977816338311
-0.3858791628344555
-0.38576058109491596
-0.3856420363962186
-0.38552352871991513
-0.38540505804810243
-0.3852866243634202
-0.38516822764905045
-0.38504986788871604
-0.3849315450666795
-0.3848132591677415
-0.3846950101772401
-0.3845767980810488
-0.3844586228655758
-0.3843404845177625
-0.3842223830250824
-0.38410431837553927
-0.3839862905576667
-0.38386829956052615
-0.3837503453737058
-0.3836324279873194
-0.38351454739200463
-0.38339670357892247
-0.38327889653975483
-0.3831611262667043
-0.383043392752492
-0.38292569599035675
-0.3828080359740535
-0.38269041269785203
-0.38257282615653576
-0.3824552763453999
-0.38233776326025093
-0.3822202868974044
-0.3821028472536841
-0.3819854443264206
-0.3818680781134496
-0.38175074861311087
-0.3816334558242468
-0.38151619974620077
-0.38139898037881637
-0.38128179772243515
-0.38116465177789594
-0.38104754254653317
-0.3809304700301755
-0.3808134342311442
-0.38069643515225227
-0.38057947279680227
-0.38046254716858574
-0.3803456582718811
-0.3802288061114525
-0.3801119906925484
-0.3799952120209002
-0.3798784701027204
-0.37976176494470176
-0.37964509655401535
-0.37952846493830944
-0.3794118701057078
-0.3792953120648085
-0.3791787908246818
-0.3790623063948699
-0.3789458587853841
-0.3788294480067043
-0.37871307406977706
-0.37859673698601437
-0.3784804367672919
-0.3783641734259476
-0.3782479469747805
-0.3781317574270487
-0.37801560479646834
-0.37789948909721166
-0.37778341034390606
-0.37766736855163185
-0.3775513637359215
-0.3774353959127576
-0.3773194650985714
-0.3772035713102415
-0.3770877145650923
-0.37697189488089217
-0.37685611227585214
-0.3767403667686245
-0.37662465837830095
-0.3765089871244112
-0.3763933530269215
-0.37627775610623276
-0.37616219638317966
-0.3760466738790283
-0.3759311886154751
-0.3758157406146452
-0.37570032989909063
-0.37558495649178925
-0.3754696204161425
-0.37535432169597455
-0.3752390603555299
-0.3751238364194726
-0.3750086499128841
-0.37489350086126194
-0.37477838929051793
-0.3746633152269768
-0.3745482786973745
-0.3744332797288565
-0.37431831834897616
-0.3742033945856934
-0.37408850846737296
-0.37397366002278226
-0.3738588492810908
-0.3737440762718676
-0.37362934102508016
-0.37351464357109243
-0.3733999839406634
-0.3732853621649456
-0.37317077827548306
-0.37305623230421003
-0.372941724283449
-0.3728272542459095
-0.37271282222468605
-0.3725984282532566
-0.3724840723654812
-0.3723697545955997
-0.3722554749782306
-0.37214123354836925
-0.3720270303413862
-0.3719128653930254
-0.3717987387394027
-0.3716846504170041
-0.37157060046268386
-0.3714565889136634
-0.37134261580752875
-0.37122868118222985
-0.371114785076078
-0.37100092752774455
-0.37088710857625945
-0.370773328261009
-0.3706595866217344
-0.3705458836985304
-0.3704322195318429
-0.3703185941624679
-0.37020500763154923
-0.3700914599805772
-0.369977951251387
-0.3698644814861564
-0.36975105072740466
-0.36963765901799056
-0.36952430640111034
-0.36941099292029667
-0.36929771861941624
-0.3691844835426686
-0.3690712877345838
-0.3689581312400213
-0.3688450141041678
-0.3687319363725356
-0.368618898090961
-0.36850589930560224
-0.3683929400629381
-0.3682800204097659
-0.3681671403931998
-0.3680543000606692
-0.3679414994599169
-0.3678287386389969
-0.36771601764627354
-0.367603336530419
-0.3674906953404116
-0.36737809412553446
-0.3672655329353734
-0.36715301181981513
-0.36704053082904553
-0.36692809001354804
-0.3668156894241017
-0.36670332911177933
-0.366591009127946
-0.366478729524257
-0.366366490352656
-0.3662542916653736
-0.36614213351492514
-0.3660300159541093
-0.3659179390360058
-0.36580590281397407
-0.36569390734165136
-0.3655819526729508
-0.36547003886205953
-0.3653581659634372
-0.36524633403181367
-0.36513454312218785
-0.36502279328982545
-0.36491108459025723
-0.3647994170792771
-0.36468779081294067
-0.36457620584756306
-0.3644646622397172
-0.364353160046232
-0.36424169932419065
-0.3641302801309285
-0.3640189025240317
-0.3639075665613348
-0.3637962723009195
-0.3636850198011123
-0.363573809120483
-0.36346264031784287
-0.36335151345224254
-0.3632404285829704
-0.36312938576955084
-0.36301838507174206
-0.3629074265495345
-0.362796510263149
-0.3626856362730349
-0.3625748046398681
-0.36246401542454937
-0.3623532686882024
-0.3622425644921719
-0.36213190289802205
-0.3620212839675343
-0.36191070776270545
-0.3618001743457464
-0.36168968377907956
-0.3615792361253375
-0.3614688314473607
-0.3613584698081961
-0.36124815127109505
-0.36113787589951113
-0.36102764375709895
-0.36091745490771177
-0.36080730941539985
-0.3606972073444083
-0.3605871487591758
-0.36047713372433215
-0.36036716230469656
-0.360257234565276
-0.36014735057126296
-0.36003751038803405
-0.35992771408114765
-0.3598179617163423
-0.3597082533595347
-0.3595985890768181
-0.3594889689344599
-0.3593793929989005
-0.3592698613367506
-0.3591603740147899
-0.35905093109996516
-0.3589415326593881
-0.3588321787603336
-0.3587228694702378
-0.35861360485669647
-0.3585043849874627
-0.35839520993044516
-0.3582860797537066
-0.35817699452546126
-0.3580679543140737
-0.35795895918805626
-0.3578500092160677
-0.35774110446691104
-0.35763224500953167
-0.3575234309130155
-0.35741466224658713
-0.3573059390796079
-0.357197261481574
-0.35708862952211445
-0.3569800432709895
-0.35687150279808844
-0.356763008173428
-0.35665455946715
-0.35654615674952006
-0.3564378000909251
-0.356329489561872
-0.356221225232985
-0.35611300717500477
-0.35600483545878553
-0.35589671015529384
-0.35578863133560634
-0.3556805990709078
-0.3555726134324898
-0.3554646744917481
-0.35535678232018103
-0.35524893698938775
-0.3551411385710662
-0.3550333871370111
-0.3549256827591121
-0.3548180255093522
-0.3547104154598054
-0.354602852682635
-0.3544953372500916
-0.3543878692345114
-0.35428044870831404
-0.3541730757440011
-0.35406575041415356
-0.35395847279143056
-0.35385124294856696
-0.3537440609583719
-0.35363692689372656
-0.3535298408275823
-0.3534228028329591
-0.3533158129829432
-0.3532088713506852
-0.3531019780093987
-0.35299513303235786
-0.35288833649289564
-0.3527815884644021
-0.3526748890203222
-0.352568238234154
-0.352461636179447
-0.3523550829297997
-0.3522485785588584
-0.3521421231403147
-0.35203571674790374
-0.3519293594554027
-0.3518230513366283
-0.35171679246543536
-0.3516105829157146
-0.351504422761391
-0.3513983120764217
-0.3512922509347941
-0.3511862394105242
-0.35108027757765436
-0.35097436551025174
-0.35086850328240615
-0.35076269096822815
-0.35065692864184744
-0.3505512163774107
-0.3504455542490797
-0.35033994233102955
-0.3502343806974467
-0.3501288694225272
-0.35002340858047437
-0.34991799824549763
-0.3498126384918099
-0.34970732939362603
-0.3496020710251611
-0.3494968634606281
-0.34939170677423637
-0.34928660104018955
-0.3491815463326838
-0.3490765427259058
-0.348971590294031
-0.3488666891112216
-0.34876183925162463
-0.3486570407893704
-0.3485522937985701
-0.3484475983533144
-0.3483429545276713
-0.34823836239568423
-0.34813382203137033
-0.3480293335087185
-0.34792489690168754
-0.3478205122842041
-0.3477161797301611
-0.3476118993134157
-0.34750767110778724
-0.34740349518705593
-0.3472993716249602
-0.3471953004951956
-0.34709128187141225
-0.3469873158272135
-0.3468834024361537
-0.34677954177173653
-0.3466757339074133
-0.34657197891658054
-0.34646827687257864
-0.3463646278486899
-0.3462610319181363
-0.34615748915407824
-0.34605399962961214
-0.345950563417769
-0.34584718059151215
-0.34574385122373574
-0.34564057538726267
-0.3455373531548429
-0.3454341845991515
-0.3453310697927867
-0.34522800880826815
-0.3451250017180353
-0.3450220485944451
-0.3449191495097704
-0.34481630453619816
-0.34471351374582765
-0.3446107772106682
-0.34450809500263796
-0.3444054671935616
-0.34430289385516866
-0.34420037505909173
-0.3440979108768646
-0.34399550137992024
-0.3438931466395895
-0.3437908467270985
-0.34368860171356747
-0.3435864116700086
-0.3434842766673244
-0.34338219677630555
-0.3432801720676297
-0.3431782026118587
-0.34307628847943783
-0.3429744297406933
-0.34287262646583067
-0.34277087872493284
-0.3426691865879586
-0.34256755012474066
-0.34246596940498353
-0.3423644444982622
-0.34226297547402007
-0.34216156240156725
-0.3420602053500787
-0.34195890438859244
-0.3418576595860076
-0.34175647101108314
-0.3416553387324354
-0.34155426281853685
-0.34145324333771393
-0.34135228035814524
-0.34125137394786037
-0.34115052417473724
-0.34104973110650094
-0.34094899481072183
-0.3408483153548135
-0.34074769280603145
-0.3406471272314708
-0.3405466186980648
-0.3404461672725833
-0.34034577302163055
-0.34024543601164353
-0.3401451563088905
-0.34004493397946867
-0.33994476908930316
-0.3398446617041446
-0.33974461188956784
-0.33964461971097
-0.3395446852335684
-0.33944480852239967
-0.339344989642317
-0.33924522865798923
-0.33914552563389855
-0.33904588063433905
-0.33894629372341484
-0.3388467649650386
-0.3387472944229294
-0.3386478821606112
-0.3385485282414114
-0.33844923272845856
-0.33834999568468116
-0.3382508171728056
-0.3381516972553546
-0.3380526359946455
-0.33795363345278845
-0.33785468969168486
-0.3377558047730255
-0.33765697875828893
-0.3375582117087399
-0.33745950368542726
-0.3373608547491828
-0.33726226496061906
-0.3371637343801281
-0.3370652630678793
-0.3369668510838182
-0.33686849848766437
-0.33677020533891006
-0.3366719716968184
-0.33657379762042156
-0.33647568316851945
-0.3363776283996777
-0.33627963337222627
-0.3361816981442574
-0.33608382277362453
-0.33598600731794
-0.3358882518345738
-0.3357905563806521
-0.3356929210130549
-0.3355953457884151
-0.33549783076311646
-0.33540037599329203
-0.33530298153482263
-0.33520564744333514
-0.3351083737742007
-0.3350111605825335
-0.33491400792318876
-0.3348169158507611
-0.33471988441958334
-0.33462291368372443
-0.33452600369698815
-0.3344291545129111
-0.3343323661847616
-0.3342356387655378
-0.33413897230796596
-0.3340423668644992
-0.3339458224873156
-0.33384933922831683
-0.3337529171391262
-0.3336565562710877
-0.3335602566752636
-0.3334640184024337
-0.33336784150309323
-0.3332717260274512
-0.3331756720254294
-0.3330796795466601
-0.3329837486404852
-0.33288787935595415
-0.3327920717418225
-0.33269632584655057
-0.33260064171830167
-0.3325050194049406
-0.3324094589540321
-0.33231396041283956
-0.33221852382832295
-0.3321231492471378
-0.33202783671563335
-0.33193258627985134
-0.33183739798552403
-0.3317422718780731
-0.3316472080026079
-0.331552206403924
-0.3314572671265018
-0.3313623902145047
-0.33126757571177795
-0.331172823661847
-0.3310781341079159
-0.330983507092866
-0.33088894265925445
-0.3307944408493124
-0.330700001704944
-0.33060562526772463
-0.3305113115788993
-0.3304170606793815
-0.33032287260975157
-0.3302287474102552
-0.3301346851208022
-0.3300406857809645
-0.3299467494299755
-0.32985287610672775
-0.3297590658497722
-0.3296653186973166
-0.3295716346872235
-0.3294780138570097
-0.3293844562438443
-0.32929096188454715
-0.32919753081558795
-0.32910416307308427
-0.32901085869280045
-0.32891761771014616
-0.32882444016017504
-0.32873132607758304
-0.32863827549670716
-0.3285452884515243
-0.3284523649756495
-0.3283595051023348
-0.3282667088644676
-0.32817397629456957
-0.3280813074247951
-0.3279887022869299
-0.32789616091238993
-0.32780368333221954
-0.3277112695770905
-0.3276189196773005
-0.32752663366277185
-0.32743441156305
-0.3273422534073025
-0.32725015922431705
-0.327158129042501
-0.32706616288987944
-0.3269742607940938
-0.32688242278240115
-0.3267906488816721
-0.32669893911838993
-0.3266072935186494
-0.3265157121081551
-0.3264241949122203
-0.3263327419557656
-0.3262413532633178
-0.32615002885900835
-0.3260587687665723
-0.3259675730093469
-0.32587644161027035
-0.32578537459188045
-0.32569437197631346
-0.3256034337853027
-0.32551256004017765
-0.3254217507618619
-0.32533100597087283
-0.3252403256873198
-0.325149709930903
-0.32505915872091223
-0.3249686720762258
-0.3248782500153092
-0.3247878925562137
-0.3246975997165754
-0.32460737151361385
-0.3245172079641311
-0.32442710908450995
-0.3243370748907133
-0.3242471053982827
-0.32415720062233716
-0.3240673605775721
-0.3239775852782576
-0.3238878747382384
-0.32379822897093136
-0.3237086479893252
-0.3236191318059791
-0.3235296804330214
-0.32344029388214846
-0.3233509721646236
-0.3232617152912761
-0.3231725232724998
-0.3230833961182519
-0.3229943338380521
-0.32290533644098135
-0.3228164039356807
-0.32272753633035006
-0.3226387336327474
-0.3225499958501874
-0.32246132298954033
-0.32237271505723103
-0.3222841720592379
-0.3221956940010915
-0.3221072808878739
-0.3220189327242171
-0.3219306495143025
-0.3218424312618593
-0.32175427797016376
-0.3216661896420382
-0.32157816627984936
-0.3214902078855082
-0.32140231446046824
-0.32131448600572465
-0.3212267225218134
-0.32113902400880995
-0.32105139046632836
-0.32096382189352035
-0.32087631828907404
-0.3207888796512133
-0.3207015059776962
-0.3206141972658146
-0.3205269535123927
-0.3204397747137864
-0.3203526608658818
-0.3202656119640949
-0.32017862800337016
-0.3200917089781794
-0.32000485488252123
-0.31991806570991993
-0.3198313414534244
-0.3197446821056073
-0.31965808765856396
-0.31957155810391175
-0.3194850934327887
-0.31939869363585305
-0.3193123587032817
-0.3192260886247701
-0.3191398833895304
-0.31905374298629147
-0.31896766740329735
-0.3188816566283063
-0.3187957106485904
-0.3187098294509344
-0.3186240130216348
-0.31853826134649865
-0.31845257441084346
-0.3183669521994956
-0.31828139469678984
-0.3181959018865682
-0.3181104737521795
-0.3180251102764778
-0.3179398114418225
-0.3178545772300766
-0.3177694076226065
-0.3176843026002809
-0.3175992621434699
-0.31751428623204425
-0.31742937484537476
-0.31734452796233115
-0.3172597455612814
-0.317175027620091
-0.31709037411612195
-0.31700578502623233
-0.3169212603267751
-0.3168367999935977
-0.31675240400204085
-0.31666807232693844
-0.3165838049426159
-0.31649960182289016
-0.31641546294106865
-0.3163313882699485
-0.3162473777818158
-0.31616343144844494
-0.3160795492410978
-0.31599573113052326
-0.31591197708695606
-0.3158282870801165
-0.3157446610792095
-0.3156610990529239
-0.3155776009694319
-0.3154941667963882
-0.31541079650092946
-0.31532749004967364
-0.31524424740871904
-0.31516106854364395
-0.31507795341950595
-0.3149949020008411
-0.31491191425166337
-0.3148289901354639
-0.31474612961521053
-0.31466333265334717
-0.3145805992117929
-0.3144979292519416
-0.3144153227346613
-0.3143327796202934
-0.31425029986865244
-0.3141678834390249
-0.31408553029016917
-0.31400324038031474
-0.31392101366716146
-0.31383885010787926
-0.3137567496591075
-0.3136747122769539
-0.31359273791699505
-0.31351082653427464
-0.31342897808330383
-0.3133471925180602
-0.31326546979198744
-0.31318380985799477
-0.31310221266845617
-0.3130206781752104
-0.3129392063295598
-0.3128577970822706
-0.3127764503835714
-0.3126951661831537
-0.31261394443017065
-0.31253278507323695
-0.3124516880604283
-0.3123706533392806
-0.3122896808567902
-0.31220877055941265
-0.31212792239306286
-0.3120471363031141
-0.3119664122343981
-0.3118857501312042
-0.31180514993727904
-0.3117246115958262
-0.3116441350495057
-0.31156372024043355
-0.3114833671101817
-0.3114030755997769
-0.311322845649701
-0.3112426771998901
-0.31116257018973464
-0.3110825245580785
-0.3110025402432188
-0.3109226171829057
-0.310842755314342
-0.31076295457418257
-0.3106832148985341
-0.31060353622295483
-0.3105239184824542
-0.3104443616114924
-0.31036486554398024
-0.31028543021327853
-0.31020605555219805
-0.310126741492999
-0.3100474879673911
-0.30996829490653277
-0.309889162241031
-0.3098100899009416
-0.3097310778157678
-0.3096521259144613
-0.30957323412542076
-0.30949440237649256
-0.30941563059496996
-0.3093369187075929
-0.3092582666405478
-0.3091796743194677
-0.3091011416694312
-0.3090226686149633
-0.30894425508003415
-0.30886590098805955
-0.3087876062619003
-0.30870937082386235
-0.3086311945956963
-0.3085530774985975
-0.3084750194532056
-0.30839702037960454
-0.30831908019732235
-0.30824119882533096
-0.30816337618204587
-0.30808561218532643
-0.3080079067524753
-0.30793025980023847
-0.3078526712448051
-0.30777514100180725
-0.30769766898632017
-0.3076202551128617
-0.30754289929539247
-0.3074656014473156
-0.30738836148147686
-0.30731117931016416
-0.307234054845108
-0.30715698799748087
-0.3070799786778977
-0.3070030267964152
-0.30692613226253235
-0.30684929498519
-0.3067725148727708
-0.30669579183309964
-0.30661912577344297
-0.306542516600509
-0.3064659642204481
-0.306389468538852
-0.3063130294607545
-0.306236646890631
-0.30616032073239874
-0.30608405088941665
-0.3060078372644855
-0.305931679759848
-0.3058555782771884
-0.3057795327176329
-0.30570354298174995
-0.30562760896954944
-0.3055517305804835
-0.30547590771344635
-0.3054001402667742
-0.30532442813824573
-0.30524877122508143
-0.30517316942394446
-0.3050976226309403
-0.30502213074161716
-0.30494669365096555
-0.30487131125341893
-0.30479598344285364
-0.3047207101125888
-0.3046454911553868
-0.3045703264634532
-0.304495215928437
-0.3044201594414305
-0.30434515689297004
-0.3042702081730354
-0.30419531317105053
-0.3041204717758836
-0.30404568387584685
-0.3039709493586974
-0.3038962681116368
-0.30382164002131157
-0.3037470649738135
-0.3036725428546794
-0.3035980735488917
-0.30352365694087874
-0.3034492929145146
-0.30337498135311997
-0.30330072213946135
-0.30322651515575244
-0.3031523602836537
-0.30307825740427285
-0.303004206398165
-0.302930207145333
-0.30285625952522777
-0.3027823634167485
-0.30270851869824306
-0.30263472524750806
-0.3025609829417893
-0.30248729165778215
-0.30241365127163183
-0.3023400616589337
-0.30226652269473325
-0.30219303425352734
-0.3021195962092635
-0.3020462084353409
-0.3019728708046106
-0.3018995831893758
-0.3018263454613922
-0.3017531574918685
-0.3016800191514668
-0.30160693031030267
-0.301533890837946
-0.3014609006034211
-0.301387959475207
-0.30131506732123836
-0.3012422240089052
-0.301169429405054
-0.3010966833759875
-0.30102398578746564
-0.3009513365047058
-0.3008787353923832
-0.30080618231463135
-0.3007336771350428
-0.30066121971666915
-0.3005888099220218
-0.30051644761307233
-0.30044413265125325
-0.30037186489745815
-0.3002996442120421
-0.3002274704548228
-0.30015534348508033
-0.3000832631615583
-0.3000112293424638
-0.2999392418854684
-0.2998673006477084
-0.29979540548578565
-0.29972355625576774
-0.2996517528131888
-0.29957999501304994
-0.29950828270982
-0.2994366157574361
-0.2993649940093037
-0.2992934173182981
-0.29922188553676426
-0.2991503985165178
-0.29907895610884544
-0.29900755816450564
-0.29893620453372943
-0.29886489506622055
-0.2987936296111566
-0.2987224080171894
-0.29865123013244577
-0.2985800958045278
-0.29850900488051424
-0.2984379572069605
-0.29836695262989943
-0.2982959909948424
-0.2982250721467795
-0.29815419593018055
-0.29808336218899545
-0.2980125707666554
-0.29794182150607307
-0.29787111424964363
-0.29780044883924545
-0.2977298251162407
-0.2976592429214761
-0.29758870209528393
-0.2975182024774821
-0.29744774390737583
-0.2973773262237577
-0.2973069492649086
-0.29723661286859865
-0.2971663168720878
-0.2970960611121266
-0.2970258454249573
-0.29695566964631415
-0.29688553361142467
-0.29681543715500996
-0.29674538011128615
-0.29667536231396463
-0.29660538359625316
-0.29653544379085667
-0.29646554272997805
-0.29639568024531915
-0.2963258561680812
-0.2962560703289664
-0.296186322558178
-0.29611661268542167
-0.2960469405399062
-0.2959773059503444
-0.29590770874495403
-0.29583814875145864
-0.29576862579708846
-0.2956991397085813
-0.2956296903121836
-0.29556027743365115
-0.2954909008982502
-0.2954215605307582
-0.2953522561554649
-0.295282987596173
-0.2952137546761998
-0.2951445572183772
-0.2950753950450535
-0.2950062679780936
-0.2949371758388808
-0.2948681184483171
-0.2947990956268246
-0.2947301071943461
-0.2946611529703467
-0.29459223277381386
-0.29452334642325967
-0.29445449373672067
-0.2943856745317596
-0.2943168886254662
-0.2942481358344582
-0.2941794159748824
-0.29411072886241574
-0.29404207431226637
-0.29397345213917464
-0.2939048621574143
-0.2938363041807933
-0.29376777802265525
-0.29369928349588004
-0.2936308204128853
-0.2935623885856274
-0.29349398782560254
-0.29342561794384775
-0.29335727875094203
-0.29328897005700777
-0.2932206916717114
-0.2931524434042647
-0.2930842250634263
-0.29301603645750224
-0.29294787739434736
-0.2928797476813667
-0.29281164712551616
-0.2927435755333042
-0.2926755327107925
-0.29260751846359756
-0.2925395325968917
-0.2924715749154042
-0.29240364522342255
-0.2923357433247937
-0.2922678690229251
-0.2922000221207862
-0.2921322024209095
-0.2920644097253915
-0.2919966438358944
-0.2919289045536474
-0.2918611916794471
-0.29179350501365975
-0.29172584435622195
-0.2916582095066421
-0.2915906002640014
-0.2915230164269557
-0.2914554577937359
-0.2913879241621502
-0.2913204153295845
-0.29125293109300443
-0.2911854712489562
-0.291118035593568
-0.2910506239225514
-0.2909832360312025
-0.2909158717144035
-0.29084853076662376
-0.29078121298192144
-0.29071391815394443
-0.29064664607593205
-0.2905793965407162
-0.2905121693407228
-0.29044496426797317
-0.2903777811140854
-0.2903106196702757
-0.29024347972735953
-0.29017636107575345
-0.29010926350547617
-0.2900421868061501
-0.2899751307670027
-0.28990809517686783
-0.28984107982418716
-0.2897740844970119
-0.28970710898300367
-0.28964015306943636
-0.2895732165431974
-0.2895062991907892
-0.28943940079833064
-0.28937252115155854
-0.28930566003582897
-0.2892388172361189
-0.28917199253702747
-0.28910518572277766
-0.2890383965772177
-0.28897162488382244
-0.2889048704256949
-0.288838132985568
-0.28877141234580556
-0.2887047082884042
-0.28863802059499477
-0.28857134904684384
-0.2885046934248552
-0.2884380535095713
-0.28837142908117497
-0.28830481991949075
-0.28823822580398684
-0.28817164651377597
-0.2881050818276175
-0.2880385315239188
-0.2879719953807368
-0.2879054731757796
-0.2878389646864079
-0.28777246968963677
-0.28770598796213726
-0.28763951928023773
-0.28757306341992556
-0.2875066201568489
-0.2874401892663181
-0.2873737705233074
-0.28730736370245646
-0.2872409685780721
-0.28717458492412967
-0.28710821251427504
-0.2870418511218261
-0.2869755005197742
-0.28690916048078613
-0.2868428307772053
-0.28677651118105385
-0.2867102014640342
-0.28664390139753054
-0.2865776107526107
-0.28651132930002754
-0.2864450568102211
-0.2863787930533197
-0.28631253779914223
-0.2862462908171993
-0.2861800518766954
-0.28611382074652997
-0.2860475971953
-0.285981380991301
-0.285915171902529
-0.2858489696966824
-0.28578277414116326
-0.2857165850030796
-0.2856504020492467
-0.28558422504618897
-0.28551805376014183
-0.2854518879570533
-0.2853857274025858
-0.2853195718621178
-0.2852534211007458
-0.2851872748832862
-0.2851211329742764
-0.28505499513797744
-0.2849888611383753
-0.2849227307391826
-0.2848566037038408
-0.28479047979552163
-0.284724358777129
-0.28465824041130106
-0.2845921244604114
-0.2845260106865715
-0.28445989885163236
-0.28439378871718607
-0.28432768004456777
-0.2842615725948579
-0.2841954661288833
-0.28412936040721953
-0.2840632551901927
-0.2839971502378812
-0.2839310453101173
-0.28386494016648994
-0.2837988345663452
-0.2837327282687895
-0.28366662103269047
-0.2836005126166794
-0.2835344027791531
-0.2834682912782754
-0.2834021778719794
-0.28333606231796926
-0.283269944373722
-0.2832038237964896
-0.28313770034330066
-0.2830715737709624
-0.28300544383606285
-0.2829393102949723
-0.2828731729038455
-0.2828070314186235
-0.28274088559503574
-0.2826747351886017
-0.282608579954633
-0.28254241964823557
-0.282476254024311
-0.2824100828375591
-0.2823439058424795
-0.2822777227933737
-0.28221153344434713
-0.2821453375493109
-0.28207913486198405
-0.28201292513589515
-0.28194670812438466
-0.2818804835806067
-0.28181425125753107
-0.2817480109079452
-0.2816817622844562
-0.28161550513949285
-0.2815492392253077
-0.2814829642939788
-0.2814166800974119
-0.28135038638734244
-0.2812840829153377
-0.2812177694327983
-0.28115144569096095
-0.2810851114409
-0.28101876643352947
-0.2809524104196054
-0.2808860431497274
-0.28081966437434125
-0.2807532738437405
-0.2806868713080687
-0.2806204565173213
-0.2805540292213481
-0.2804875891698548
-0.28042113611240527
-0.2803546697984239
-0.280288189977197
-0.2802216963978756
-0.280155188809477
-0.2800886669608871
-0.28002213060086234
-0.2799555794780319
-0.2798890133408998
-0.2798224319378467
-0.27975583501713264
-0.2796892223268981
-0.2796225936151672
-0.2795559486298492
-0.27948928711874055
-0.2794226088295273
-0.27935591350978706
-0.27928920090699105
-0.27922247076850626
-0.2791557228415976
-0.27908895687343027
-0.2790221726110713
-0.27895536980149205
-0.27888854819157044
-0.2788217075280929
-0.2787548475577565
-0.278687968027171
-0.2786210686828614
-0.2785541492712697
-0.27848720953875705
-0.27842024923160613
-0.27835326809602307
-0.2782862658781398
-0.2782192423240162
-0.2781521971796418
-0.2780851301909388
-0.2780180411037635
-0.2779509296639088
-0.27788379561710613
-0.27781663870902806
-0.27774945868528994
-0.2776822552914526
-0.2776150282730241
-0.277547777375462
-0.27748050234417576
-0.277413202924529
-0.2773458788618409
-0.2772785299013897
-0.27721115578841354
-0.27714375626811366
-0.2770763310856561
-0.27700887998617413
-0.2769414027147701
-0.27687389901651804
-0.276806368636466
-0.2767388113196374
-0.27667122681103434
-0.276603614855639
-0.2765359751984163
-0.2764683075843158
-0.2764006117582743
-0.27633288746521767
-0.27626513445006334
-0.2761973524577225
-0.276129541233102
-0.27606170052110723
-0.27599383006664363
-0.2759259296146194
-0.27585799890994755
-0.2757900376975483
-0.27572204572235093
-0.2756540227292965
-0.2755859684633398
-0.27551788266945176
-0.2754497650926215
-0.27538161547785855
-0.2753134335701955
-0.27524521911468974
-0.2751769718564261
-0.27510869154051887
-0.2750403779121141
-0.2749720307163919
-0.27490364969856884
-0.2748352346038997
-0.2747667851776804
-0.2746983011652497
-0.2746297823119918
-0.2745612283633385
-0.27449263906477167
-0.2744240141618247
-0.2743553534000861
-0.27428665652520046
-0.27421792328287165
-0.2741491534188646
-0.27408034667900766
-0.27401150280919506
-0.27394262155538884
-0.2738737026636216
-0.27380474587999815
-0.2737357509506986
-0.27366671762197947
-0.2735976456401774
-0.27352853475171035
-0.2734593847030802
-0.27339019524087493
-0.2733209661117715
-0.27325169706253705
-0.27318238784003224
-0.2731130381912129
-0.2730436478631324
-0.27297421660294413
-0.27290474415790367
-0.27283523027537104
-0.272765674702813
-0.2726960771878055
-0.2726264374780356
-0.2725567553213042
-0.27248703046552797
-0.27241726265874167
-0.2723474516491009
-0.27227759718488354
-0.27220769901449293
-0.2721377568864596
-0.27206777054944364
-0.27199773975223707
-0.2719276642437663
-0.2718575437730939
-0.27178737808942155
-0.2717171669420918
-0.27164691008059066
-0.27157660725454963
-0.27150625821374835
-0.2714358627081165
-0.2713654204877364
-0.271294931302845
-0.2712243949038365
-0.27115381104126446
-0.2710831794658439
-0.27101249992845405
-0.2709417721801402
-0.2708709959721163
-0.2708001710557667
-0.2707292971826494
-0.2706583741044973
-0.2705874015732213
-0.270516379340912
-0.2704453071598424
-0.2703741847824698
-0.27030301196143836
-0.2702317884495815
-0.2701605139999237
-0.2700891883656831
-0.2700178113002739
-0.2699463825573084
-0.2698749018905994
-0.2698033690541623
-0.26973178380221763
-0.2696601458891932
-0.2695884550697263
-0.26951671109866615
-0.26944491373107593
-0.2693730627222353
-0.26930115782764263
-0.269229198803017
-0.2691571854043008
-0.26908511738766183
-0.26901299450949556
-0.26894081652642743
-0.26886858319531515
-0.2687962942732509
-0.2687239495175636
-0.2686515486858213
-0.2685790915358329
-0.26850657782565146
-0.26843400731357525
-0.2683613797581508
-0.26828869491817475
-0.2682159525526967
-0.26814315242102027
-0.2680702942827069
-0.2679973778975766
-0.2679244030257113
-0.2678513694274566
-0.26777827686342376
-0.2677051250944927
-0.2676319138818134
-0.26755864298680876
-0.2674853121711763
-0.26741192119689117
-0.26733846982620735
-0.2672649578216605
-0.2671913849460703
-0.2671177509625423
-0.2670440556344703
-0.2669702987255385
-0.26689647999972377
-0.2668225992212979
-0.2667486561548298
-0.26667465056518747
-0.26660058221754057
-0.26652645087736226
-0.2664522563104318
-0.2663779982828365
-0.2663036765609736
-0.26622929091155323
-0.2661548411016
-0.2660803268984552
-0.2660057480697792
-0.2659311043835538
-0.26585639560808383
-0.26578162151199974
-0.2657067818642598
-0.265631876434152
-0.26555690499129636
-0.2654818673056474
-0.26540676314749545
-0.26533159228746983
-0.26525635449654034
-0.2651810495460195
-0.2651056772075647
-0.26503023725318087
-0.2649547294552216
-0.26487915358639214
-0.2648035094197513
-0.26472779672871327
-0.26465201528705007
-0.2645761648688938
-0.26450024524873816
-0.2644242562014414
-0.2643481975022274
-0.26427206892668875
-0.2641958702507886
-0.2641196012508621
-0.2640432617036194
-0.2639668513861471
-0.2638903700759109
-0.26381381755075695
-0.2637371935889147
-0.2636604979689984
-0.26358373047000955
-0.2635068908713386
-0.26342997895276743
-0.263352994494471
-0.2632759372770198
-0.26319880708138144
-0.2631216036889233
-0.2630443268814139
-0.26296697644102535
-0.2628895521503353
-0.2628120537923292
-0.2627344811504016
-0.2626568340083591
-0.2625791121504215
-0.2625013153612248
-0.2624234434258219
-0.2623454961296859
-0.26226747325871114
-0.262189374599216
-0.26211119993794396
-0.2620329490620664
-0.2619546217591841
-0.2618762178173294
-0.2617977370249681
-0.2617191791710017
-0.2616405440447685
-0.2615618314360466
-0.26148304113505544
-0.26140417293245743
-0.26132522661936003
-0.2612462019873183
-0.26116709882833583
-0.26108791693486727
-0.26100865609982016
-0.26092931611655673
-0.26084989677889586
-0.26077039788111506
-0.260690819217952
-0.26061116058460687
-0.26053142177674404
-0.2604516025904937
-0.26037170282245437
-0.2602917222696939
-0.260211660729752
-0.26013151800064194
-0.260051293880852
-0.259970988169348
-0.2598906006655743
-0.2598101311694564
-0.2597295794814022
-0.25964894540230427
-0.2595682287335411
-0.25948742927697943
-0.25940654683497577
-0.2593255812103781
-0.2592445322065279
-0.25916339962726176
-0.2590821832769131
-0.2590008829603142
-0.2589194984827976
-0.258838029650198
-0.258756476268854
-0.25867483814560976
-0.258593115087817
-0.25851130690333635
-0.25842941340053915
-0.2583474343883093
-0.2582653696760448
-0.2581832190736596
-0.2581009823915851
-0.25801865944077196
-0.25793625003269155
-0.257853753979338
-0.25777117109322945
-0.2576885011874099
-0.2576057440754507
-0.2575228995714526
-0.2574399674900466
-0.25735694764639633
-0.2572738398561993
-0.2571906439356883
-0.25710735970163345
-0.25702398697134354
-0.25694052556266755
-0.2568569752939962
-0.25677333598426366
-0.256689607452949
-0.2566057895200778
-0.25652188200622356
-0.25643788473250934
-0.25635379752060916
-0.2562696201927498
-0.2561853525717116
-0.2561009944808311
-0.2560165457440011
-0.25593200618567347
-0.2558473756308597
-0.25576265390513286
-0.25567784083462863
-0.2555929362460473
-0.25550793996665444
-0.25542285182428315
-0.255337671647335
-0.2552523992647812
-0.2551670345061646
-0.25508157720160074
-0.25499602718177905
-0.25491038427796464
-0.25482464832199925
-0.25473881914630303
-0.25465289658387535
-0.2545668804682965
-0.254480770633729
-0.2543945669149188
-0.2543082691471965
-0.2542218771664787
-0.2541353908092696
-0.25404880991266166
-0.25396213431433745
-0.2538753638525705
-0.2537884983662265
-0.25370153769476517
-0.25361448167824063
-0.25352733015730317
-0.2534400829732002
-0.2533527399677775
-0.25326530098348066
-0.2531777658633556
-0.25309013445105044
-0.2530024065908164
-0.2529145821275085
-0.25282666090658734
-0.25273864277411995
-0.25265052757678075
-0.2525623151618531
-0.25247400537722964
-0.25238559807141403
-0.25229709309352183
-0.2522084902932813
-0.25211978952103486
-0.25203099062773954
-0.25194209346496876
-0.25185309788491284
-0.25176400374037977
-0.25167481088479693
-0.2515855191722114
-0.25149612845729113
-0.2514066385953261
-0.251317049442229
-0.25122736085453623
-0.25113757268940873
-0.25104768480463324
-0.2509576970586227
-0.25086760931041735
-0.2507774214196859
-0.25068713324672565
-0.2505967446524641
-0.2505062554984595
-0.2504156656469013
-0.2503249749606117
-0.2502341833030457
-0.2501432905382923
-0.2500522965310753
-0.24996120114675402
-0.2498700042513236
-0.24977870571141647
-0.24968730539430262
-0.24959580316789032
-0.24950419890072684
-0.2494124924619993
-0.24932068372153515
-0.24922877254980308
-0.2491367588179132
-0.24904464239761814
-0.2489524231613135
-0.24886010098203826
-0.24876767573347558
-0.24867514728995355
-0.2485825155264454
-0.24848978031857016
-0.24839694154259329
-0.24830399907542716
-0.24821095279463162
-0.24811780257841426
-0.24802454830563114
-0.24793118985578733
-0.2478377271090369
-0.24774415994618404
-0.24765048824868274
-0.24755671189863804
-0.24746283077880554
-0.24736884477259258
-0.24727475376405794
-0.2471805576379127
-0.2470862562795204
-0.2469918495748974
-0.246897337410713
-0.24680271967429002
-0.24670799625360484
-0.24661316703728797
-0.24651823191462396
-0.24642319077555191
-0.2463280435106655
-0.2462327900112134
-0.24613743016909928
-0.24604196387688204
-0.24594639102777605
-0.2458507115156513
-0.24575492523503345
-0.24565903208110385
-0.24556303194969997
-0.24546692473731535
-0.24537071034109936
-0.2452743886588576
-0.24517795958905209
-0.24508142303080083
-0.24498477888387798
-0.24488802704871426
-0.24479116742639628
-0.24469419991866692
-0.2445971244279252
-0.24449994085722615
-0.2444026491102807
-0.24430524909145568
-0.24420774070577378
-0.24411012385891306
-0.24401239845720712
-0.24391456440764486
-0.24381662161787043
-0.2437185699961824
-0.24362040945153463
-0.24352213989353494
-0.24342376123244563
-0.24332527337918275
-0.24322667624531602
-0.24312796974306872
-0.24302915378531664
-0.24293022828558886
-0.24283119315806634
-0.2427320483175821
-0.24263279367962087
-0.24253342916031828
-0.242433954676461
-0.2423343701454858
-0.24223467548547928
-0.2421348706151774
-0.24203495545396514
-0.2419349299218757
-0.24183479393958995
-0.24173454742843625
-0.2416341903103898
-0.24153372250807148
-0.2414331439447479
-0.24133245454433078
-0.24123165423137577
-0.24113074293108228
-0.24102972056929262
-0.24092858707249132
-0.2408273423678044
-0.24072598638299858
-0.24062451904648074
-0.24052294028729704
-0.24042125003513187
-0.2403194482203076
-0.24021753477378305
-0.24011550962715345
-0.24001337271264866
-0.2399111239631332
-0.23980876331210466
-0.2397062906936932
-0.23960370604266024
-0.23950100929439783
-0.23939820038492743
-0.23929527925089916
-0.23919224582959042
-0.23908910005890527
-0.23898584187737293
-0.23888247122414702
-0.23877898803900427
-0.2386753922623437
-0.238571683835185
-0.2384678626991677
-0.23836392879654994
-0.23825988207020718
-0.23815572246363112
-0.23805144992092822
-0.2379470643868186
-0.23784256580663482
-0.23773795412632048
-0.23763322929242864
-0.23752839125212105
-0.23742343995316625
-0.2373183753439383
-0.23721319737341567
-0.2371079059911794
-0.23700250114741184
-0.2368969827928951
-0.23679135087900977
-0.2366856053577331
-0.23657974618163743
-0.23647377330388905
-0.23636768667824623
-0.23626148625905766
-0.2361551720012609
-0.2360487438603808
-0.23594220179252764
-0.2358355457543955
-0.23572877570326065
-0.23562189159697966
-0.23551489339398768
-0.23540778105329666
-0.23530055453449372
-0.23519321379773891
-0.23508575880376367
-0.23497818951386892
-0.23487050588992311
-0.2347627078943602
-0.2346547954901779
-0.23454676864093563
-0.2344386273107524
-0.2343303714643049
-0.23422200106682564
-0.23411351608410047
-0.23400491648246674
-0.2338962022288114
-0.23378737329056848
-0.233678429635717
-0.23356937123277896
-0.2334601980508171
-0.23335091005943256
-0.2332415072287627
-0.23313198952947875
-0.2330223569327836
-0.23291260941040942
-0.23280274693461528
-0.23269276947818493
-0.2325826770144242
-0.23247246951715847
-0.23236214696073074
-0.2322517093199985
-0.2321411565703318
-0.23203048868761025
-0.23191970564822084
-0.23180880742905507
-0.23169779400750662
-0.23158666536146844
-0.2314754214693303
-0.23136406230997622
-0.23125258786278124
-0.23114099810760946
-0.23102929302481054
-0.23091747259521742
-0.23080553680014326
-0.23069348562137887
-0.23058131904118942
-0.23046903704231203
-0.23035663960795244
-0.2302441267217824
-0.23013149836793653
-0.2300187545310094
-0.22990589519605234
-0.22979292034857077
-0.2296798299745207
-0.22956662406030584
-0.22945330259277455
-0.22933986555921662
-0.22922631294735984
-0.22911264474536738
-0.2289988609418339
-0.22888496152578264
-0.2287709464866622
-0.22865681581434297
-0.22854256949911386
-0.22842820753167917
-0.2283137299031549
-0.22819913660506544
-0.22808442762934
-0.22796960296830934
-0.22785466261470214
-0.2277396065616413
-0.22762443480264075
-0.22750914733160152
-0.22739374414280822
-0.22727822523092542
-0.22716259059099386
-0.227046840218427
-0.2269309741090068
-0.22681499225888066
-0.22669889466455678
-0.2265826813229009
-0.22646635223113265
-0.22634990738682073
-0.2262333467878799
-0.22611667043256675
-0.2259998783194756
-0.2258829704475346
-0.22576594681600154
-0.2256488074244602
-0.22553155227281585
-0.2254141813612911
-0.22529669469042213
-0.2251790922610542
-0.22506137407433743
-0.22494354013172274
-0.22482559043495737
-0.22470752498608076
-0.22458934378742013
-0.22447104684158595
-0.2243526341514679
-0.22423410572023017
-0.22411546155130693
-0.22399670164839824
-0.22387782601546494
-0.22375883465672483
-0.22363972757664724
-0.22352050477994903
-0.22340116627158985
-0.22328171205676717
-0.22316214214091196
-0.2230424565296836
-0.22292265522896532
-0.22280273824485927
-0.2226827055836817
-0.2225625572519583
-0.22244229325641898
-0.22232191360399298
-0.2222014183018042
-0.22208080735716584
-0.22196008077757548
-0.22183923857071014
-0.22171828074442107
-0.2215972073067285
-0.22147601826581675
-0.2213547136300289
-0.2212332934078614
-0.22111175760795884
-0.22099010623910917
-0.22086833931023742
-0.22074645683040128
-0.22062445880878503
-0.2205023452546945
-0.22038011617755132
-0.22025777158688753
-0.22013531149234025
-0.22001273590364578
-0.2198900448306341
-0.2197672382832234
-0.21964431627141418
-0.2195212788052835
-0.21939812589497967
-0.21927485755071605
-0.21915147378276503
-0.21902797460145296
-0.21890436001715372
-0.21878063004028253
-0.21865678468129093
-0.21853282395065976
-0.2184087478588938
-0.21828455641651542
-0.21816024963405858
-0.21803582752206271
-0.2179112900910666
-0.21778663735160195
-0.21766186931418732
-0.217536985989322
-0.21741198738747936
-0.2172868735191006
-0.21716164439458865
-0.21703630002430127
-0.21691084041854516
-0.21678526558756886
-0.21665957554155668
-0.21653377029062187
-0.21640784984480024
-0.21628181421404324
-0.21615566340821143
-0.21602939743706792
-0.2159030163102713
-0.215776520037369
-0.21564990862779046
-0.21552318209084037
-0.21539634043569153
-0.215269383671378
-0.21514231180678825
-0.215015124850658
-0.2148878228115632
-0.2147604056979129
-0.21463287351794222
-0.21450522627970484
-0.2143774639910665
-0.21424958665969687
-0.21412159429306285
-0.2139934868984211
-0.21386526448281074
-0.21373692705304562
-0.213608474615707
-0.21347990717713666
-0.21335122474342846
-0.21322242732042132
-0.21309351491369155
-0.21296448752854494
-0.21283534517000952
-0.21270608784282738
-0.21257671555144736
-0.21244722830001672
-0.21231762609237373
-0.21218790893203962
-0.21205807682221064
-0.2119281297657501
-0.21179806776518043
-0.21166789082267498
-0.21153759894005014
-0.211407192118757
-0.21127667035987333
-0.2111460336640952
-0.21101528203172903
-0.21088441546268288
-0.21075343395645849
-0.2106223375121427
-0.21049112612839901
-0.2103597998034592
-0.2102283585351148
-0.2100968023207086
-0.20996513115712578
-0.20983334504078582
-0.2097014439676333
-0.2095694279331294
-0.20943729693224317
-0.20930505095944263
-0.20917269000868602
-0.20904021407341278
-0.20890762314653488
-0.20877491722042746
-0.20864209628692018
-0.20850916033728792
-0.2083761093622418
-0.20824294335191987
-0.20810966229587818
-0.2079762661830814
-0.2078427550018933
-0.2077091287400679
-0.20757538738473968
-0.20744153092241466
-0.20730755933896014
-0.20717347261959615
-0.20703927074888515
-0.2069049537107229
-0.20677052148832845
-0.2066359740642349
-0.2065013114202792
-0.20636653353759277
-0.20623164039659142
-0.20609663197696568
-0.20596150825767076
-0.20582626921691655
-0.2056909148321579
-0.20555544508008422
-0.2054198599366096
-0.20528415937686256
-0.2051483433751761
-0.2050124119050772
-0.20487636493927663
-0.20474020244965843
-0.20460392440727027
-0.204467530782312
-0.20433102154412588
-0.2041943966611861
-0.20405765610108767
-0.2039207998305364
-0.20378382781533783
-0.2036467400203868
-0.2035095364096566
-0.20337221694618826
-0.2032347815920795
-0.20309723030847393
-0.20295956305555038
-0.20282177979251145
-0.20268388047757277
-0.20254586506795189
-0.20240773351985727
-0.20226948578847662
-0.20213112182796614
-0.20199264159143918
-0.2018540450309548
-0.2017153320975064
-0.20157650274101016
-0.20143755691029383
-0.20129849455308532
-0.20115931561600067
-0.2010200200445326
-0.20088060778303915
-0.20074107877473135
-0.2006014329616623
-0.20046167028471434
-0.20032179068358794
-0.2001817940967896
-0.20004168046161966
-0.19990144971416038
-0.1997611017892641
-0.19962063662054058
-0.1994800541403455
-0.19933935427976776
-0.19919853696861722
-0.19905760213541265
-0.198916549707369
-0.19877537961038527
-0.1986340917690318
-0.19849268610653797
-0.1983511625447794
-0.1982095210042653
-0.1980677614041259
-0.19792588366209968
-0.19778388769452054
-0.197641773416305
-0.19749954074093923
-0.19735718958046605
-0.197214719845472
-0.1970721314450744
-0.19692942428690796
-0.19678659827711192
-0.19664365332031647
-0.19650058931962977
-0.19635740617662462
-0.19621410379132476
-0.1960706820621918
-0.19592714088611146
-0.19578348015838037
-0.19563969977269213
-0.19549579962112368
-0.19535177959412187
-0.1952076395804892
-0.1950633794673708
-0.19491899914023958
-0.19477449848288325
-0.19462987737738957
-0.19448513570413278
-0.1943402733417593
-0.19419529016717363
-0.19405018605552432
-0.19390496088018933
-0.19375961451276213
-0.19361414682303696
-0.19346855767899473
-0.1933228469467883
-0.19317701449072822
-0.1930310601732675
-0.1928849838549878
-0.19273878539458422
-0.19259246464885066
-0.19244602147266482
-0.19229945571897356
-0.192152767238778
-0.1920059558811183
-0.1918590214930586
-0.1917119639196722
-0.19156478300402602
-0.1914174785871658
-0.19127005050810042
-0.19112249860378672
-0.19097482270911414
-0.19082702265688933
-0.19067909827782026
-0.19053104940050114
-0.19038287585139657
-0.19023457745482575
-0.1900861540329467
-0.18993760540574084
-0.18978893139099662
-0.1896401318042938
-0.18949120645898765
-0.18934215516619268
-0.18919297773476645
-0.18904367397129368
-0.18889424368006968
-0.18874468666308453
-0.18859500272000634
-0.18844519164816464
-0.18829525324253465
-0.18814518729572022
-0.18799499359793725
-0.18784467193699705
-0.18769422209829006
-0.1875436438647683
-0.18739293701692922
-0.1872421013327985
-0.18709113658791293
-0.1869400425553039
-0.18678881900547978
-0.18663746570640904
-0.18648598242350312
-0.18633436891959881
-0.18618262495494137
-0.1860307502871668
-0.18587874467128462
-0.1857266078596601
-0.18557433960199687
-0.18542193964531906
-0.18526940773395406
-0.18511674360951408
-0.18496394701087898
-0.1848110176741778
-0.18465795533277118
-0.18450475971723312
-0.18435143055533315
-0.18419796757201767
-0.18404437048939243
-0.18389063902670372
-0.18373677290031992
-0.1835827718237139
-0.18342863550744337
-0.18327436365913335
-0.1831199559834571
-0.18296541218211726
-0.1828107319538278
-0.18265591499429434
-0.18250096099619584
-0.18234586964916583
-0.18219064063977264
-0.18203527365150118
-0.18187976836473324
-0.1817241244567286
-0.18156834160160534
-0.18141241947032127
-0.1812563577306538
-0.18110015604718077
-0.18094381408126087
-0.18078733149101417
-0.18063070793130226
-0.1804739430537085
-0.18031703650651842
-0.18015998793469984
-0.18000279697988258
-0.1798454632803389
-0.179687986470963
-0.1795303661832514
-0.17937260204528227
-0.17921469368169518
-0.17905664071367106
-0.1788984427589116
-0.1787400994316185
-0.1785816103424735
-0.17842297509861732
-0.17826419330362892
-0.17810526455750508
-0.1779461884566393
-0.1777869645938009
-0.17762759255811422
-0.17746807193503739
-0.17730840230634132
-0.17714858325008848
-0.17698861434061164
-0.17682849514849253
-0.1766682252405406
-0.1765078041797712
-0.17634723152538445
-0.17618650683274328
-0.17602562965335206
-0.17586459953483452
-0.17570341602091227
-0.17554207865138255
-0.17538058696209669
-0.17521894048493736
-0.17505713874779744
-0.17489518127455694
-0.17473306758506124
-0.17457079719509871
-0.17440836961637807
-0.17424578435650612
-0.17408304091896493
-0.17392013880308982
-0.17375707750404606
-0.17359385651280607
-0.17343047531612715
-0.1732669333965282
-0.17310323023226648
-0.17293936529731496
-0.17277533806133905
-0.1726111479896732
-0.17244679454329803
-0.17228227717881645
-0.17211759534843063
-0.1719527484999182
-0.17178773607660908
-0.171622557517361
-0.17145721225653676
-0.17129169972397967
-0.17112601934499
-0.17096017054030105
-0.17079415272605464
-0.17062796531377772
-0.17046160771035762
-0.1702950793180178
-0.170128379534294
-0.16996150775200913
-0.1697944633592492
-0.16962724573933863
-0.16945985427081556
-0.16929228832740728
-0.16912454727800502
-0.16895663048663961
-0.16878853731245608
-0.16862026710968858
-0.16845181922763564
-0.1682831930106347
-0.16811438779803695
-0.1679454029241817
-0.16777623771837125
-0.16760689150484537
-0.16743736360275535
-0.16726765332613863
-0.16709775998389298
-0.1669276828797509
-0.16675742131225296
-0.16658697457472266
-0.16641634195523997
-0.16624552273661497
-0.1660745161963622
-0.16590332160667365
-0.16573193823439275
-0.1655603653409881
-0.16538860218252632
-0.16521664800964575
-0.16504450206753002
-0.16487216359588064
-0.16469963182889036
-0.1645269059952167
-0.1643539853179538
-0.16418086901460666
-0.16400755629706248
-0.16383404637156462
-0.1636603384386845
-0.1634864316932943
-0.1633123253245396
-0.1631380185158114
-0.16296351044471868
-0.16278880028306075
-0.16261388719679892
-0.16243877034602872
-0.1622634488849522
-0.1620879219618493
-0.1619121887190499
-0.16173624829290545
-0.16156009981376074
-0.1613837424059253
-0.16120717518764466
-0.1610303972710721
-0.16085340776223983
-0.1606762057610298
-0.1604987903611454
-0.16032116065008206
-0.16014331570909834
-0.15996525461318672
-0.15978697643104461
-0.15960848022504448
-0.1594297650512052
-0.1592508299591618
-0.15907167399213656
-0.15889229618690887
-0.15871269557378537
-0.15853287117657094
-0.1583528220125376
-0.1581725470923956
-0.15799204542026257
-0.15781131599363352
-0.15763035780335088
-0.1574491698335736
-0.157267751061747
-0.15708610045857235
-0.1569042169879759
-0.15672209960707856
-0.15653974726616454
-0.15635715890865115
-0.15617433347105714
-0.15599126988297213
-0.15580796706702504
-0.15562442393885328
-0.15544063940707092
-0.15525661237323768
-0.155072341731827
-0.15488782637019471
-0.15470306516854754
-0.15451805699991056
-0.15433280073009598
-0.15414729521767095
-0.15396153931392548
-0.1537755318628402
-0.15358927170105435
-0.15340275765783307
-0.15321598855503538
-0.15302896320708126
-0.15284168042091922
-0.15265413899599356
-0.15246633772421164
-0.1522782753899109
-0.1520899507698258
-0.1519013626330547
-0.15171250974102712
-0.15152339084746985
-0.15133400469837394
-0.15114435003196108
-0.15095442557865046
-0.1507642300610243
-0.1505737621937951
-0.15038302068377085
-0.15019200422982182
-0.1500007115228461
-0.1498091412457359
-0.14961729207334296
-0.1494251626724441
-0.14923275170170752
-0.1490400578116574
-0.14884707964464017
-0.14865381583478904
-0.1484602650079897
-0.1482664257818454
-0.1480722967656417
-0.14787787656031165
-0.1476831637584004
-0.14748815694403028
-0.1472928546928649
-0.14709725557207426
-0.14690135814029864
-0.14670516094761332
-0.14650866253549272
-0.14631186143677438
-0.14611475617562347
-0.14591734526749595
-0.14571962721910314
-0.1455216005283752
-0.1453232636844246
-0.14512461516751018
-0.14492565344899982
-0.14472637699133456
-0.14452678424799137
-0.1443268736634466
-0.14412664367313882
-0.14392609270343165
-0.1437252191715771
-0.14352402148567783
-0.1433224980446502
-0.14312064723818624
-0.14291846744671682
-0.14271595704137346
-0.14251311438395092
-0.14230993782686885
-0.1421064257131347
-0.1419025763763046
-0.141698388140446
-0.14149385932009934
-0.14128898822023878
-0.14108377313623505
-0.14087821235381626
-0.14067230414902887
-0.14046604678819946
-0.14025943852789563
-0.14005247761488715
-0.1398451622861066
-0.13963749076861032
-0.13942946127953937
-0.13922107202607964
-0.13901232120542273
-0.1388032070047262
-0.13859372760107397
-0.13838388116143624
-0.13817366584262974
-0.13796307979127775
-0.13775212114376995
-0.1375407880262221
-0.1373290785544357
-0.1371169908338576
-0.13690452295953937
-0.1366916730160968
-0.13647843907766882
-0.13626481920787703
-0.13605081145978443
-0.13583641387585405
-0.13562162448790877
-0.13540644131708884
-0.13519086237381112
-0.13497488565772736
-0.13475850915768273
-0.1345417308516738
-0.1343245487068071
-0.13410696067925676
-0.13388896471422268
-0.13367055874588812
-0.13345174069737803
-0.13323250848071583
-0.13301285999678136
-0.13279279313526848
-0.13257230577464174
-0.13235139578209404
-0.13213006101350377
-0.1319082993133912
-0.1316861085148759
-0.13146348643963285
-0.1312404308978502
-0.1310169396881843
-0.13079301059771692
-0.13056864140191177
-0.1303438298645701
-0.1301185737377869
-0.12989287076190692
-0.12966671866548102
-0.12944011516522075
-0.1292130579659549
-0.12898554476058477
-0.12875757323003933
-0.12852914104323065
-0.1283002458570094
-0.12807088531611904
-0.12784105705315163
-0.12761075868850225
-0.12737998783032356
-0.12714874207448074
-0.12691701900450547
-0.12668481619155136
-0.12645213119434667
-0.12621896155914958
-0.12598530481970172
-0.12575115849718232
-0.1255165201001618
-0.12528138712455533
-0.12504575705357696
-0.12480962735769224
-0.12457299549457218
-0.12433585890904619
-0.12409821503305496
-0.12386006128560417
-0.12362139507271641
-0.1233822137873844
-0.12314251480952354
-0.12290229550592463
-0.12266155323020578
-0.12242028532276533
-0.12217848911073298
-0.12193616190792272
-0.1216933010147846
-0.12144990371835618
-0.12120596729221467
-0.12096148899642756
-0.1207164660775053
-0.12047089576835152
-0.12022477528821529
-0.11997810184264085
-0.11973087262341997
-0.1194830848085417
-0.11923473556214359
-0.11898582203446217
-0.11873634136178352
-0.11848629066639327
-0.11823566705652755
-0.11798446762632203
-0.11773268945576276
-0.11748032961063593
-0.11722738514247716
-0.11697385308852132
-0.11671973047165252
-0.1164650143003525
-0.11620970156865074
-0.1159537892560733
-0.11569727432759164
-0.11544015373357147
-0.11518242440972198
-0.11492408327704412
-0.1146651272417788
-0.11440555319535606
-0.11414535801434239
-0.11388453856038971
-0.11362309168018275
-0.11336101420538752
-0.1130983029525982
-0.1128349547232857
-0.11257096630374447
-0.1123063344650404
-0.11204105596295766
-0.11177512753794594
-0.11150854591506765
-0.11124130780394453
-0.11097340989870441
-0.11070484887792809
-0.11043562140459556
-0.11016572412603226
-0.10989515367385577
-0.10962390666392158
-0.10935197969626875
-0.10907936935506685
-0.10880607220856015
-0.1085320848090145
-0.10825740369266229
-0.10798202537964774
-0.10770594637397202
-0.10742916316343853
-0.10715167221959793
-0.10687346999769248
-0.10659455293660147
-0.10631491745878485
-0.10603455997022843
-0.10575347686038794
-0.10547166450213274
-0.10518911925169072
-0.10490583744859122
-0.10462181541560972
-0.1043370494587108
-0.10405153586699173
-0.10376527091262638
-0.10347825085080758
-0.10319047191969094
-0.10290193034033768
-0.10261262231665708
-0.10232254403534968
-0.10203169166584947
-0.10174006136026653
-0.10144764925332928
-0.10115445146232671
-0.10086046408705018
-0.10056568320973586
-0.10027010489500549
-0.09997372518980896
-0.09967654012336591
-0.09937854570710586
-0.09907973793461078
-0.09878011278155518
-0.09847966620564808
-0.09817839414657253
-0.09787629252592767
-0.09757335724716809
-0.09726958419554499
-0.0969649692380461
-0.09665950822333558
-0.0963531969816952
-0.0960460313249622
-0.09573800704647084
-0.09542911992099118
-0.09511936570466822
-0.09480874013496204
-0.09449723893058626
-0.0941848577914472
-0.09387159239858273
-0.09355743841410152
-0.09324239148112112
-0.09292644722370641
-0.092609601246808
-0.0922918491362007
-0.09197318645842129
-0.0916536087607061
-0.09133311157092971
-0.09101169039754164
-0.09068934072950413
-0.09036605803622971
-0.0900418377675179
-0.08971667535349293
-0.08939056620454006
-0.08906350571124261
-0.0887354892443184
-0.08840651215455658
-0.08807656977275341
-0.08774565740964924
-0.08741377035586384
-0.0870809038818327
-0.08674705323774229
-0.08641221365346663
-0.08607638033850168
-0.08573954848190135
-0.08540171325221263
-0.08506286979741046
-0.08472301324483233
-0.08438213870111388
-0.08404024125212262
-0.0836973159628927
-0.08335335787755949
-0.08300836201929351
-0.08266232339023405
-0.08231523697142407
-0.08196709772274274
-0.08161790058284002
-0.08126764046906892
-0.08091631227742008
-0.08056391088245424
-0.08021043113723514
-0.0798558678732626
-0.0795002159004049
-0.07914347000683158
-0.07878562495894609
-0.07842667550131738
-0.07806661635661222
-0.07770544222552744
-0.07734314778672147
-0.07697972769674583
-0.07661517658997707
-0.07624948907854767
-0.07588265975227737
-0.07551468317860449
-0.0751455539025157
-0.0747752664464788
-0.07440381531037116
-0.0740311949714117
-0.07365739988408998
-0.0732824244800972
-0.07290626316825582
-0.07252891033444953
-0.07215036034155253
-0.0717706075293596
-0.07138964621451471
-0.07100747069044128
-0.07062407522726999
-0.07023945407176885
-0.0698536014472711
-0.06946651155360406
-0.06907817856701776
-0.06868859664011306
-0.0682977599017694
-0.06790566245707352
-0.06751229838724648
-0.06711766174957223
-0.0667217465773241
-0.06632454687969258
-0.06592605664171297
-0.06552626982419152
-0.06512518036363285
-0.0647227821721667
-0.06431906913747437
-0.06391403512271437
-0.0635076739664503
-0.06309997948257562
-0.06269094546023946
-0.06228056566377371
-0.061868833832617154
-0.06145574368124146
-0.06104128889907706
-0.060625463150437264
-0.0602082600744438
-0.05978967328495144
-0.05936969637047301
-0.05894832289410279
-0.05852554639344254
-0.05810136038052416
-0.057675758341734495
-0.05724873373773848
-0.05682028000340367
-0.05639039054772349
-0.05595905875373969
-0.05552627797846699
-0.055092041552814885
-0.05465634278151138
-0.05421917494302492
-0.0537805312894874
-0.053340405046616635
-0.05289878941363807
-0.05245567756320724
-0.05201106264133182
-0.05156493776729232
-0.05111729603356485
-0.050668130505741926
-0.05021743422245328
-0.049765200195288295
-0.04931142140871492
-0.048856090820002196
-0.048399201359139776
-0.04794074592875852
-0.04748071740405069
-0.04701910863269032
-0.04655591243475243
-0.046091121602633844
-0.045624728900971134
-0.04515672706656171
-0.044687108808282194
-0.04421586680700651
-0.043742993715527034
-0.04326848215847101
-0.04279232473222094
-0.04231451400483133
-0.04183504251594816
-0.041353902776726126
-0.04087108726974675
-0.04038658844893628
-0.03990039873948292
-0.039412510537754075
-0.0389229162112138
-0.038431608098339565
-0.03793857850853988
-0.03744381972206923
-0.03694732398994638
-0.03644908353386944
-0.035949090546132934
-0.03544733718954296
-0.03494381559733328
-0.03443851787308172
-0.033931436090623546
-0.033422562293969005
-0.03291188849721771
-0.03239940668447272
-0.03188510880975581
-0.031368986796922904
-0.030851032539576995
-0.030331237900983354
-0.029809594713983034
-0.029286094780907712
-0.028760729873491764
-0.02823349173278733
-0.027704372069076943
-0.027173362561786263
-0.026640454859398366
-0.02610564057936493
-0.025568911308020303
-0.02503025860049346
-0.024489673980619187
-0.02394714894085226
-0.023402674942177737
-0.02285624341402348
-0.022307845754170774
-0.021757473328667398
-0.021205117471737478
-0.020650769485692222
-0.02009442064084177
-0.019536062175405933
-0.018975685295423816
-0.018413281174664453
-0.017848840954537093
-0.017282355744001165


==> attachments/KRR_data_1P4B_true.txt <==
-0.9260705957440011
-0.9260464894896163
-0.9260209876637575
-0.9259940923153769
-0.9259658055011415
-0.9259361292853832
-0.9259050657400485
-0.9258726169446492
-0.9258387849862122
-0.9258035719592301
-0.9257669799656121
-0.9257290111146345
-0.9256896675228915
-0.9256489513142465
-0.9256068646197835
-0.925563409577757
-0.9255185883335453
-0.925472403039601
-0.9254248558554028
-0.9253759489474078
-0.9253256844890028
-0.925274064660457
-0.9252210916488739
-0.9251667676481439
-0.9251110948588966
-0.9250540754884542
-0.9249957117507827
-0.9249360058664466
-0.924874960062561
-0.9248125765727448
-0.9247488576370746
-0.9246838055020377
-0.9246174224204851
-0.924549710651587
-0.9244806724607848
-0.9244103101197465
-0.9243386259063195
-0.9242656221044863
-0.9241913010043177
-0.924115664901928
-0.9240387160994294
-0.9239604569048872
-0.9238808896322737
-0.9238000166014244
-0.9237178401379927
-0.9236343625734054
-0.9235495862448175
-0.9234635134950686
-0.9233761466726382
-0.9232874881316017
-0.923197540231586
-0.9231063053377262
-0.9230137858206213
-0.9229199840562904
-0.9228249024261305
-0.922728543316871
-0.9226309091205325
-0.9225320022343818
-0.9224318250608908
-0.922330380007692
-0.9222276694875364
-0.9221236959182516
-0.9220184617226974
-0.9219119693287257
-0.9218042211691364
-0.9216952196816365
-0.9215849673087975
-0.9214734664980138
-0.9213607197014604
-0.9212467293760525
-0.9211314979834023
-0.9210150279897795
-0.9208973218660685
-0.9207783820877281
-0.9206582111347504
-0.9205368114916197
-0.9204141856472723
-0.9202903360950552
-0.9201652653326855
-0.9200389758622112
-0.9199114701899698
-0.9197827508265484
-0.9196528202867442
-0.9195216810895238
-0.9193893357579844
-0.9192557868193134
-0.9191210368047489
-0.9189850882495412
-0.9188479436929122
-0.9187096056780175
-0.9185700767519062
-0.9184293594654829
-0.9182874563734684
-0.9181443700343619
-0.9180001030104007
-0.9178546578675236
-0.9177080371753314
-0.9175602435070497
-0.9174112794394894
-0.9172611475530101
-0.9171098504314821
-0.9169573906622475
-0.9168037708360842
-0.9166489935471673
-0.9164930613930321
-0.9163359769745371
-0.9161777428958264
-0.916018361764293
-0.9158578361905416
-0.9156961687883527
-0.9155333621746446
-0.9153694189694379
-0.9152043417958188
-0.915038133279902
-0.9148707960507965
-0.914702332740567
-0.9145327459841999
-0.9143620384195663
-0.9141902126873871
-0.9140172714311967
-0.9138432172973078
-0.913668052934776
-0.9134917809953644
-0.9133144041335091
-0.9131359250062825
-0.9129563462733602
-0.9127756705969855
-0.9125939006419344
-0.912411039075481
-0.9122270885673638
-0.9120420517897504
-0.9118559314172033
-0.9116687301266471
-0.9114804505973322
-0.9112910955108029
-0.9111006675508626
-0.9109091694035404
-0.9107166037570569
-0.910522973301792
-0.9103282807302503
-0.9101325287370283
-0.9099357200187816
-0.9097378572741912
-0.9095389432039307
-0.9093389805106344
-0.9091379718988633
-0.9089359200750732
-0.9087328277475821
-0.9085286976265379
-0.9083235324238861
-0.9081173348533372
-0.9079101076303354
-0.907701853472026
-0.9074925750972243
-0.9072822752263826
-0.9070709565815602
-0.9068586218863908
-0.906645273866051
-0.9064309152472299
-0.9062155487580967
-0.9059991771282712
-0.9057818030887906
-0.9055634293720813
-0.9053440587119259
-0.9051236938434333
-0.9049023375030087
-0.9046799924283224
-0.9044566613582796
-0.9042323470329905
-0.9040070521937397
-0.9037807795829566
-0.9035535319441849
-0.9033253120220535
-0.9030961225622463
-0.9028659663114725
-0.9026348460174378
-0.9024027644288136
-0.9021697242952094
-0.9019357283671419
-0.9017007793960077
-0.9014648801340527
-0.9012280333343438
-0.9009902417507405
-0.9007515081378654
-0.9005118352510764
-0.9002712258464378
-0.9000296826806921
-0.8997872085112311
-0.8995438060960688
-0.899299478193812
-0.8990542275636337
-0.8988080569652446
-0.8985609691588643
-0.8983129669051955
-0.8980640529653952
-0.8978142301010472
-0.8975635010741354
-0.8973118686470162
-0.8970593355823904
-0.8968059046432781
-0.8965515785929896
-0.8962963601951001
-0.8960402522134219
-0.895783257411978
-0.895525378554976
-0.8952666184067808
-0.8950069797318887
-0.8947464652949009
-0.8944850778604971
-0.8942228201934104
-0.8939596950583999
-0.8936957052202255
-0.8934308534436219
-0.8931651424932734
-0.8928985751337877
-0.89263115412967
-0.8923628822452984
-0.8920937622448987
-0.8918237968925177
-0.891552988952
-0.8912813411869613
-0.8910088563607645
-0.8907355372364943
-0.8904613865769326
-0.8901864071445337
-0.8899106017013998
-0.8896339730092567
-0.8893565238294293
-0.8890782569228167
-0.8887991750498693
-0.8885192809705631
-0.888238577444377
-0.8879570672302679
-0.8876747530866481
-0.8873916377713598
-0.8871077240416532
-0.8868230146541612
-0.8865375123648781
-0.8862512199291339
-0.8859641401015728
-0.885676275636129
-0.885387629286004
-0.8850982038036435
-0.8848080019407139
-0.8845170264480812
-0.8842252800757862
-0.883932765573023
-0.8836394856881162
-0.8833454431684984
-0.8830506407606881
-0.8827550812102662
-0.882458767261856
-0.882161701659099
-0.8818638871446338
-0.8815653264600742
-0.8812660223459874
-0.8809659775418714
-0.8806651947861347
-0.8803636768160735
-0.8800614263678509
-0.8797584461764754
-0.8794547389757792
-0.8791503074983973
-0.8788451544757466
-0.8785392826380041
-0.8782326947140866
-0.8779253934316293
-0.8776173815169659
-0.8773086616951067
-0.8769992366897185
-0.8766891092231046
-0.8763782820161834
-0.8760667577884684
-0.8757545392580484
-0.8754416291415668
-0.875128030154201
-0.874813745009644
-0.8744987764200822
-0.8741831270961777
-0.8738667997470473
-0.8735497970802424
-0.8732321218017312
-0.8729137766158774
-0.8725947642254211
-0.8722750873314606
-0.8719547486334316
-0.871633750829089
-0.8713120966144873
-0.8709897886839617
-0.8706668297301097
-0.8703432224437708
-0.8700189695140099
-0.8696940736280965
-0.869368537471487
-0.8690423637278069
-0.8687155550788306
-0.8683881142044646
-0.8680600437827286
-0.8677313464897372
-0.8674020249996819
-0.867072081984813
-0.866741520115422
-0.8664103420598233
-0.8660785504843361
-0.8657461480532678
-0.8654131374288949
-0.8650795212714468
-0.8647453022390874
-0.864410482987898
-0.8640750661718599
-0.8637390544428374
-0.8634024504505606
-0.8630652568426077
-0.8627274762643887
-0.8623891113591288
-0.8620501647678496
-0.861710639129355
-0.8613705370802125
-0.8610298612547379
-0.8606886142849772
-0.8603467988006921
-0.8600044174293417
-0.8596614727960677
-0.8593179675236773
-0.8589739042326272
-0.8586292855410079
-0.8582841140645272
-0.8579383924164943
-0.8575921232078043
-0.8572453090469225
-0.856897952539868
-0.8565500562901989
-0.8562016228989962
-0.8558526549648483
-0.855503155083836
-0.8551531258495173
-0.8548025698529111
-0.8544514896824833
-0.854099887924131
-0.8537477671611677
-0.8533951299743082
-0.8530419789416538
-0.8526883166386774
-0.8523341456382091
-0.8519794685104211
-0.8516242878228132
-0.8512686061401987
-0.8509124260246896
-0.8505557500356823
-0.8501985807298432
-0.849840920661095
-0.8494827723806013
-0.849124138436754
-0.8487650213751587
-0.8484054237386207
-0.8480453480671309
-0.8476847968978525
-0.8473237727651071
-0.8469622782003607
-0.8466003157322113
-0.8462378878863732
-0.845874997185666
-0.8455116461500002
-0.845147837296363
-0.8447835731388065
-0.8444188561884339
-0.8440536889533867
-0.843688073938831
-0.8433220136469456
-0.8429555105769082
-0.8425885672248833
-0.8422211860840084
-0.8418533696443831
-0.8414851203930549
-0.8411164408140073
-0.8407473333881471
-0.8403778005932926
-0.8400078449041606
-0.8396374687923546
-0.8392666747263524
-0.8388954651714937
-0.8385238425899686
-0.8381518094408056
-0.8377793681798589
-0.8374065212597979
-0.837033271130094
-0.8366596202370093
-0.8362855710235861
-0.8359111259296336
-0.8355362873917174
-0.8351610578431476
-0.8347854397139681
-0.8344094354309446
-0.8340330474175532
-0.83365627809397
-0.8332791298770594
-0.8329016051803633
-0.8325237064140898
-0.8321454359851026
-0.83176679629691
-0.8313877897496541
-0.8310084187401001
-0.8306286856616257
-0.8302485929042105
-0.8298681428544247
-0.8294873378954203
-0.8291061804069191
-0.8287246727652029
-0.8283428173431036
-0.8279606165099922
-0.8275780726317695
-0.8271951880708553
-0.826811965186179
-0.8264284063331688
-0.8260445138637428
-0.825660290126298
-0.8252757374657018
-0.8248908582232812
-0.8245056547368137
-0.8241201293405177
-0.8237342843650426
-0.8233481221374598
-0.822961644981253
-0.8225748552163088
-0.8221877551589079
-0.8218003471217148
-0.8214126334137699
-0.8210246163404797
-0.8206362982036076
-0.8202476813012658
-0.8198587679279051
-0.8194695603743072
-0.819080060927575
-0.8186902718711246
-0.818300195484676
-0.817909834044245
-0.8175191898221339
-0.8171282650869243
-0.816737062103467
-0.8163455831328745
-0.8159538304325133
-0.8155618062559944
-0.8151695128531655
-0.8147769524701032
-0.8143841273491046
-0.8139910397286794
-0.8135976918435417
-0.8132040859246021
-0.8128102241989608
-0.8124161088898976
-0.8120217422168665
-0.8116271263954866
-0.8112322636375351
-0.8108371561509393
-0.8104418061397695
-0.8100462158042308
-0.8096503873406566
-0.809254322941501
-0.8088580247953309
-0.8084614950868194
-0.8080647359967384
-0.8076677497019518
-0.8072705383754077
-0.8068731041861317
-0.8064754492992205
-0.8060775758758344
-0.8056794860731902
-0.8052811820445553
-0.8048826659392403
-0.804483939902592
-0.8040850060759881
-0.803685866596829
-0.803286523598532
-0.8028869792105254
-0.8024872355582414
-0.8020872947631094
-0.8016871589425506
-0.8012868302099714
-0.8008863106747566
-0.8004856024422644
-0.8000847076138191
-0.7996836282867061
-0.7992823665541652
-0.7988809245053848
-0.7984793042254964
-0.7980775077955683
-0.7976755372926001
-0.797273394789517
-0.7968710823551635
-0.7964686020542987
-0.7960659559475907
-0.7956631460916099
-0.7952601745388251
-0.7948570433375965
-0.7944537545321722
-0.7940503101626808
-0.7936467122651278
-0.7932429628713897
-0.7928390640092089
-0.7924350177021884
-0.7920308259697874
-0.7916264908273152
-0.7912220142859274
-0.7908173983526202
-0.7904126450302262
-0.7900077563174088
-0.7896027342086578
-0.7891975806942853
-0.7887922977604198
-0.7883868873890026
-0.7879813515577829
-0.7875756922403134
-0.7871699114059458
-0.7867640110198257
-0.7863579930428894
-0.7859518594318595
-0.7855456121392388
-0.7851392531133088
-0.7847327842981233
-0.7843262076335058
-0.7839195250550441
-0.7835127384940876
-0.7831058498777425
-0.7826988611288676
-0.7822917741660712
-0.7818845909037069
-0.78147731325187
-0.781069943116393
-0.7806624823988431
-0.7802549329965174
-0.7798472968024404
-0.7794395757053593
-0.7790317715897415
-0.7786238863357701
-0.7782159218193416
-0.7778078799120618
-0.7773997624812428
-0.7769915713898992
-0.7765833084967455
-0.776174975656193
-0.7757665747183456
-0.7753581075289977
-0.7749495759296312
-0.7745409817574114
-0.7741323268451856
-0.7737236130214789
-0.7733148421104914
-0.7729060159320968
-0.7724971363018376
-0.7720882050309235
-0.7716792239262288
-0.7712701947902894
-0.7708611194213
-0.770451999613112
-0.7700428371552305
-0.7696336338328122
-0.7692243914266632
-0.7688151117132358
-0.7684057964646265
-0.7679964474485741
-0.767587066428457
-0.7671776551632912
-0.7667682154077274
-0.7663587489120502
-0.7659492574221753
-0.7655397426796469
-0.7651302064216363
-0.7647206503809403
-0.7643110762859783
-0.7639014858607911
-0.763491880825039
-0.7630822628939997
-0.762672633778567
-0.7622629951852485
-0.7618533488161643
-0.7614436963690454
-0.7610340395372317
-0.7606243800096711
-0.7602147194709176
-0.7598050596011292
-0.759395402076068
-0.7589857485670972
-0.7585761007411809
-0.7581664602608822
-0.7577568287843618
-0.7573472079653776
-0.7569375994532824
-0.7565280048930236
-0.7561184259251417
-0.7557088641857692
-0.7552993213066297
-0.7548897989150367
-0.7544802986338932
-0.75407082208169
-0.7536613708725053
-0.7532519466160039
-0.7528425509174361
-0.7524331853776368
-0.7520238515930258
-0.7516145511556056
-0.7512052856529621
-0.7507960566682628
-0.7503868657802575
-0.7499777145632763
-0.7495686045872307
-0.7491595374176119
-0.7487505146154909
-0.7483415377375175
-0.7479326083359213
-0.7475237279585102
-0.7471148981486702
-0.7467061204453657
-0.746297396383139
-0.7458887274921102
-0.7454801152979769
-0.7450715613220141
-0.7446630670810748
-0.7442546340875887
-0.7438462638495635
-0.7434379578705845
-0.7430297176498142
-0.742621544681993
-0.742213440457439
-0.7418054064620488
-0.741397444177297
-0.7409895550802367
-0.7405817406434998
-0.740174002335298
-0.7397663416194216
-0.7393587599552417
-0.7389512587977094
-0.7385438395973565
-0.7381365038002967
-0.7377292528482252
-0.7373220881784198
-0.7369150112237415
-0.7365080234126347
-0.7361011261691286
-0.7356943209128375
-0.7352876090589613
-0.7348809920182868
-0.7344744711971881
-0.7340680479976278
-0.7336617238171576
-0.7332555000489189
-0.7328493780816449
-0.73244335929966
-0.7320374450828824
-0.7316316368068237
-0.731225935842591
-0.7308203435568876
-0.7304148613120142
-0.7300094904658698
-0.7296042323719535
-0.7291990883793652
-0.7287940598328073
-0.7283891480725851
-0.7279843544346098
-0.7275796802503979
-0.7271751268470743
-0.7267706955473723
-0.7263663876696362
-0.7259622045278225
-0.7255581474315005
-0.725154217685855
-0.7247504165916879
-0.7243467454454189
-0.7239432055390871
-0.7235397981603543
-0.7231365245925049
-0.7227333861144485
-0.7223303840007216
-0.7219275195214891
-0.7215247939425466
-0.7211222085253215
-0.7207197645268757
-0.7203174631999071
-0.7199153057927516
-0.7195132935493852
-0.7191114277094255
-0.7187097095081345
-0.7183081401764202
-0.7179067209408384
-0.7175054530235958
-0.7171043376425512
-0.7167033760112176
-0.7163025693387657
-0.7159019188300245
-0.7155014256854846
-0.7151010911013
-0.714700916269291
-0.7143009023769458
-0.7139010506074233
-0.7135013621395554
-0.7131018381478498
-0.7127024798024915
-0.7123032882693465
-0.7119042647099636
-0.7115054102815765
-0.711106726137108
-0.7107082134251705
-0.7103098732900702
-0.7099117068718088
-0.7095137153060871
-0.7091158997243068
-0.7087182612535736
-0.7083208010167004
-0.7079235201322089
-0.7075264197143338
-0.707129500873025
-0.7067327647139496
-0.7063362123384969
-0.7059398448437791
-0.7055436633226355
-0.7051476688636356
-0.7047518625510806
-0.7043562454650085
-0.7039608186811959
-0.7035655832711609
-0.7031705403021666
-0.7027756908372251
-0.7023810359350986
-0.7019865766503041
-0.7015923140331165
-0.7011982491295714
-0.7008043829814682
-0.700410716626374
-0.7000172510976265
-0.699623987424337
-0.6992309266313945
-0.6988380697394685
-0.6984454177650128
-0.698052971720268
-0.6976607326132666
-0.6972687014478345
-0.6968768792235963
-0.6964852669359773
-0.6960938655762083
-0.6957026761313282
-0.6953116995841878
-0.6949209369134541
-0.694530389093613
-0.6941400570949734
-0.6937499418836709
-0.6933600444216712
-0.6929703656667744
-0.692580906572618
-0.6921916680886812
-0.6918026511602884
-0.6914138567286137
-0.6910252857306832
-0.6906369390993807
-0.6902488177634503
-0.6898609226475009
-0.6894732546720097
-0.6890858147533265
-0.6886986038036776
-0.6883116227311699
-0.6879248724397942
-0.68753835382943
-0.6871520677958498
-0.6867660152307222
-0.6863801970216166
-0.6859946140520071
-0.6856092672012772
-0.6852241573447231
-0.6848392853535583
-0.684454652094918
-0.684070258431863
-0.683686105223384
-0.6833021933244061
-0.6829185235857929
-0.6825350968543504
-0.6821519139728325
-0.6817689757799441
-0.6813862831103457
-0.6810038367946583
-0.6806216376594678
-0.680239686527329
-0.67985798421677
-0.679476531542297
-0.6790953293143986
-0.6787143783395507
-0.6783336794202204
-0.6779532333548706
-0.6775730409379651
-0.6771931029599728
-0.6768134202073728
-0.6764339934626575
-0.6760548235043398
-0.6756759111069548
-0.6752972570410671
-0.6749188620732738
-0.6745407269662099
-0.674162852478553
-0.6737852393650277
-0.673407888376411
-0.6730308002595362
-0.672653975757299
-0.6722774156086606
-0.6719011205486543
-0.671525091308389
-0.6711493286150548
-0.670773833191928
-0.6703986057583752
-0.6700236470298588
-0.6696489577179427
-0.6692745385302954
-0.6689003901706967
-0.6685265133390419
-0.6681529087313468
-0.6677795770397532
-0.6674065189525338
-0.6670337351540963
-0.6666612263249901
-0.6662889931419105
-0.6659170362777034
-0.6655453564013716
-0.665173954178079
-0.664802830269156
-0.664431985332105
-0.6640614200206052
-0.6636911349845183
-0.6633211308698925
-0.6629514083189698
-0.6625819679701896
-0.6622128104581944
-0.6618439364138352
-0.6614753464641772
-0.6611070412325043
-0.6607390213383251
-0.6603712873973779
-0.6600038400216367
-0.6596366798193152
-0.659269807394874
-0.6589032233490244
-0.6585369282787352
-0.6581709227772372
-0.6578052074340288
-0.6574397828348819
-0.6570746495618471
-0.6567098081932594
-0.6563452593037432
-0.6559810034642184
-0.655617041241906
-0.6552533732003333
-0.6548899998993392
-0.6545269218950807
-0.6541641397400381
-0.6538016539830198
-0.6534394651691695
-0.6530775738399708
-0.6527159805332526
-0.6523546857831961
-0.6519936901203388
-0.6516329940715817
-0.6512725981601942
-0.6509125029058198
-0.6505527088244822
-0.6501932164285913
-0.6498340262269477
-0.6494751387247503
-0.6491165544236006
-0.6487582738215092
-0.6484002974129016
-0.648042625688624
-0.6476852591359489
-0.6473281982385812
-0.646971443476664
-0.6466149953267849
-0.6462588542619809
-0.6459030207517451
-0.6455474952620328
-0.6451922782552668
-0.6448373701903436
-0.6444827715226393
-0.6441284827040161
-0.6437745041828273
-0.6434208364039243
-0.643067479808662
-0.6427144348349045
-0.6423617019170325
-0.6420092814859476
-0.6416571739690797
-0.6413053797903925
-0.6409538993703894
-0.6406027331261197
-0.6402518814711855
-0.6399013448157467
-0.6395511235665272
-0.6392012181268221
-0.6388516288965025
-0.6385023562720227
-0.6381534006464257
-0.6378047624093498
-0.6374564419470343
-0.6371084396423264
-0.6367607558746868
-0.636413391020196
-0.6360663454515607
-0.6357196195381203
-0.6353732136458523
-0.6350271281373796
-0.6346813633719759
-0.6343359197055725
-0.6339907974907643
-0.6336459970768162
-0.6333015188096698
-0.6329573630319489
-0.6326135300829663
-0.6322700202987304
-0.6319268340119508
-0.6315839715520455
-0.6312414332451467
-0.6308992194141073
-0.6305573303785075
-0.6302157664546606
-0.6298745279556204
-0.6295336151911863
-0.629193028467911
-0.6288527680891065
-0.6285128343548494
-0.6281732275619895
-0.6278339480041544
-0.6274949959717567
-0.6271563717520009
-0.6268180756288888
-0.6264801078832272
-0.626142468792633
-0.6258051586315411
-0.6254681776712101
-0.625131526179729
-0.6247952044220237
-0.6244592126598638
-0.6241235511518687
-0.6237882201535143
-0.6234532199171398
-0.6231185506919541
-0.6227842127240422
-0.6224502062563722
-0.6221165315288013
-0.621783188778083
-0.6214501782378734
-0.6211175001387379
-0.6207851547081575
-0.6204531421705359
-0.620121462747206
-0.6197901166564362
-0.6194591041134376
-0.61912842533037
-0.6187980805163495
-0.618468069877454
-0.6181383936167306
-0.6178090519342024
-0.6174800450268748
-0.6171513730887421
-0.6168230363107948
-0.6164950348810256
-0.6161673689844367
-0.6158400388030462
-0.6155130445158945
-0.615186386299052
-0.614860064325625
-0.6145340787657626
-0.6142084297866635
-0.6138831175525832
-0.61355814222484
-0.6132335039618221
-0.6129092029189946
-0.612585239248906
-0.6122616131011949
-0.6119383246225973
-0.6116153739569528
-0.6112927612452115
-0.6109704866254415
-0.6106485502328343
-0.6103269521997132
-0.6100056926555393
-0.6096847717269179
-0.6093641895376066
-0.6090439462085209
-0.6087240418577414
-0.6084044766005212
-0.6080852505492922
-0.6077663638136719
-0.6074478165004705
-0.6071296087136978
-0.6068117405545699
-0.6064942121215161
-0.606177023510186
-0.6058601748134559
-0.6055436661214363
-0.6052274975214784
-0.6049116690981808
-0.604596180933397
-0.6042810331062419
-0.6039662256930988
-0.603651758767626
-0.6033376324007644
-0.603023846660744
-0.6027104016130908
-0.6023972973206333
-0.6020845338435106
-0.6017721112391781
-0.6014600295624155
-0.6011482888653328
-0.6008368891973779
-0.600525830605343
-0.6002151131333722
-0.599904736822968
-0.5995947017129983
-0.5992850078397034
-0.5989756552367032
-0.5986666439350037
-0.5983579739630044
-0.598049645346505
-0.5977416581087125
-0.5974340122702484
-0.5971267078491549
-0.596819744860903
-0.5965131233183982
-0.5962068432319891
-0.5959009046094728
-0.5955953074561027
-0.5952900517745954
-0.5949851375651378
-0.5946805648253939
-0.5943763335505119
-0.5940724437331311
-0.593768895363389
-0.5934656884289282
-0.5931628229149037
-0.5928602988039897
-0.5925581160763866
-0.5922562747098281
-0.5919547746795877
-0.591653615958487
-0.5913527985169013
-0.5910523223227675
-0.5907521873415907
-0.5904523935364517
-0.5901529408680135
-0.5898538292945285
-0.5895550587718456
-0.5892566292534173
-0.5889585406903066
-0.5886607930311942
-0.5883633862223854
-0.5880663202078167
-0.5877695949290642
-0.5874732103253488
-0.5871771663335448
-0.5868814628881863
-0.5865860999214738
-0.5862910773632821
-0.5859963951411669
-0.5857020531803718
-0.5854080514038357
-0.5851143897321991
-0.584821068083812
-0.5845280863747407
-0.5842354445187745
-0.5839431424274328
-0.5836511800099728
-0.5833595571733959
-0.5830682738224547
-0.5827773298596605
-0.5824867251852901
-0.5821964596973928
-0.5819065332917978
-0.5816169458621203
-0.5813276972997704
-0.5810387874939578
-0.5807502163317004
-0.5804619836978316
-0.5801740894750058
-0.5798865335437071
-0.5795993157822551
-0.5793124360668127
-0.5790258942713931
-0.5787396902678661
-0.5784538239259667
-0.5781682951133
-0.5778831036953505
-0.5775982495354871
-0.5773137324949718
-0.5770295524329658
-0.5767457092065366
-0.5764622026706655
-0.5761790326782543
-0.5758961990801323
-0.5756137017250638
-0.5753315404597542
-0.5750497151288583
-0.5747682255749857
-0.57448707163871
-0.574206253158574
-0.5739257699710972
-0.5736456219107833
-0.5733658088101267
-0.57308633049962
-0.5728071868077607
-0.5725283775610582
-0.5722499025840411
-0.5719717616992637
-0.5716939547273139
-0.5714164814868192
-0.5711393417944546
-0.570862535464949
-0.5705860623110924
-0.5703099221437433
-0.5700341147718347
-0.5697586400023824
-0.5694834976404911
-0.5692086874893617
-0.5689342093502984
-0.5686600630227153
-0.5683862483041442
-0.5681127649902402
-0.5678396128747905
-0.5675667917497201
-0.5672943014050988
-0.5670221416291492
-0.5667503122082522
-0.5664788129269556
-0.5662076435679799
-0.5659368039122255
-0.5656662937387802
-0.5653961128249254
-0.5651262609461438
-0.564856737876126
-0.5645875433867773
-0.5643186772482248
-0.5640501392288249
-0.5637819290951689
-0.5635140466120919
-0.5632464915426778
-0.5629792636482673
-0.5627123626884651
-0.562445788421146
-0.5621795406024621
-0.5619136189868501
-0.561648023327038
-0.5613827533740521
-0.5611178088772234
-0.5608531895841954
-0.5605888952409305
-0.5603249255917168
-0.5600612803791754
-0.5597979593442669
-0.5595349622262988
-0.5592722887629318
-0.5590099386901872
-0.5587479117424535
-0.5584862076524935
-0.5582248261514509
-0.5579637669688573
-0.5577030298326393
-0.5574426144691251
-0.5571825206030516
-0.5569227479575709
-0.5566632962542575
-0.5564041652131151
-0.5561453545525832
-0.5558868639895445
-0.5556286932393308
-0.5553708420157313
-0.5551133100309976
-0.5548560969958523
-0.5545992026194941
-0.5543426266096069
-0.5540863686723638
-0.5538304285124366
-0.5535748058330006
-0.5533195003357423
-0.5530645117208663
-0.5528098396871022
-0.5525554839317102
-0.5523014441504897
-0.5520477200377845
-0.5517943112864905
-0.5515412175880621
-0.5512884386325194
-0.5510359741084541
-0.5507838237030371
-0.550531987102025
-0.5502804639897667
-0.5500292540492102
-0.5497783569619095
-0.5495277724080312
-0.5492775000663608
-0.5490275396143106
-0.5487778907279253
-0.5485285530818887
-0.5482795263495317
-0.5480308102028375
-0.5477824043124488
-0.547534308347675
-0.5472865219764984
-0.5470390448655806
-0.5467918766802699
-0.5465450170846076
-0.5462984657413343
-0.5460522223118975
-0.5458062864564572
-0.5455606578338934
-0.5453153361018122
-0.5450703209165524
-0.5448256119331928
-0.544581208805558
-0.5443371111862257
-0.5440933187265328
-0.5438498310765821
-0.5436066478852494
-0.5433637688001892
-0.5431211934678424
-0.5428789215334417
-0.5426369526410193
-0.5423952864334125
-0.5421539225522709
-0.5419128606380629
-0.5416721003300817
-0.5414316412664528
-0.5411914830841398
-0.5409516254189508
-0.5407120679055458
-0.5404728101774423
-0.5402338518670227
-0.5399951926055395
-0.5397568320231236
-0.5395187697487893
-0.5392810054104411
-0.539043538634881
-0.5388063690478139
-0.5385694962738548
-0.5383329199365348
-0.538096639658308
-0.5378606550605578
-0.5376249657636029
-0.5373895713867043
-0.5371544715480718
-0.5369196658648698
-0.5366851539532242
-0.5364509354282289
-0.5362170099039516
-0.5359833769934409
-0.5357500363087324
-0.535516987460855
-0.535284230059837
-0.5350517637147137
-0.534819588033532
-0.5345877026233581
-0.5343561070902834
-0.5341248010394304
-0.53389378407496
-0.5336630558000771
-0.533432615817037
-0.5332024637271519
-0.5329725991307972
-0.5327430216274176
-0.5325137308155334
-0.5322847262927476
-0.5320560076557505
-0.5318275745003276
-0.531599426421365
-0.5313715630128559
-0.5311439838679068
-0.5309166885787439
-0.5306896767367186
-0.5304629479323151
-0.5302365017551554
-0.530010337794006
-0.5297844556367838
-0.529558854870563
-0.5293335350815804
-0.5291084958552423
-0.52888373677613
-0.5286592574280066
-0.5284350573938228
-0.528211136255723
-0.5279874935950519
-0.5277641289923598
-0.5275410420274096
-0.5273182322791823
-0.5270956993258836
-0.5268734427449495
-0.5266514621130526
-0.5264297570061083
-0.5262083269992808
-0.5259871716669893
-0.5257662905829137
-0.5255456833200006
-0.5253253494504702
-0.5251052885458213
-0.524885500176838
-0.5246659839135953
-0.5244467393254655
-0.5242277659811235
-0.524009063448554
-0.5237906312950563
-0.5235724690872509
-0.5233545763910851
-0.5231369527718395
-0.5229195977941332
-0.5227025110219307
-0.5224856920185468
-0.5222691403466533
-0.5220528555682845
-0.5218368372448433
-0.5216210849371073
-0.521405598205234
-0.5211903766087672
-0.5209754197066431
-0.5207607270571954
-0.5205462982181622
-0.5203321327466908
-0.5201182301993439
-0.5199045901321061
-0.5196912121003886
-0.5194780956590359
-0.519265240362331
-0.5190526457640017
-0.5188403114172261
-0.5186282368746382
-0.5184164216883341
-0.5182048654098776
-0.5179935675903058
-0.5177825277801349
-0.5175717455293659
-0.5173612203874907
-0.5171509519034972
-0.5169409396258755
-0.5167311831026234
-0.516521681881252
-0.5163124355087914
-0.5161034435317966
-0.5158947054963529
-0.5156862209480818
-0.5154779894321463
-0.5152700104932569
-0.5150622836756769
-0.5148548085232281
-0.5146475845792966
-0.5144406113868383
-0.5142338884883842
-0.5140274154260465
-0.5138211917415236
-0.5136152169761061
-0.5134094906706821
-0.5132040123657429
-0.5129987816013883
-0.5127937979173327
-0.5125890608529093
-0.5123845699470774
-0.5121803247384265
-0.511976324765182
-0.5117725695652113
-0.5115690586760291
-0.511365791634802
-0.511162767978355
-0.5109599872431763
-0.5107574489654231
-0.5105551526809264
-0.5103530979251973
-0.5101512842334319
-0.5099497111405165
-0.509748378181033
-0.509547284889265
-0.5093464307992023
-0.5091458154445464
-0.5089454383587162
-0.5087452990748529
-0.5085453971258257
-0.5083457320442368
-0.5081463033624272
-0.5079471106124807
-0.5077481533262311
-0.5075494310352658
-0.507350943270932
-0.5071526895643411
-0.5069546694463754
-0.5067568824476916
-0.506559328098727
-0.5063620059297047
-0.5061649154706385
-0.505968056251338
-0.5057714278014145
-0.505575029650285
-0.5053788613271784
-0.50518292236114
-0.504987212281037
-0.5047917306155635
-0.5045964768932452
-0.5044014506424455
-0.5042066513913696
-0.50401207866807
-0.5038177320004515
-0.5036236109162768
-0.5034297149431705
-0.5032360436086245
-0.5030425964400039
-0.5028493729645509
-0.5026563727093905
-0.5024635952015349
-0.5022710399678891
-0.5020787065352557
-0.5018865944303394
-0.5016947031797528
-0.5015030323100207
-0.5013115813475848
-0.5011203498188099
-0.5009293372499872
-0.5007385431673405
-0.5005479670970301
-0.5003576085651585
-0.5001674670977748
-0.49997754222087964
-0.49978783346043
-0.4995983403423444
-0.49940906239250726
-0.49921999913677406
-0.4990311501009757
-0.498842514810924
-0.4986540927924159
-0.49846588357123833
-0.4982778866731733
-0.49809010162400236
-0.49790252794951134
-0.4977151651754952
-0.4975280128277627
-0.49734107043214115
-0.4971543375144811
-0.496967813600661
-0.49678149821659195
-0.4965953908882222
-0.496409491141542
-0.49622379850258813
-0.4960383124974487
-0.4958530326522673
-0.49566795849324863
-0.49548308954666165
-0.4952984253388456
-0.49511396539621366
-0.4949297092452577
-0.49474565641255314
-0.49456180642476333
-0.4943781588086439
-0.4941947130910475
-0.4940114687989283
-0.4938284254593465
-0.4936455825994727
-0.4934629397465925
-0.4932804964281109
-0.4930982521715569
-0.4929162065045877
-0.49273435895499335
-0.49255270905070114
-0.49237125631978007
-0.49219000029044485
-0.492008940491061
-0.4918280764501486
-0.49164740769638715
-0.4914669337586194
-0.49128665416585604
-0.4911065684472803
-0.49092667613225166
-0.4907469767503104
-0.4905674698311825
-0.4903881549047826
-0.4902090315012199
-0.490030099150801
-0.4898513573840352
-0.48967280573163796
-0.4894944437245359
-0.4893162708938703
-0.489138286771002
-0.4889604908875148
-0.48878288277522053
-0.4886054619661624
-0.48842822799262
-0.4882511803871127
-0.4880743186824043
-0.48789764241150685
-0.487721151107685
-0.48754484430446005
-0.487368721535614
-0.4871927823351936
-0.48701702623751464
-0.48684145277716573
-0.4866660614890127
-0.48649085190820207
-0.4863158235701659
-0.486140976010625
-0.48596630876559355
-0.48579182137138277
-0.4856175133646048
-0.48544338428217726
-0.4852694336613265
-0.485095661039592
-0.48492206595483023
-0.4847486479452183
-0.48457540654925846
-0.48440234130578136
-0.4842294517539504
-0.4840567374332654
-0.4838841978835664
-0.483711832645038
-0.48353964125821247
-0.4833676232639743
-0.4831957782035634
-0.48302410561857945
-0.4828526050509853
-0.482681276043111
-0.4825101181376575
-0.48233913087770053
-0.482168313806694
-0.4819976664684742
-0.48182718840726324
-0.4816568791676729
-0.48148673829470834
-0.4813167653337716
-0.4811469598306656
-0.48097732133159754
-0.4808078493831829
-0.4806385435324485
-0.48046940332683696
-0.4803004283142094
-0.48013161804284993
-0.47996297206146876
-0.4797944899192058
-0.47962617116563433
-0.47945801535076477
-0.4792900220250478
-0.47912219073937834
-0.4789545210450987
-0.4787870124940027
-0.4786196646383384
-0.47845247703081184
-0.47828544922459115
-0.4781185807733093
-0.47795187123106786
-0.47778532015244013
-0.47761892709247544
-0.47745269160670145
-0.4772866132511283
-0.4771206915822519
-0.47695492615705715
-0.4767893165330215
-0.47662386226811815
-0.4764585629208197
-0.47629341805010095
-0.4761284272154429
-0.47596358997683574
-0.4757989058947819
-0.4756343745303001
-0.47546999544492763
-0.4753057682007246
-0.4751416923602767
-0.4749777674866981
-0.4748139931436358
-0.4746503688952717
-0.47448689430632623
-0.47432356894206196
-0.47416039236828644
-0.473997364151355
-0.4738344838581747
-0.47367175105620696
-0.4735091653134708
-0.4733467261985461
-0.47318443328057674
-0.47302228612927333
-0.4728602843149169
-0.47269842740836154
-0.47253671498103755
-0.4723751466049548
-0.4722137218527054
-0.47205244029746685
-0.4718913015130053
-0.4717303050736783
-0.47156945055443766
-0.4714087375308331
-0.4712481655790146
-0.47108773427573536
-0.47092744319835533
-0.47076729192484357
-0.4706072800337815
-0.4704474071043656
-0.4702876727164107
-0.4701280764503524
-0.4699686178872503
-0.46980929660879067
-0.46965011219728964
-0.4694910642356954
-0.46933215230759184
-0.4691733759972009
-0.4690147348893853
-0.4688562285696516
-0.4686978566241531
-0.46853961863969223
-0.46838151420372354
-0.4682235429043565
-0.4680657043303582
-0.4679079980711559
-0.46775042371684017
-0.4675929808581671
-0.4674356690865613
-0.4672784879941187
-0.46712143717360877
-0.4669645162184777
-0.4668077247228506
-0.4666510622815345
-0.4664945284900209
-0.46633812294448795
-0.46618184524180384
-0.4660256949795286
-0.46586967175591726
-0.46571377516992213
-0.46555800482119547
-0.46540236031009174
-0.4652468412376708
-0.4650914472056996
-0.4649361778166552
-0.46478103267372733
-0.4646260113808206
-0.46447111354255693
-0.46431633876427825
-0.4641616866520489
-0.46400715681265803
-0.46385274885362193
-0.4636984623831864
-0.4635442970103296
-0.46339025234476394
-0.4632363279969386
-0.4630825235780417
-0.46292883870000356
-0.4627752729754976
-0.4626218260179439
-0.462468497441511
-0.4623152868611179
-0.4621621938924373
-0.46200921815189677
-0.4618563592566819
-0.4617036168247378
-0.4615509904747723
-0.46139847982625726
-0.4612460844994312
-0.46109380411530165
-0.46094163829564694
-0.46078958666301895
-0.46063764884074465
-0.4604858244529289
-0.46033411312445593
-0.4601825144809921
-0.4600310281489878
-0.4598796537556793
-0.45972839092909146
-0.45957723929803895
-0.45942619849212935
-0.45927526814176445
-0.45912444787814255
-0.45897373733326063
-0.45882313613991643
-0.45867264393170987
-0.45852226034304605
-0.45837198500913634
-0.458221817566001
-0.4580717576504708
-0.4579218049001891
-0.4577719589536137
-0.45762221945001924
-0.45747258602949836
-0.45732305833296416
-0.4571736360021522
-0.45702431867962184
-0.4568751060087587
-0.45672599763377614
-0.4565769931997174
-0.45642809235245724
-0.4562792947387038
-0.4561306000060008
-0.4559820078027286
-0.45583351777810655
-0.455685129582195
-0.45553684286589635
-0.45538865728095745
-0.45524057247997096
-0.4550925881163775
-0.4549447038444669
-0.4547969193193802
-0.4546492341971114
-0.4545016481345091
-0.45435416078927804
-0.45420677181998104
-0.4540594808860403
-0.45391228764773967
-0.45376519176622543
-0.4536181929035087
-0.4534712907224665
-0.4533244848868439
-0.453177775061255
-0.45303116091118506
-0.45288464210299173
-0.4527382183039066
-0.45259188918203697
-0.4524456544063674
-0.4522995136467609
-0.45215346657396066
-0.45200751285959173
-0.4518616521761621
-0.45171588419706454
-0.45157020859657787
-0.4514246250498686
-0.4512791332329919
-0.45113373282289393
-0.4509884234974122
-0.4508432049352778
-0.4506980768161164
-0.45055303882044967
-0.45040809062969683
-0.4502632319261759
-0.45011846239310477
-0.4499737817146033
-0.44982918957569373
-0.44968468566230274
-0.44954026966126237
-0.44939594126031146
-0.4492517001480966
-0.44910754601417413
-0.4489634785490106
-0.4488194974439845
-0.4486756023913876
-0.4485317930844254
-0.4483880692172196
-0.448244430484808
-0.44810087658314657
-0.44795740720911054
-0.44781402206049503
-0.4476707208360169
-0.4475275032353153
-0.44738436895895334
-0.44724131770841874
-0.4470983491861254
-0.446955463095414
-0.44681265914055357
-0.4466699370267424
-0.4465272964601088
-0.44638473714771276
-0.4462422587975464
-0.4460998611185356
-0.44595754382054037
-0.4458153066143564
-0.4456731492117159
-0.4455310713252884
-0.445389072668682
-0.4452471529564442
-0.4451053119040629
-0.4449635492279673
-0.4448218646455289
-0.4446802578750626
-0.444538728635827
-0.44439727664802603
-0.4442559016328095
-0.44411460331227387
-0.4439733814094634
-0.443832235648371
-0.4436911657539386
-0.44355017145205855
-0.4434092524695742
-0.44326840853428096
-0.4431276393749265
-0.44298694472121225
-0.4428463243037939
-0.4427057778542818
-0.4425653051052424
-0.44242490579019866
-0.44228457964363066
-0.44214432640097645
-0.4420041457986329
-0.4418640375739562
-0.4417240014652627
-0.4415840372118296
-0.4414441445538954
-0.4413043232326607
-0.44116457299028927
-0.44102489356990787
-0.44088528471560745
-0.4407457461724436
-0.4406062776864374
-0.4404668790045756
-0.4403275498748113
-0.44018829004606497
-0.44004909926822455
-0.439909977292146
-0.4397709238696541
-0.439631938753543
-0.4394930216975765
-0.4393541724564885
-0.4392153907859841
-0.4390766764427392
-0.43893802918440183
-0.438799448769592
-0.4386609349579026
-0.4385224875098995
-0.43838410618712204
-0.4382457907520839
-0.4381075409682729
-0.4379693566001517
-0.4378312374131583
-0.43769318317370615
-0.43755519364918477
-0.4374172686079601
-0.43727940781937447
-0.4371416110537475
-0.4370038780823762
-0.436866208677535
-0.4367286026124768
-0.43659105966143236
-0.4364535795996112
-0.43631616220320174
-0.4361788072493714
-0.4360415145162673
-0.43590428378301593
-0.43576711482972375
-0.4356300074374774
-0.4354929613883438
-0.43535597646537044
-0.43521905245258563
-0.4350821891349984
-0.43494538629859913
-0.4348086437303592
-0.4346719612182317
-0.43453533855115123
-0.43439877551903405
-0.4342622719127781
-0.4341258275242635
-0.4339894421463524
-0.4338531155728891
-0.43371684759869994
-0.43358063801959384
-0.43344448663236207
-0.43330839323477816
-0.43317235762559814
-0.4330363796045607
-0.432900458972387
-0.4327645955307806
-0.4326287890824279
-0.4324930394309976
-0.43235734638114093
-0.43222170973849183
-0.4320861293096665
-0.43195060490226367
-0.43181513632486435
-0.431679723387032
-0.431544365899312
-0.43140906367323223
-0.4312738165213024
-0.43113862425701416
-0.431003486694841
-0.43086840365023804
-0.4307333749396421
-0.43059840038047126
-0.4304634797911249
-0.4303286129909837
-0.4301937998004086
-0.43005904004074225
-0.4299243335343069
-0.4297896801044057
-0.42965507957532173
-0.42952053177231786
-0.42938603652163687
-0.42925159365050064
-0.4291172029871104
-0.42898286436064637
-0.42884857760126716
-0.4287143425401098
-0.4285801590092895
-0.4284460268418989
-0.4283119458720085
-0.4281779159346656
-0.4280439368658943
-0.4279100085026953
-0.4277761306830453
-0.4276423032458968
-0.42750852603117745
-0.4273747988797902
-0.42724112163361233
-0.42710749413549554
-0.4269739162292653
-0.4268403877597201
-0.42670690857263194
-0.426573478514745
-0.42644009743377553
-0.4263067651784115
-0.42617348159831203
-0.426040246544107
-0.4259070598673962
-0.42577392142074943
-0.42564083105770567
-0.42550778863277244
-0.42537479400142564
-0.4252418470201086
-0.425108947546232
-0.42497609543817294
-0.42484329055527453
-0.42471053275784537
-0.42457782190715904
-0.4244451578654532
-0.4243125404959293
-0.424179969662752
-0.4240474452310483
-0.42391496706690707
-0.4237825350373785
-0.42365014901047326
-0.4235178088551621
-0.423385514441375
-0.42325326564000054
-0.42312106232288527
-0.42298890436283304
-0.4228567916336043
-0.4227247240099153
-0.42259270136743743
-0.4224607235827966
-0.4223287905335725
-0.42219690209829763
-0.42206505815645684
-0.4219332585884864
-0.42180150327577337
-0.42166979210065475
-0.42153812494641657
-0.4214065016972933
-0.42127492223846713
-0.4211433864560668
-0.421011894237167
-0.4208804454697878
-0.4207490400428934
-0.42061767784639126
-0.4204863587711317
-0.4203550827089067
-0.42022384955244907
-0.42009265919543165
-0.4199615115324663
-0.4198304064591032
-0.41969934387182983
-0.41956832366806995
-0.41943734574618285
-0.41930641000546237
-0.41917551634613615
-0.419044664669364
-0.4189138548772381
-0.41878308687278076
-0.4186523605599444
-0.4185216758436102
-0.4183910326295872
-0.418260430824611
-0.41812987033634325
-0.4179993510733704
-0.41786887294520236
-0.4177384358622722
-0.4176080397359346
-0.41747768447846456
-0.41734737000305705
-0.4172170962238255
-0.41708686305580084
-0.4169566704149302
-0.41682651821807615
-0.4166964063830155
-0.4165663348284382
-0.416436303473946
-0.4163063122400518
-0.416176361048178
-0.41604644982065575
-0.4159165784807235
-0.4157867469525264
-0.41565695516111417
-0.41552720303244106
-0.41539749049336394
-0.41526781747164115
-0.4151381838959316
-0.4150085896957936
-0.4148790348016831
-0.41474951914495306
-0.41462004265785224
-0.41449060527352344
-0.41436120692600265
-0.41423184755021786
-0.41410252708198747
-0.4139732454580195
-0.4138440026159097
-0.41371479849414095
-0.41358563303208146
-0.41345650616998375
-0.4133274178489832
-0.4131983680110968
-0.4130693565992219
-0.4129403835571348
-0.4128114488294893
-0.4126825523618157
-0.41255369410051923
-0.41242487399287847
-0.41229609198704464
-0.4121673480320394
-0.41203864207775426
-0.4119099740749486
-0.4117813439752486
-0.41165275173114574
-0.4115241972959953
-0.4113956806240153
-0.41126720167028463
-0.4111387603907418
-0.41101035674218356
-0.41088199068226355
-0.4107536621694905
-0.4106253711632271
-0.4104971176236885
-0.41036890151194066
-0.41024072278989887
-0.4101125814203265
-0.4099844773668334
-0.40985641059387423
-0.4097283810667472
-0.4096003887515923
-0.4094724336153901
-0.4093445156259599
-0.40921663475195835
-0.4090887909628779
-0.4089609842290452
-0.4088332145216197
-0.40870548181259175
-0.4085777860747814
-0.40845012728183655
-0.40832250540823145
-0.4081949204292654
-0.4080673723210605
-0.4079398610605605
-0.4078123866255293
-0.40768494899454905
-0.40755754814701844
-0.40743018406315146
-0.40730285672397537
-0.40717556611132927
-0.4070483122078623
-0.40692109499703233
-0.40679391446310365
-0.406666770591146
-0.40653966336703223
-0.4064125927774373
-0.4062855588098361
-0.4061585614525016
-0.40603160069450395
-0.40590467652570766
-0.40577778893677086
-0.405650937919143
-0.4055241234650633
-0.40539734556755896
-0.4052706042204436
-0.4051438994183151
-0.4050172311565543
-0.4048905994313229
-0.40476400423956177
-0.40463744557898945
-0.4045109234480999
-0.40438443784616096
-0.4042579887732126
-0.404131576230065
-0.40400520021829683
-0.40387886074025325
-0.40375255779904445
-0.40362629139854334
-0.40350006154338414
-0.4033738682389604
-0.40324771149142286
-0.40312159130767816
-0.40299550769538656
-0.4028694606629601
-0.40274345021956093
-0.4026174763750993
-0.40249153914023167
-0.40236563852635887
-0.40223977454562415
-0.4021139472109113
-0.40198815653584297
-0.4018624025347781
-0.4017366852228108
-0.40161100461576804
-0.4014853607302076
-0.4013597535834162
-0.40123418319340787
-0.4011086495789217
-0.40098315275942
-0.400857692755086
-0.40073226958682245
-0.4006068832762494
-0.4004815338457019
-0.40035622131822873
-0.40023094571758966
-0.40010570706825405
-0.39998050539539826
-0.3998553407249043
-0.39973021308335727
-0.3996051224980438
-0.39948006899694966
-0.3993550526087578
-0.39923007336284655
-0.3991051312892874
-0.39898022641884273
-0.3988553587829644
-0.3987305284137911
-0.39860573534414645
-0.3984809796075371
-0.3983562612381504
-0.3982315802708527
-0.3981069367411868
-0.39798233068537026
-0.3978577621402931
-0.39773323114351566
-0.39760873773326666
-0.39748428194844126
-0.3973598638285982
-0.39723548341395876
-0.39711114074540366
-0.3969868358644715
-0.3968625688133566
-0.39673833963490657
-0.3966141483726203
-0.3964899950706461
-0.3963658797737791
-0.39624180252745916
-0.39611776337776927
-0.39599376237143263
-0.3958697995558108
-0.3957458749789017
-0.3956219886893371
-0.3954981407363807
-0.39537433116992576
-0.395250560040493
-0.3951268273992284
-0.395003133297901
-0.3948794777889005
-0.3947558609252353
-0.3946322827605303
-0.39450874334902436
-0.3943852427455685
-0.3942617810056232
-0.3941383581852566
-0.39401497434114197
-0.39389162953055556
-0.3937683238113744
-0.3936450572420738
-0.3935218298817257
-0.3933986417899956
-0.3932754930271407
-0.3931523836540079
-0.39302931373203087
-0.3929062833232284
-0.39278329249020166
-0.3926603412961322
-0.39253742980477957
-0.3924145580804789
-0.39229172618813873
-0.3921689341932387
-0.39204618216182713
-0.3919234701605188
-0.3918007982564928
-0.3916781665174897
-0.3915555750118099
-0.39143302380831047
-0.3913105129764037
-0.39118804258605416
-0.3910656127077767
-0.3909432234126336
-0.3908208747722329
-0.39069856685872545
-0.3905762997448031
-0.39045407350369576
-0.3903318882091694
-0.39020974393552366
-0.3900876407575892
-0.3899655787507258
-0.3898435579908196
-0.3897215785542807
-0.389599640518041
-0.3894777439595517
-0.38935588895678086
-0.389234075588211
-0.38911230393283675
-0.38899057407016246
-0.3888688860801997
-0.38874724004346495
-0.38862563604097705
-0.3885040741542548
-0.38838255446531483
-0.3882610770566687
-0.3881396420113207
-0.3880182494127654
-0.38789689934498534
-0.38777559189244837
-0.38765432714010534
-0.38753310517338746
-0.3874119260782042
-0.38729078994094035
-0.3871696968484542
-0.3870486468880744
-0.3869276401475979
-0.38680667671528735
-0.38668575667986876
-0.3865648801305288
-0.38644404715691255
-0.3863232578491208
-0.3862025122977078
-0.38608181059367846
-0.38596115282848625
-0.38584053909403043
-0.3857199694826535
-0.38559944408713903
-0.3854789630007087
-0.38535852631702033
-0.38523813413016483
-0.385117786534664
-0.3849974836254681
-0.38487722549795295
-0.38475701224791786
-0.3846368439715827
-0.3845167207655858
-0.3843966427269809
-0.3842766099532351
-0.384156622542226
-0.3840366805922395
-0.38391678420196673
-0.38379693347050214
-0.3836771284973404
-0.38355736938237434
-0.3834376562258919
-0.3833179891285739
-0.38319836819149156
-0.3830787935161035
-0.3829592652042539
-0.3828397833581691
-0.38272034808045574
-0.3826009594740976
-0.3824816176424537
-0.382362322689255
-0.3822430747186024
-0.382123873834964
-0.38200472014317205
-0.38188561374842134
-0.38176655475626564
-0.38164754327261574
-0.38152857940373663
-0.38140966325624476
-0.3812907949371058
-0.38117197455363194
-0.381053202213479
-0.38093447802464403
-0.380815802095463
-0.38069717453460755
-0.3805785954510832
-0.38046006495422585
-0.3803415831536999
-0.3802231501594953
-0.380104766081925
-0.37998643103162216
-0.37986814511953804
-0.3797499084569387
-0.37963172115540295
-0.37951358332681934
-0.3793954950833839
-0.37927745653759704
-0.37915946780226145
-0.379041528990479
-0.37892364021564856
-0.3788058015914628
-0.37868801323190626
-0.3785702752512521
-0.3784525877640596
-0.3783349508851719
-0.3782173647297129
-0.3780998294130849
-0.37798234505096556
-0.37786491175930614
-0.37774752965432756
-0.377630198852519
-0.37751291947063437
-0.3773956916256901
-0.37727851543496244
-0.37716139101598467
-0.37704431848654457
-0.37692729796468155
-0.3768103295686844
-0.37669341341708806
-0.3765765496286717
-0.37645973832245533
-0.37634297961769747
-0.37622627363389266
-0.3761096204907684
-0.37599302030828274
-0.37587647320662165
-0.3757599793061961
-0.3756435387276396
-0.37552715159180566
-0.37541081801976467
-0.37529453813280156
-0.37517831205241314
-0.3750621399003053
-0.37494602179839037
-0.3748299578687846
-0.37471394823380505
-0.37459799301596736
-0.374482092337983
-0.3743662463227564
-0.37425045509338234
-0.37413471877314336
-0.3740190374855069
-0.37390341135412297
-0.373787840502821
-0.3736723250556074
-0.37355686513666314
-0.37344146087034047
-0.37332611238116065
-0.37321081979381127
-0.37309558323314335
-0.3729804028241687
-0.37286527869205754
-0.3727502109621353
-0.37263519975988035
-0.37252024521092103
-0.3724053474410333
-0.37229050657613766
-0.37217572274229666
-0.3720609960657123
-0.3719463266727231
-0.37183171468980153
-0.37171716024355145
-0.37160266346070514
-0.37148822446812096
-0.3713738433927803
-0.37125952036178494
-0.3711452555023547
-0.37103104894182454
-0.3709169008076415
-0.3708028112273627
-0.3706887803286521
-0.3705748082392781
-0.3704608950871106
-0.3703470410001186
-0.3702332461063673
-0.37011951053401554
-0.37000583441131285
-0.36989221786659715
-0.3697786610282917
-0.3696651640249027
-0.36955172698501626
-0.36943835003729625
-0.36932503331048067
-0.3692117769333802
-0.3690985810348744
-0.3689854457439098
-0.36887237118949656
-0.3687593575007063
-0.36864640480666927
-0.3685335132365715
-0.3684206829196522
-0.36830791398520113
-0.3681952065625559
-0.3680825607810992
-0.36796997677025617
-0.3678574546594917
-0.36774499457830784
-0.36763259665624093
-0.36752026102285895
-0.36740798780775913
-0.36729577714056466
-0.36718362915092284
-0.36707154396850145
-0.36695952172298696
-0.36684756254408124
-0.36673566656149903
-0.3666238339049655
-0.36651206470421316
-0.3664003590889796
-0.3662887171890045
-0.3661771391340271
-0.3660656250537835
-0.3659541750780039
-0.3658427893364101
-0.36573146795871286
-0.3656202110746088
-0.3655090188137781
-0.365397891305882
-0.36528682868055967
-0.3651758310674258
-0.36506489859606783
-0.3649540313960435
-0.36484322959687804
-0.36473249332806135
-0.3646218227190455
-0.3645112178992422
-0.36440067899801987
-0.3642902061447012
-0.3641797994685604
-0.3640694590988205
-0.36395918516465053
-0.3638489777951636
-0.36373883711941324
-0.3636287632663915
-0.3635187563650258
-0.3634088165441769
-0.36329894393263545
-0.36318913865911995
-0.3630794008522741
-0.3629697306406637
-0.36286012815277435
-0.3627505935170089
-0.3626411268616845
-0.3625317283150301
-0.3624223980051841
-0.3623131360601913
-0.36220394260800026
-0.36209481777646113
-0.3619857616933226
-0.36187677448622935
-0.3617678562827196
-0.36165900721022237
-0.36155022739605475
-0.36144151696741944
-0.3613328760514022
-0.3612243047749688
-0.3611158032649632
-0.3610073716481041
-0.3608990100509828
-0.36079071860006057
-0.36068249742166586
-0.3605743466419918
-0.3604662663870938
-0.36035825678288635
-0.36025031795514123
-0.36014245002948436
-0.36003465313139327
-0.35992692738619464
-0.3598192729190618
-0.3597116898550119
-0.3596041783189033
-0.35949673843543334
-0.35938937032913554
-0.35928207412437685
-0.35917484994535537
-0.3590676979160977
-0.3589606181604562
-0.35885361080210676
-0.3587466759645456
-0.3586398137710877
-0.3585330243448632
-0.35842630780881557
-0.3583196642856986
-0.3582130938980743
-0.35810659676830986
-0.35800017301857534
-0.35789382277084125
-0.3577875461468758
-0.35768134326824236
-0.3575752142562972
-0.3574691592321864
-0.357363178316844
-0.3572572716309889
-0.3571514392951227
-0.357045681429527
-0.35693999815426075
-0.35683438958915825
-0.356728855853826
-0.35662339706764046
-0.3565180133497457
-0.35641270481905063
-0.3563074715942266
-0.356202313793705
-0.35609723153567446
-0.3559922249380787
-0.3558872941186138
-0.35578243919472596
-0.3556776602836087
-0.35557295750220047
-0.3554683309671824
-0.35536378079497544
-0.3552593071017383
-0.3551549100033646
-0.3550505896154806
-0.3549463460534427
-0.35484217943233504
-0.35473808986696687
-0.35463407747187026
-0.3545301423612977
-0.35442628464921927
-0.3543225044493206
-0.35421880187500027
-0.3541151770393675
-0.35401163005523945
-0.35390816103513884
-0.3538047700912919
-0.35370145733562536
-0.3535982228797646
-0.3534950668350307
-0.3533919893124385
-0.3532889904226936
-0.35318607027619087
-0.353083228983011
-0.3529804666529187
-0.35287778339536036
-0.3527751793194613
-0.3526726545340236
-0.35257020914752374
-0.35246784326811004
-0.35236555700360045
-0.35226335046148005
-0.35216122374889886
-0.3520591769726691
-0.35195721023926335
-0.3518553236548117
-0.3517535173250998
-0.35165179135556596
-0.3515501458512995
-0.35144858091703784
-0.3513470966571645
-0.3512456931757064
-0.351144370576332
-0.3510431289623485
-0.35094196843669995
-0.3508408891019645
-0.3507398910603523
-0.35063897441370345
-0.35053813926348504
-0.3504373857107893
-0.35033671385633147
-0.3502361238004469
-0.35013561564308926
-0.35003518948382806
-0.3499348454218464
-0.34983458355593866
-0.3497344039845082
-0.3496343068055653
-0.3495342921167244
-0.3494343600152024
-0.349334510597816
-0.34923474396097964
-0.3491350602007033
-0.34903545941258995
-0.3489359416918337
-0.3488365071332171
-0.34873715583110954
-0.3486378878794643
-0.3485387033718168
-0.34843960240128236
-0.34834058506055365
-0.34824165144189895
-0.34814280163715944
-0.34804403573774745
-0.3479453538346439
-0.3478467560183964
-0.3477482423791168
-0.3476498130064792
-0.34755146798971764
-0.34745320741762414
-0.3473550313785461
-0.34725693996038465
-0.3471589332505921
-0.3470610113361699
-0.34696317430366663
-0.34686542223917566
-0.3467677552283331
-0.34667017335631556
-0.3465726767078382
-0.34647526536715245
-0.3463779394180439
-0.3462806989438303
-0.34618354402735935
-0.34608647475100657
-0.34598949119667316
-0.34589259344578394
-0.3457957815792856
-0.3456990556776439
-0.3456024158208422
-0.3455058620883792
-0.34540939455926667
-0.3453130133120276
-0.3452167184246941
-0.3451205099748053
-0.3450243880394053
-0.34492835269504124
-0.344832404017761
-0.34473654208311144
-0.34464076696613605
-0.34454507874137336
-0.34444947748285454
-0.34435396326410145
-0.3442585361581248
-0.344163196237422
-0.3440679435739752
-0.3439727782392493
-0.3438777003041899
-0.34378270983922143
-0.343687806914245
-0.34359299159863665
-0.3434982639612452
-0.3434036240703903
-0.3433090719938607
-0.3432146077989118
-0.34312023155226423
-0.3430259433201017
-0.3429317431680691
-0.34283763116127036
-0.34274360736426684
-0.34264967184107525
-0.34255582465516554
-0.3424620658694596
-0.3423683955463287
-0.34227481374759183
-0.34218132053451394
-0.34208791596780397
-0.3419946001076129
-0.34190137301353185
-0.3418082347445905
-0.3417151853592547
-0.34162222491542527
-0.34152935347043556
-0.34143657108104997
-0.341343877803462
-0.3412512736932924
-0.34115875880558727
-0.3410663331948165
-0.34097399691487157
-0.34088175001906407
-0.3407895925601238
-0.34069752459019687
-0.34060554616084415
-0.34051365732303895
-0.3404218581271661
-0.34033014862301936
-0.3402385288598
-0.34014699888611516
-0.3400555587499758
-0.3399642084987953
-0.33987294817938724
-0.33978177783796426
-0.33969069752013586
-0.33959970727090677
-0.3395088071346753
-0.3394179971552318
-0.33932727737575663
-0.3392366478388185
-0.3391461085863731
-0.33905565965976114
-0.33896530109970663
-0.3388750329463152
-0.3387848552390729
-0.33869476801684384
-0.3386047713178689
-0.33851486517976426
-0.3384250496395192
-0.33833532473349515
-0.3382456904974234
-0.3381561469664041
-0.3380666941749041
-0.33797733215675557
-0.3378880609451546
-0.3377988805726592
-0.33770979107118804
-0.33762079247201876
-0.33753188480578605
-0.33744306810248087
-0.33735434239144807
-0.33726570770138525
-0.33717716406034126
-0.3370887114957144
-0.337000350034251
-0.336912079702044
-0.3368239005245312
-0.336735812526494
-0.3366478157320556
-0.3365599101646798
-0.33647209584716914
-0.33638437280166394
-0.33629674104964025
-0.3362092006119086
-0.33612175150861273
-0.3360343937592278
-0.335947127382559
-0.3358599523967404
-0.3357728688192332
-0.33568587666682426
-0.3355989759556249
-0.3355121667010693
-0.3354254489179132
-0.3353388226202324
-0.33525228782142147
-0.3351658445341921
-0.3350794927705722
-0.33499323254190383
-0.3349070638588425
-0.33482098673135546
-0.3347350011687202
-0.3346491071795236
-0.33456330477166
-0.33447759395233034
-0.3343919747280404
-0.3343064471046
-0.3342210110871211
-0.33413566668001693
-0.33405041388700035
-0.33396525271108307
-0.3338801831545738
-0.33379520521907713
-0.33371031890549246
-0.3336255242140124
-0.33354082114412215
-0.3334562096945972
-0.3333716898635032
-0.33328726164819394
-0.33320292504531035
-0.33311868005077955
-0.33303452665981326
-0.33295046486690666
-0.3328664946658374
-0.3327826160496642
-0.3326988290107257
-0.33261513354063954
-0.3325315296303006
-0.33244801726988044
-0.3323645964488259
-0.33228126715585776
-0.3321980293789701
-0.33211488310542864
-0.3320318283217699
-0.33194886501379994
-0.3318659931665935
-0.33178321276449246
-0.3317005237911053
-0.33161792622930547
-0.3315354200612307
-0.33145300526828164
-0.33137068183112117
-0.3312884497296728
-0.33120630894312025
-0.3311242594499058
-0.3310423012277297
-0.330960434253549
-0.33087865850357634
-0.3307969739532793
-0.3307153805773791
-0.3306338783498498
-0.33055246724391707
-0.3304711472320574
-0.3303899182859973
-0.33030878037671185
-0.3302277334744242
-0.33014677754860416
-0.3300659125679679
-0.3299851385004764
-0.3299044553133349
-0.3298238629729917
-0.3297433614451375
-0.3296629506947044
-0.3295826306858651
-0.3295024013820316
-0.32942226274585507
-0.3293422147392241
-0.32926225732326475
-0.32918239045833886
-0.3291026141040436
-0.329022928219211
-0.3289433327619062
-0.32886382768942735
-0.3287844129583048
-0.3287050885242998
-0.3286258543424041
-0.3285467103668391
-0.32846765655105487
-0.32838869284772965
-0.3283098192087689
-0.32823103558530464
-0.3281523419276946
-0.3280737381855215
-0.3279952243075925
-0.3279168002419381
-0.32783846593581184
-0.32776022133568933
-0.32768206638726755
-0.3276040010354642
-0.32752602522441726
-0.3274481388974838
-0.32737034199723986
-0.3272926344654792
-0.32721501624321336
-0.32713748727067027
-0.3270600474872942
-0.32698269683174497
-0.3269054352418971
-0.32682826265483933
-0.3267511790068741
-0.3266741842335172
-0.32659727826949647
-0.326520461048752
-0.3264437325044348
-0.3263670925689071
-0.3262905411737411
-0.3262140782497187
-0.32613770372683093
-0.3260614175342774
-0.32598521960046606
-0.3259091098530121
-0.3258330882187379
-0.32575715462367255
-0.32568130899305114
-0.32560555125131435
-0.32552988132210814
-0.32545429912828305
-0.3253788045918939
-0.32530339763419935
-0.32522807817566135
-0.32515284613594486
-0.3250777014339174
-0.32500264398764855
-0.32492767371440956
-0.3248527905306731
-0.32477799435211274
-0.32470328509360274
-0.3246286626692173
-0.3245541269922307
-0.3244796779751166
-0.32440531552954793
-0.3243310395663964
-0.3242568499957322
-0.3241827467268237
-0.32410872966813714
-0.3240347987273364
-0.3239609538112828
-0.32388719482603445
-0.3238135216768462
-0.32373993426816966
-0.3236664325036525
-0.32359301628613835
-0.32351968551766663
-0.3234464400994724
-0.32337327993198595
-0.3233002049148326
-0.3232272149468327
-0.3231543099260013
-0.32308148974954787
-0.3230087543138763
-0.3229361035145848
-0.32286353724646544
-0.32279105540350406
-0.3227186578788807
-0.32264634456496855
-0.32257411535333447
-0.32250197013473875
-0.3224299087991349
-0.3223579312356697
-0.32228603733268285
-0.3222142269777072
-0.32214250005746853
-0.3220708564578856
-0.3219992960640698
-0.3219278187603255
-0.3218564244301497
-0.3217851129562323
-0.3217138842204558
-0.3216427381038956
-0.3215716744868195
-0.32150069324868835
-0.3214297942681556
-0.3213589774230675
-0.3212882425904633
-0.3212175896465748
-0.321147018466827
-0.3210765289258378
-0.3210061208974182
-0.3209357942545722
-0.32086554886949736
-0.32079538461358426
-0.32072530135741717
-0.3206552989707738
-0.3205853773226257
-0.32051553628113805
-0.32044577571367033
-0.32037609548677587
-0.32030649546620243
-0.32023697551689234
-0.32016753550298244
-0.3200981752878046
-0.32002889473388557
-0.3199596937029475
-0.31989057205590804
-0.31982152965288047
-0.31975256635317406
-0.31968368201529435
-0.3196148764969432
-0.31954614965501926
-0.31947750134561825
-0.3194089314240332
-0.31934043974475446
-0.31927202616147043
-0.3192036905270678
-0.3191354326936314
-0.3190672525124455
-0.31899914983399275
-0.3189311245079561
-0.3188631763832177
-0.3187953053078604
-0.3187275111291674
-0.3186597936936231
-0.3185921528469131
-0.3185245884339249
-0.31845710029874813
-0.31838968828467507
-0.318322352234201
-0.3182550919890249
-0.3181879073900494
-0.3181207982773816
-0.3180537644903335
-0.31798680586742256
-0.3179199222463718
-0.3178531134641107
-0.31778637935677556
-0.3177197197597099
-0.3176531345074653
-0.3175866234338015
-0.3175201863716872
-0.3174538231533007
-0.31738753361003014
-0.3173213175724744
-0.31725517487044347
-0.317189105332959
-0.3171231087882552
-0.31705718506377917
-0.31699133398619145
-0.31692555538136685
-0.3168598490743951
-0.31679421488958115
-0.31672865265044636
-0.3166631621797288
-0.3165977432993837
-0.31653239583058485
-0.3164671195937244
-0.3164019144084146
-0.31633678009348726
-0.31627171646699564
-0.3162067233462143
-0.31614180054764046
-0.3160769478869943
-0.31601216517922004
-0.3159474522384863
-0.3158828088781875
-0.31581823491094396
-0.3157537301486031
-0.3156892944022401
-0.3156249274821588
-0.3155606291978924
-0.31549639935820445
-0.3154322377710895
-0.31536814424377396
-0.31530411858271723
-0.31524016059361226
-0.3151762700813865
-0.31511244685020273
-0.3150486907034603
-0.31498500144379543
-0.3149213788730827
-0.3148578227924356
-0.31479433300220777
-0.3147309093019935
-0.3146675514906291
-0.3146042593661936
-0.31454103272600986
-0.31447787136664557
-0.314414775083914
-0.31435174367287533
-0.31428877692783724
-0.3142258746423565
-0.31416303660923933
-0.3141002626205429
-0.3140375524675764
-0.3139749059409016
-0.31391232283033454
-0.313849802924946
-0.31378734601306313
-0.3137249518822701
-0.3136626203194096
-0.3136003511105834
-0.31353814404115404
-0.31347599889574573
-0.31341391545824526
-0.3133518935118035
-0.31328993283883644
-0.3132280332210262
-0.31316619443932225
-0.3131044162739429
-0.31304269850437616
-0.3129810409093809
-0.3129194432669882
-0.31285790535450275
-0.3127964269485038
-0.31273500782484637
-0.3126736477586627
-0.3126123465243635
-0.312551103895639
-0.31248991964546025
-0.31242879354608094
-0.3123677253690378
-0.31230671488515255
-0.31224576186453307
-0.3121848660765747
-0.3121240272899614
-0.3120632452726675
-0.31200251979195837
-0.31194185061439256
-0.31188123750582275
-0.3118206802313971
-0.3117601785555607
-0.31169973224205705
-0.3116393410539294
-0.311579004753522
-0.311518723102482
-0.31145849586176033
-0.3113983227916134
-0.31133820365160453
-0.3112781382006055
-0.3112181261967979
-0.3111581673976746
-0.3110982615600413
-0.3110384084400179
-0.3109786077930403
-0.31091885937386166
-0.3108591629365538
-0.3107995182345093
-0.31073992502044223
-0.3106803830463905
-0.3106208920637169
-0.3105614518231109
-0.31050206207458997
-0.3104427225675017
-0.31038343305052474
-0.310324193271671
-0.31026500297828663
-0.31020586191705446
-0.3101467698339948
-0.3100877264744678
-0.3100287315831745
-0.30996978490415894
-0.3099108861808095
-0.3098520351558609
-0.3097932315713957
-0.30973447516884595
-0.3096757656889951
-0.3096171028719794
-0.3095584864572901
-0.30949991618377465
-0.30944139178963875
-0.30938291301244836
-0.30932447958913056
-0.30926609125597665
-0.30920774774864257
-0.30914944880215167
-0.30909119415089614
-0.3090329835286387
-0.3089748166685148
-0.3089166933030339
-0.30885861316408175
-0.3088005759829222
-0.3087425814901989
-0.3086846294159371
-0.3086267194895458
-0.30856885143981927
-0.3085110249949393
-0.3084532398824771
-0.30839549582939446
-0.30833779256204696
-0.3082801298061847
-0.3082225072869549
-0.30816492472890367
-0.3081073818559779
-0.30804987839152737
-0.30799241405830646
-0.3079349885784766
-0.30787760167360767
-0.30782025306468036
-0.3077629424720883
-0.3077056696156396
-0.3076484342145593
-0.3075912359874913
-0.30753407465250027
-0.30747694992707375
-0.3074198615281245
-0.3073628091719919
-0.3073057925744449
-0.3072488114506833
-0.3071918655153405
-0.307134954482485
-0.30707807806562304
-0.3070212359777005
-0.3069644279311047
-0.30690765363766737
-0.30685091280866594
-0.30679420515482625
-0.30673753038632434
-0.30668088821278894
-0.30662427834330347
-0.30656770048640825
-0.30651115435010284
-0.30645463964184805
-0.30639815606856824
-0.30634170333665356
-0.3062852811519622
-0.3062288892198227
-0.30617252724503596
-0.3061161949318777
-0.3060598919841008
-0.30600361810493737
-0.3059473729971011
-0.30589115636278974
-0.30583496790368714
-0.3057788073209657
-0.30572267431528866
-0.30566656858681257
-0.30561048983518924
-0.30555443775956864
-0.3054984120586008
-0.3054424124304383
-0.3053864385727389
-0.30533049018266745
-0.30527456695689875
-0.3052186685916196
-0.30516279478253133
-0.3051069452248525
-0.3050511196133206
-0.30499531764219523
-0.30493953900526033
-0.3048837833958262
-0.3048280505067328
-0.30477234003035125
-0.30471665165858697
-0.30466098508288203
-0.30460533999421746
-0.30454971608311593
-0.3044941130396443
-0.30443853055341585
-0.3043829683135931
-0.3043274260088903
-0.3042719033275756
-0.30421639995747435
-0.3041609155859708
-0.3041054499000114
-0.3040500025861069
-0.3039945733303352
-0.3039391618183436
-0.30388376773535175
-0.30382839076615425
-0.30377303059512306
-0.30371768690621015
-0.3036623593829502
-0.3036070477084635
-0.30355175156545794
-0.3034964706362323
-0.30344120460267865
-0.30338595314628497
-0.3033307159481381
-0.3032754926889259
-0.30322028304894055
-0.30316508670808096
-0.3031099033458554
-0.3030547326413845
-0.3029995742734037
-0.3029444279202659
-0.30288929325994485
-0.30283416997003704
-0.30277905772776514
-0.30272395620998044
-0.30266886509316554
-0.3026137840534374
-0.30255871276655005
-0.3025036509078973
-0.3024485981525156
-0.30239355417508684
-0.3023385186499413
-0.3022834912510602
-0.3022284716520788
-0.30217345952628916
-0.302118454546643
-0.3020634563857544
-0.30200846471590315
-0.3019534792090369
-0.30189849953677483
-0.3018435253704098
-0.30178855638091184
-0.30173359223893076
-0.3016786326147991
-0.30162367717853505
-0.3015687255998456
-0.301513777548129
-0.3014588326924783
-0.3014038907016837
-0.3013489512442361
-0.30129401398832956
-0.3012390786018646
-0.301184144752451
-0.30112921210741095
-0.3010742803337819
-0.30101934909831973
-0.30096441806750157
-0.3009094869075289
-0.30085455528433064
-0.3007996228635661
-0.30074468931062814
-0.3006897542906461
-0.30063481746848875
-0.30057987850876766
-0.3005249370758401
-0.30046999283381204
-0.30041504544654146
-0.3003600945776412
-0.3003051398904821
-0.30025018104819623
-0.3001952177136801
-0.3001402495495973
-0.30008527621838227
-0.30003029738224307
-0.2999753127031643
-0.29992032184291084
-0.2998653244630306
-0.29981032022485754
-0.2997553087895155
-0.2997002898179205
-0.29964526297078475
-0.29959022790861917
-0.2995351842917371
-0.2994801317802571
-0.29942507003410657
-0.29936999871302444
-0.299314917476565
-0.29925982598410067
-0.29920472389482544
-0.299149610867758
-0.2990944865617453
-0.2990393506354653
-0.2989842027474306
-0.2989290425559918
-0.2988738697193404
-0.29881868389551225
-0.2987634847423911
-0.29870827191771154
-0.29865304507906254
-0.2985978038838904
-0.29854254798950275
-0.29848727705307115
-0.2984319907316348
-0.2983766886821039
-0.2983213705612627
-0.29826603602577334
-0.2982106847321787
-0.2981553163369061
-0.2980999304962704
-0.2980445268664777
-0.29798910510362847
-0.297933664863721
-0.2978782058026549
-0.2978227275762343
-0.2977672298401714
-0.29771171225008985
-0.2976561744615283
-0.29760061612994354
-0.29754503691071416
-0.2974894364591437
-0.29743381443046485
-0.2973781704798418
-0.2973225042623744
-0.2972668154331017
-0.297211103647005
-0.29715536855901137
-0.29709960982399763
-0.29704382709679333
-0.2969880200321842
-0.2969321882849162
-0.2968763315096983
-0.29682044936120655
-0.2967645414940874
-0.2967086075629611
-0.29665264722242535
-0.2965966601270591
-0.29654064593142526
-0.29648460429007534
-0.2964285348575521
-0.2963724372883936
-0.2963163112371365
-0.29626015635831987
-0.29620397230648854
-0.29614775873619675
-0.2960915153020118
-0.2960352416585174
-0.2959789374603178
-0.2959226023620406
-0.29586623601834106
-0.2958098380839054
-0.2957534082134543
-0.2956969460617468
-0.2956404512835836
-0.2955839235338112
-0.29552736246732486
-0.29547076773907266
-0.2954141390040592
-0.2953574759173492
-0.2953007781340707
-0.2952440453094193
-0.2951872770986618
-0.2951304731571393
-0.2950736331402717
-0.2950167567035605
-0.2949598435025932
-0.29490289319304663
-0.2948459054306907
-0.2947888798713923
-0.2947318161711186
-0.29467471398594103
-0.29461757297203905
-0.2945603927857038
-0.29450317308334145
-0.29444591352147775
-0.294388613756761
-0.29433127344596605
-0.29427389224599815
-0.29421646981389665
-0.29415900580683857
-0.2941014998821425
-0.2940439516972724
-0.29398636090984137
-0.29392872717761515
-0.29387105015851633
-0.2938133295106278
-0.29375556489219645
-0.2936977559616375
-0.29363990237753756
-0.293582003798659
-0.2935240598839434
-0.2934660702925157
-0.29340803468368737
-0.2933499527169611
-0.2932918240520338
-0.293233648348801
-0.2931754252673603
-0.29311715446801534
-0.2930588356112797
-0.29300046835788074
-0.2929420523687629
-0.2928835873050926
-0.2928250728282612
-0.2927665085998889
-0.2927078942818293
-0.29264922953617245
-0.29259051402524916
-0.29253174741163457
-0.29247292935815244
-0.29241405952787863
-0.29235513758414505
-0.2922961631905438
-0.29223713601093065
-0.2921780557094291
-0.29211892195043465
-0.2920597343986179
-0.292000492718929
-0.29194119657660167
-0.2918818456371565
-0.2918224395664056
-0.29176297803045564
-0.29170346069571274
-0.2916438872288855
-0.2915842572969895
-0.29152457056735104
-0.29146482670761087
-0.29140502538572843
-0.29134516626998563
-0.2912852490289908
-0.29122527333168247
-0.2911652388473337
-0.29110514524555564
-0.2910449921963014
-0.29098477936987066
-0.2909245064369128
-0.2908641730684314
-0.2908037789357879
-0.2907433237107057
-0.2906828070652741
-0.2906222286719522
-0.29056158820357303
-0.29050088533334717
-0.2904401197348673
-0.29037929108211136
-0.29031839904944734
-0.29025744331163683
-0.29019642354383895
-0.29013533942161457
-0.29007419062093004
-0.29001297681816146
-0.28995169769009843
-0.28989035291394805
-0.2898289421673391
-0.28976746512832596
-0.28970592147539237
-0.2896443108874557
-0.28958263304387105
-0.28952088762443484
-0.2894590743093891
-0.28939719277942544
-0.28933524271568917
-0.2892732237997828
-0.28921113571377083
-0.2891489781401832
-0.2890867507620194
-0.2890244532627526
-0.28896208532633355
-0.2888996466371948
-0.2888371368802544
-0.2887745557409203
-0.2887119029050939
-0.28864917805917467
-0.28858638089006355
-0.28852351108516744
-0.28846056833240297
-0.28839755232020076
-0.2883344627375092
-0.2882712992737986
-0.2882080616190651
-0.28814474946383517
-0.2880813624991688
-0.2880179004166646
-0.28795436290846266
-0.2878907496672495
-0.2878270603862618
-0.2877632947592905
-0.2876994524806845
-0.2876355332453552
-0.2875715367487801
-0.28750746268700733
-0.2874433107566593
-0.28737908065493667
-0.2873147720796227
-0.28725038472908726
-0.28718591830229073
-0.287121372498788
-0.28705674701873274
-0.2869920415628812
-0.2869272558325965
-0.2868623895298522
-0.2867974423572373
-0.286732414017959
-0.28666730421584796
-0.28660211265536134
-0.2865368390415877
-0.28647148308025044
-0.28640604447771206
-0.2863405229409782
-0.2862749181777018
-0.2862092298961869
-0.28614345780539285
-0.2860776016149382
-0.28601166103510517
-0.28594563577684307
-0.28587952555177276
-0.2858133300721907
-0.28574704905107257
-0.285680682202078
-0.2856142292395538
-0.28554768987853896
-0.28548106383476757
-0.2854143508246739
-0.2853475505653958
-0.2852806627747788
-0.2852136871713805
-0.28514662347447417
-0.2850794714040531
-0.28501223068083437
-0.28494490102626313
-0.2848774821625166
-0.28480997381250783
-0.2847423756998901
-0.2846746875490605
-0.2846069090851645
-0.28453904003409963
-0.2844710801225194
-0.28440302907783765
-0.2843348866282324
-0.2842666525026498
-0.2841983264308082
-0.28412990814320227
-0.2840613973711069
-0.28399279384658116
-0.28392409730247264
-0.2838553074724207
-0.2837864240908616
-0.2837174468930314
-0.28364837561497064
-0.2835792099935282
-0.2835099497663651
-0.2834405946719588
-0.28337114444960676
-0.28330159883943107
-0.2832319575823818
-0.2831622204202413
-0.28309238709562823
-0.28302245735200143
-0.28295243093366385
-0.2828823075857667
-0.28281208705431315
-0.2827417690861627
-0.2826713534290348
-0.2826008398315131
-0.28253022804304884
-0.2824595178139656
-0.28238870889546297
-0.28231780103961995
-0.2822467939993999
-0.2821756875286534
-0.2821044813821234
-0.282033175315448
-0.2819617690851651
-0.2818902624487162
-0.28181865516445004
-0.28174694699162706
-0.2816751376904229
-0.2816032270219325
-0.28153121474817383
-0.2814591006320921
-0.28138688443756354
-0.2813145659293992
-0.2812421448733488
-0.2811696210361052
-0.2810969941853076
-0.2810242640895456
-0.28095143051836347
-0.28087849324226366
-0.2808054520327106
-0.2807323066621352
-0.2806590569039379
-0.280585702532493
-0.28051224332315255
-0.28043867905225006
-0.2803650094971046
-0.2802912344360241
-0.2802173536483099
-0.2801433669142601
-0.28006927401517356
-0.2799950747333537
-0.2799207688521126
-0.27984635615577425
-0.27977183642967896
-0.27969720946018667
-0.2796224750346814
-0.27954763294157436
-0.27947268297030814
-0.27939762491136044
-0.27932245855624777
-0.27924718369752954
-0.2791718001288115
-0.2790963076447494
-0.27902070604105333
-0.27894499511449106
-0.27886917466289174
-0.2787932444851499
-0.27871720438122916
-0.2786410541521659
-0.27856479360007275
-0.2784884225281429
-0.27841194074065345
-0.2783353480429691
-0.2782586442415459
-0.2781818291439352
-0.278104902558787
-0.2780278642958538
-0.2779507141659945
-0.2778734519811775
-0.27779607755448527
-0.27771859070011706
-0.27764099123339314
-0.2775632789707585
-0.27748545372978617
-0.2774075153291812
-0.27732946358878385
-0.27725129832957374
-0.2771730193736732
-0.2770946265443509
-0.27701611966602546
-0.2769374985642693
-0.2768587630658116
-0.27677991299854265
-0.27670094819151725
-0.2766218684749577
-0.2765426736802581
-0.2764633636399876
-0.276383938187894
-0.2763043971589071
-0.2762247403891427
-0.27614496771590563
-0.27606507897769367
-0.2759850740142008
-0.27590495266632087
-0.275824714776151
-0.2757443601869953
-0.2756638887433678
-0.2755833002909967
-0.2755025946768273
-0.2754217717490256
-0.27534083135698184
-0.2752597733513138
-0.27517859758387053
-0.27509730390773524
-0.2750158921772295
-0.2749343622479158
-0.2748527139766015
-0.2747709472213423
-0.27468906184144526
-0.2746070576974723
-0.2745249346512437
-0.2744426925658416
-0.2743603313056126
-0.2742778507361723
-0.27419525072440754
-0.2741125311384802
-0.2740296918478309
-0.2739467327231813
-0.27386365363653864
-0.2737804544611978
-0.27369713507174565
-0.27361369534406366
-0.27353013515533137
-0.2734464543840295
-0.27336265290994355
-0.2732787306141668
-0.27319468737910335
-0.2731105230884716
-0.2730262376273075
-0.27294183088196766
-0.2728573027401323
-0.2727726530908088
-0.27268788182433457
-0.27260298883238054
-0.27251797400795386
-0.27243283724540146
-0.2723475784404129
-0.27226219749002356
-0.2721766942926179
-0.2720910687479322
-0.2720053207570581
-0.2719194502224451
-0.2718334570479043
-0.2717473411386109
-0.2716611024011073
-0.2715747407433066
-0.2714882560744952
-0.27140164830533564
-0.27131491734787005
-0.27122806311552294
-0.2711410855231041
-0.27105398448681156
-0.2709667599242348
-0.27087941175435726
-0.27079193989755973
-0.27070434427562273
-0.2706166248117301
-0.27052878143047115
-0.27044081405784415
-0.27035272262125876
-0.2702645070495392
-0.2701761672729269
-0.2700877032230835
-0.26999911483309347
-0.26991040203746697
-0.2698215647721428
-0.269732602974491
-0.26964351658331576
-0.26955430553885806
-0.2694649697827985
-0.2693755092582599
-0.2692859239098103
-0.2691962136834653
-0.269106378526691
-0.26901641838840673
-0.2689263332189874
-0.2688361229702665
-0.2687457875955386
-0.26865532704956196
-0.2685647412885611
-0.26847403027022965
-0.26838319395373256
-0.2682922322997089
-0.2682011452702745
-0.2681099328290243
-0.26801859494103497
-0.2679271315728675
-0.2678355426925696
-0.26774382826967824
-0.2676519882752221
-0.26756002268172396
-0.26746793146320347
-0.26737571459517917
-0.2672833720546712
-0.2671909038202034
-0.26709830987180605
-0.2670055901910183
-0.26691274476089
-0.26681977356598463
-0.26672667659238114
-0.2666334538276767
-0.2665401052609888
-0.2664466308829575
-0.26635303068574767
-0.2662593046630516
-0.26616545281009085
-0.2660714751236184
-0.2659773716019213
-0.2658831422448227
-0.26578878705368375
-0.2656943060314061
-0.26559969918243387
-0.265504966512756
-0.26541010802990805
-0.2653151237429744
-0.2652200136625906
-0.26512477780094523
-0.2650294161717818
-0.264933928790401
-0.2648383156736628
-0.26474257683998825
-0.2646467123093615
-0.26455072210333186
-0.2644546062450157
-0.26435836475909846
-0.26426199767183645
-0.26416550501105884
-0.2640688868061696
-0.2639721430881491
-0.26387527388955634
-0.26377827924453057
-0.2636811591887931
-0.2635839137596492
-0.2634865429959897
-0.26338904693829324
-0.2632914256286273
-0.2631936791106504
-0.26309580742961386
-0.26299781063236316
-0.26289968876734
-0.26280144188458343
-0.2627030700357324
-0.2626045732740263
-0.26250595165430723
-0.26240720523302163
-0.2623083340682214
-0.26220933821956594
-0.2621102177483232
-0.2620109727173717
-0.26191160319120155
-0.26181210923591647
-0.26171249091923443
-0.2616127483104901
-0.26151288148063534
-0.26141289050224126
-0.26131277544949927
-0.2612125363982226
-0.26111217342584747
-0.2610116866114345
-0.2609110760356701
-0.2608103417808677
-0.2607094839309689
-0.2606085025715447
-0.2605073977897972
-0.2604061696745601
-0.2603048183163002
-0.26020334380711885
-0.26010174624075266
-0.26000002571257474
-0.25989818231959594
-0.2597962161604659
-0.2596941273354739
-0.25959191594655007
-0.2594895820972666
-0.2593871258928383
-0.25928454744012397
-0.25918184684762713
-0.259079024225497
-0.2589760796855296
-0.25887301334116847
-0.25876982530750525
-0.2586665157012814
-0.25856308464088795
-0.25845953224636714
-0.2583558586394129
-0.2582520639433714
-0.2581481482832423
-0.2580441117856791
-0.25793995457898966
-0.2578356767931375
-0.25773127855974204
-0.2576267600120791
-0.2575221212850818
-0.2574173625153412
-0.2573124838411064
-0.2572074854022858
-0.25710236734044684
-0.25699712979881706
-0.2568917729222844
-0.2567862968573976
-0.2566807017523667
-0.25657498775706344
-0.2564691550230216
-0.2563632037034373
-0.25625713395316946
-0.25615094592874016
-0.2560446397883347
-0.2559382156918021
-0.25583167380065525
-0.25572501427807093
-0.25561823728889044
-0.2555113429996193
-0.2554043315784278
-0.25529720319515076
-0.25518995802128797
-0.2550825962300039
-0.25497511799612815
-0.2548675234961551
-0.2547598129082441
-0.25465198641221937
-0.2545440441895702
-0.25443598642345044
-0.2543278132986786
-0.25421952500173794
-0.25411112172077593
-0.25400260364560434
-0.253893970967699
-0.2537852238801994
-0.2536763625779088
-0.2535673872572934
-0.2534582981164827
-0.2533490953552684
-0.2532397791751048
-0.253130349779108
-0.25302080737205546
-0.25291115216038584
-0.2528013843521981
-0.2526915041572515
-0.2525815117869648
-0.25247140745441576
-0.2523611913743406
-0.25225086376313344
-0.25214042483884547
-0.2520298748211846
-0.2519192139315145
-0.2518084423928543
-0.25169756042987734
-0.2515865682689108
-0.2514754661379346
-0.25136425426658093
-0.25125293288613326
-0.25114150222952525
-0.25102996253134024
-0.2509183140278102
-0.2508065569568143
-0.25069469155787893
-0.25058271807217547
-0.25047063674252035
-0.2503584478133733
-0.2502461515308365
-0.2501337481426535
-0.25002123789820785
-0.24990862104852204
-0.24979589784625644
-0.24968306854570774
-0.249570133402808
-0.2494570926751232
-0.24934394662185183
-0.24923069550382368
-0.24911733958349833
-0.24900387912496397
-0.24889031439393544
-0.24877664565775345
-0.2486628731853825
-0.2485489972474096
-0.24843501811604266
-0.2483209360651089
-0.24820675137005319
-0.2480924643079365
-0.2479780751574339
-0.2478635841988333
-0.2477489917140334
-0.2476342979865418
-0.24751950330147351
-0.24740460794554908
-0.2472896122070922
-0.2471745163760286
-0.2470593207438836
-0.24694402560377984
-0.24682863125043636
-0.24671313798016534
-0.2465975460908708
-0.2464818558820463
-0.2463660676547727
-0.24625018171171623
-0.24613419835712605
-0.24601811789683217
-0.24590194063824317
-0.2457856668903439
-0.24566929696369302
-0.24555283117042112
-0.24543626982422753
-0.24531961324037888
-0.24520286173570557
-0.24508601562860033
-0.2449690752390148
-0.2448520408884577
-0.24473491289999166
-0.24461769159823116
-0.24450037730933918
-0.2443829703610253
-0.24426547108254226
-0.2441478798046838
-0.24403019685978136
-0.24391242258170165
-0.24379455730584343
-0.2436766013691351
-0.24355855511003116
-0.24344041886850987
-0.2433221929860697
-0.24320387780572675
-0.24308547367201125
-0.24296698093096497
-0.24284839993013752
-0.24272973101858358
-0.24261097454685954
-0.24249213086702037
-0.24237320033261608
-0.24225418329868867
-0.24213508012176854
-0.24201589115987157
-0.241896616772495
-0.24177725732061456
-0.24165781316668056
-0.24153828467461455
-0.24141867220980612
-0.24129897613910836
-0.2411791968308352
-0.241059334654757
-0.24093938998209738
-0.2408193631855291
-0.24069925463917027
-0.24057906471858095
-0.24045879380075874
-0.2403384422641351
-0.24021801048857147
-0.24009749885535528
-0.23997690774719593
-0.23985623754822052
-0.23973548864397004
-0.23961466142139518
-0.23949375626885208
-0.2393727735760981
-0.2392517137342877
-0.2391305771359679
-0.23900936417507448
-0.23888807524692698
-0.23876671074822478
-0.23864527107704234
-0.23852375663282485
-0.23840216781638385
-0.23828050502989245
-0.23815876867688074
-0.23803695916223144
-0.23791507689217475
-0.23779312227428412
-0.23767109571747108
-0.23754899763198076
-0.23742682842938687
-0.2373045885225868
-0.23718227832579697
-0.23705989825454735
-0.23693744872567715
-0.23681493015732916
-0.23669234296894492
-0.2365696875812598
-0.23644696441629734
-0.2363241738973645
-0.23620131644904627
-0.23607839249720025
-0.2359554024689515
-0.2358323467926871
-0.2357092258980507
-0.23558604021593707
-0.23546279017848665
-0.23533947621908008
-0.23521609877233227
-0.23509265827408732
-0.23496915516141234
-0.2348455898725921
-0.23472196284712304
-0.23459827452570764
-0.23447452535024843
-0.2343507157638422
-0.2342268462107742
-0.23410291713651185
-0.23397892898769898
-0.23385488221214967
-0.23373077725884225
-0.233606614577913
-0.23348239462065007
-0.23335811783948734
-0.23323378468799782
-0.2331093956208877
-0.23298495109398973
-0.23286045156425694
-0.23273589748975618
-0.23261128932966155
-0.23248662754424773
-0.2323619125948839
-0.23223714494402647
-0.23211232505521276
-0.2319874533930542
-0.23186253042322957
-0.23173755661247816
-0.2316125324285928
-0.23148745834041337
-0.23136233481781915
-0.23123716233172248
-0.23111194135406132
-0.2309866723577923
-0.23086135581688352
-0.2307359922063075
-0.23061058200203366
-0.2304851256810214
-0.2303596237212124
-0.23023407660152356
-0.2301084848018394
-0.22998284880300468
-0.22985716908681675
-0.22973144613601817
-0.2296056804342889
-0.22947987246623872
-0.22935402271739969
-0.229228131674218
-0.2291021998240467
-0.22897622765513714
-0.22885021565663183
-0.22872416431855588
-0.22859807413180944
-0.22847194558815914
-0.22834577918023066
-0.2282195754015
-0.22809333474628554
-0.22796705770973974
-0.22784074478784092
-0.22771439647738476
-0.2275880132759761
-0.22746159568202018
-0.22733514419471454
-0.22720865931404016
-0.22708214154075307
-0.22695559137637547
-0.2268290093231873
-0.22670239588421726
-0.2265757515632342
-0.226449076864738
-0.22632237229395102
-0.22619563835680895
-0.22606887555995167
-0.22594208441071434
-0.22581526541711847
-0.22568841908786244
-0.22556154593231242
-0.2254346464604932
-0.22530772118307865
-0.22518077061138247
-0.22505379525734895
-0.22492679563354306
-0.22479977225314146
-0.22467272562992233
-0.22454565627825634
-0.22441856471309632
-0.22429145144996823
-0.22416431700496087
-0.2240371618947159
-0.22390998663641853
-0.22378279174778717
-0.22365557774706335
-0.22352834515300185
-0.22340109448486054
-0.2232738262623902
-0.22314654100582418
-0.22301923923586842
-0.22289192147369055
-0.22276458824091036
-0.22263724005958835
-0.22250987745221618
-0.2223825009417053
-0.22225511105137682
-0.22212770830495085
-0.22200029322653556
-0.22187286634061634
-0.22174542817204537
-0.22161797924603036
-0.22149052008812364
-0.2213630512242113
-0.22123557318050213
-0.2211080864835163
-0.22098059166007425
-0.2208530892372858
-0.22072557974253842
-0.22059806370348595
-0.22047054164803742
-0.22034301410434545
-0.22021548160079474
-0.22008794466599052
-0.21996040382874668
-0.21983285961807467
-0.21970531256317102
-0.21957776319340605
-0.21945021203831183
-0.21932265962757025
-0.21919510649100096
-0.2190675531585495
-0.21894000016027498
-0.21881244802633817
-0.21868489728698917
-0.21855734847255487
-0.21842980211342708
-0.21830225874004985
-0.21817471888290696
-0.21804718307250967
-0.21791965183938367
-0.217792125714057
-0.21766460522704695
-0.21753709090884757
-0.21740958328991636
-0.21728208290066217
-0.2171545902714314
-0.21702710593249575
-0.21689963041403856
-0.2167721642461421
-0.21664470795877402
-0.21651726208177444
-0.2163898271448425
-0.21626240367752286
-0.21613499220919233
-0.21600759326904648
-0.21588020738608604
-0.2157528350891032
-0.2156254769066678
-0.21549813336711396
-0.2153708049985259
-0.2152434923287242
-0.21511619588525197
-0.21498891619536045
-0.21486165378599553
-0.2147344091837832
-0.2146071829150154
-0.2144799755056358
-0.21435278748122563
-0.21422561936698897
-0.21409847168773857
-0.21397134496788134
-0.21384423973140346
-0.21371715650185613
-0.2135900958023404
-0.213463058155493
-0.21333604408347076
-0.2132090541079365
-0.21308208875004325
-0.21295514853041983
-0.2128282339691554
-0.21270134558578443
-0.21257448389927155
-0.21244764942799596
-0.21232084268973617
-0.21219406420165465
-0.21206731448028251
-0.21194059404150326
-0.21181390340053796
-0.21168724307192888
-0.21156061356952424
-0.2114340154064619
-0.2113074490951537
-0.21118091514726967
-0.21105441407372144
-0.21092794638464654
-0.2108015125893923
-0.21067511319649912
-0.21054874871368456
-0.2104224196478269
-0.2102961265049485
-0.21016986979019933
-0.21004365000784056
-0.20991746766122757
-0.20979132325279357
-0.20966521728403245
-0.2095391502554821
-0.20941312266670742
-0.20928713501628335
-0.2091611878017777
-0.20903528151973394
-0.2089094166656541
-0.20878359373398156
-0.20865781321808324
-0.2085320756102327
-0.20840638140159223
-0.2082807310821955
-0.2081551251409298
-0.20802956406551817
-0.20790404834250192
-0.2077785784572225
-0.20765315489380373
-0.20752777813513348
-0.20740244866284593
-0.20727716695730325
-0.20715193349757727
-0.20702674876143146
-0.20690161322530193
-0.20677652736428007
-0.2066514916520927
-0.20652650656108446
-0.20640157256219865
-0.20627669012495856
-0.20615185971744884
-0.2060270818062963
-0.20590235685665126
-0.205777685332168
-0.20565306769498623
-0.20552850440571147
-0.20540399592339603
-0.2052795427055195
-0.2051551452079692
-0.20503080388502096
-0.2049065191893195
-0.20478229157185868
-0.2046581214819616
-0.20453400936726118
-0.20440995567368
-0.20428596084541042
-0.20416202532489447
-0.20403814955280383
-0.2039143339680198
-0.20379057900761266
-0.20366688510682135
-0.2035432526990336
-0.20341968221576465
-0.20329617408663733
-0.20317272873936093
-0.2030493465997109
-0.2029260280915074
-0.20280277363659518
-0.20267958365482203
-0.20255645856401805
-0.20243339877997432
-0.20231040471642167
-0.20218747678500976
-0.20206461539528525
-0.20194182095467042
-0.20181909386844224
-0.20169643453970965
-0.20157384336939307
-0.20145132075620173
-0.20132886709661232
-0.2012064827848469
-0.20108416821285083
-0.20096192377027075
-0.20083974984443254
-0.20071764682031862
-0.20059561508054619
-0.20047365500534461
-0.20035176697253235
-0.2002299513574955
-0.20010820853316402
-0.1999865388699897
-0.1998649427359232
-0.19974342049639068
-0.1996219725142714
-0.19950059914987445
-0.1993793007609154
-0.19925807770249332
-0.19913693032706722
-0.19901585898443272
-0.1988948640216987
-0.1987739457832636
-0.19865310461079153
-0.19853234084318908
-0.19841165481658082
-0.19829104686428603
-0.19817051731679414
-0.19805006650174084
-0.19792969474388417
-0.19780940236507993
-0.19768918968425733
-0.19756905701739486
-0.19744900467749538
-0.19732903297456184
-0.19720914221557248
-0.19708933270445594
-0.19696960474206654
-0.19684995862615942
-0.1967303946513651
-0.1966109131091648
-0.19649151428786507
-0.19637219847257237
-0.19625296594516775
-0.19613381698428167
-0.19601475186526773
-0.195895770860178
-0.1957768742377363
-0.19565806226331298
-0.19553933519889896
-0.19542069330307935
-0.19530213683100775
-0.1951836660343799
-0.1950652811614074
-0.19494698245679146
-0.19482877016169617
-0.1947106445137223
-0.19459260574688045
-0.19447465409156445
-0.19435678977452422
-0.19423901301883947
-0.19412132404389215
-0.19400372306533956
-0.1938862102950871
-0.19376878594126132
-0.1936514502081821
-0.1935342032963355
-0.19341704540234592
-0.19329997671894897
-0.19318299743496312
-0.1930661077352624
-0.1929493078007481
-0.1928325978083211
-0.19271597793085335
-0.19259944833716008
-0.19248300919197134
-0.19236666065590352
-0.19225040288543113
-0.19213423603285792
-0.19201816024628837
-0.1919021756695989
-0.19178628244240928
-0.19167048070005316
-0.19155477057354944
-0.19143915218957297
-0.19132362567042518
-0.1912081911340053
-0.19109284869378024
-0.19097759845875542
-0.1908624405334451
-0.1907473750178426
-0.19063240200739087
-0.19051752159295188
-0.19040273386077733
-0.19028803889247806
-0.190173436764994
-0.190058927550564
-0.18994451131669526
-0.18983018812613298
-0.18971595803682953
-0.18960182110191423
-0.189487777369662
-0.1893738268834629
-0.18925996968179093
-0.18914620579817318
-0.18903253526115815
-0.18891895809428508
-0.18880547431605235
-0.18869208393988576
-0.18857878697410713
-0.18846558342190287
-0.18835247328129184
-0.18823945654509341
-0.18812653320089603
-0.1880137032310246
-0.18790096661250852
-0.18778832331704923
-0.18767577331098817
-0.18756331655527414
-0.18745095300543035
-0.18733868261152248
-0.18722650531812507
-0.18711442106428935
-0.18700242978350962
-0.18689053140369066
-0.18677872584711427
-0.18666701303040606
-0.18655539286450185
-0.18644386525461448
-0.18633243010019993
-0.1862210872949238
-0.1861098367266273
-0.1859986782772934
-0.18588761182301308
-0.18577663723395052
-0.18566575437430966
-0.18555496310229916
-0.18544426327009847
-0.1853336547238231
-0.18522313730348988
-0.18511271084298206
-0.185002375170015
-0.18489213010610056
-0.1847819754665123
-0.18467191106025038
-0.1845619366900061
-0.1844520521521265
-0.18434225723657904
-0.18423255172691563
-0.1841229354002373
-0.18401340802715815
-0.18390396937176945
-0.1837946191916036
-0.18368535723759782
-0.18357618325405808
-0.183467096978623
-0.1833580981422265
-0.18324918646906216
-0.18314036167654596
-0.18303162347527954
-0.18292297156901355
-0.18281440565461024
-0.18270592542200675
-0.1825975305541772
-0.18248922072709628
-0.18238099560970078
-0.1822728548638528
-0.18216479814430153
-0.18205682509864568
-0.18194893536729573
-0.18184112858343537
-0.18173340437298405
-0.1816257623545581
-0.1815182021394328
-0.18141072333150365
-0.18130332552724795
-0.18119600831568605
-0.18108877127834233
-0.1809816139892067
-0.18087453601469525
-0.18076753691361092
-0.18066061623710483
-0.1805537735286363
-0.18044700832393368
-0.1803403201509547
-0.18023370852984658
-0.18012717297290637
-0.1800207129845409
-0.17991432806122676
-0.17980801769147006
-0.17970178135576628
-0.1795956185265596
-0.17948952866820245
-0.17938351123691512
-0.17927756568074446
-0.17917169143952377
-0.17906588794483091
-0.1789601546199477
-0.17885449087981892
-0.1787488961310102
-0.17864336977166728
-0.1785379111914741
-0.17843251977161106
-0.17832719488471305
-0.1782219358948282
-0.17811674215737494
-0.1780116130191004
-0.17790654781803772
-0.17780154588346414
-0.17769660653585784
-0.17759172908685572
-0.1774869128392107
-0.17738215708674815
-0.1772774611143238
-0.17717282419777985
-0.17706824560390205
-0.1769637245903763
-0.17685926040574507
-0.17675485228936383
-0.1766504994713573
-0.1765462011725754
-0.1764419566045497
-0.1763377649694488
-0.17623362546003435
-0.1761295372596169
-0.17602549954201074
-0.17592151147149016
-0.1758175722027439
-0.17571368088083106
-0.17560983664113555
-0.1755060386093213
-0.17540228590128681
-0.17529857762311996
-0.1751949128710526
-0.17509129073141466
-0.1749877102805889
-0.17488417058496453
-0.17478067070089148
-0.1746772096746344
-0.1745737865423263
-0.17447040032992245
-0.17436705005315317
-0.1742637347174782
-0.17416045331803937
-0.17405720483961384
-0.17395398825656705
-0.173850802532806
-0.17374764662173142
-0.1736445194661907
-0.17354141999843076
-0.17343834714004952
-0.173335299801949
-0.173232276884287
-0.17312927727642924
-0.17302629985690132
-0.17292334349333988
-0.1728204070424449
-0.17271748934993103
-0.1726145892504784
-0.17251170556768464
-0.17240883711401522
-0.1723059826907548
-0.17220314108795792
-0.1721003110844
-0.17199749144752696
-0.17189468093340704
-0.1717918782866798
-0.17168908224050733
-0.17158629151652316
-0.1714835048247832
-0.17138072086371497
-0.1712779383200671
-0.17117515586885934
-0.17107237217333138
-0.17096958588489258
-0.17086679564307045
-0.17076400007546028
-0.17066119779767341
-0.17055838741328633
-0.17045556751378887
-0.170352736678533
-0.17024989347468072
-0.17014703645715268
-0.17004416416857565
-0.16994127513923057
-0.16983836788700085
-0.16973544091731924
-0.16963249272311542
-0.16952952178476383
-0.16942652657003027
-0.1693235055340192
-0.16922045711912098
-0.16911737975495783
-0.1690142718583315
-0.16891113183316886
-0.16880795807046883
-0.1687047489482486
-0.16860150283148923
-0.16849821807208232
-0.16839489300877492
-0.16829152596711644
-0.1681881152594027
-0.16808465918462268
-0.16798115602840286
-0.16787760406295277
-0.16777400154700972
-0.16767034672578396
-0.16756663783090298
-0.1674628730803563
-0.1673590506784398
-0.16725516881569996
-0.16715122566887813
-0.16704721940085437
-0.16694314816059125
-0.16683901008307767
-0.16673480328927226
-0.16663052588604693
-0.16652617596613023
-0.16642175160805012
-0.16631725087607713
-0.16621267182016752
-0.16610801247590534
-0.1660032708644455
-0.16589844499245587
-0.16579353285205972
-0.16568853242077747
-0.16558344166146938
-0.16547825852227654
-0.16537298093656294
-0.1652676068228573
-0.16516213408479374
-0.16505656061105367
-0.1649508842753062
-0.1648451029361499
-0.16473921443705292
-0.164633216606294
-0.16452710725690273
-0.1644208841866
-0.1643145451777384
-0.1642080879972418
-0.16410151039654564
-0.1639948101115366
-0.16388798486249212
-0.16378103235401997
-0.16367395027499726
-0.16356673629851015
-0.16345938808179217
-0.16335190326616372
-0.16324427947697018
-0.163136514323521
-0.1630286053990277
-0.1629205502805423
-0.16281234652889537
-0.16270399168863403
-0.16259548328795953
-0.16248681883866534
-0.16237799583607387
-0.162269011758975
-0.1621598640695618
-0.16205055021336878
-0.16194106761920807
-0.16183141369910642
-0.16172158584824153
-0.16161158144487897
-0.16150139785030765
-0.16139103240877678
-0.16128048244743098
-0.1611697452762469
-0.16105881818796813
-0.16094769845804108
-0.16083638334455042
-0.1607248700881535
-0.16061315591201658
-0.16050123802174832
-0.1603891136053357
-0.1602767798330778
-0.16016423385752032
-0.16005147281339
-0.1599384938175284
-0.1598252939688261
-0.15971187034815648
-0.1595982200183087
-0.15948434002392187
-0.1593702273914181
-0.1592558791289354
-0.15914129222626072
-0.1590264636547628
-0.158911390367325
-0.15879606929827728
-0.15868049736332895
-0.15856467145950065
-0.15844858846505627
-0.15833224523943495
-0.15821563862318266
-0.15809876543788348
-0.15798162248609143
-0.1578642065512611
-0.15774651439767917
-0.1576285427703949
-0.15751028839515085
-0.15739174797831373
-0.15727291820680434
-0.1571537957480279
-0.1570343772498044
-0.1569146593402979
-0.15679463862794674
-0.1566743117013928
-0.15655367512941082
-0.15643272546083803
-0.1563114592245025
-0.15618987292915282
-0.15606796306338605
-0.15594572609557694
-0.15582315847380546
-0.15570025662578618
-0.1555770169587951
-0.15545343585959842
-0.15532950969437975
-0.1552052348086677
-0.15508060752726371
-0.15495562415416847
-0.15483028097250962
-0.1547045742444682
-0.15457850021120562
-0.15445205509279014
-0.1543252350881229
-0.15419803637486462
-0.15407045510936113
-0.15394248742656952
-0.1538141294399839
-0.15368537724156034
-0.15355622690164294
-0.15342667446888825
-0.153296715970191
-0.15316634741060842
-0.15303556477328484
-0.15290436401937646
-0.15277274108797562
-0.15264069189603452
-0.1525082123382896
-0.15237529828718527
-0.15224194559279725
-0.1521081500827562
-0.15197390756217083
-0.15183921381355125
-0.15170406459673152
-0.15156845564879273
-0.15143238268398512
-0.15129584139365082
-0.15115882744614595
-0.15102133648676264
-0.1508833641376507
-0.15074490599773954
-0.15060595764265955
-0.15046651462466337
-0.15032657247254716
-0.1501861266915714
-0.15004517276338175
-0.14990370614592974
-0.14976172227339285
-0.14961921655609534
-0.1494761843804277
-0.14933262110876683
-0.14918852207939576
-0.14904388260642315
-0.14889869797970268
-0.14875296346475192
-0.14860667430267188
-0.148459825710065
-0.14831241287895464
-0.148164430976703
-0.1480158751459294
-0.1478667405044285
-0.14771702214508814
-0.147566715135807
-0.14741581451941227
-0.1472643153135767
-0.14711221251073608
-0.14695950107800598
-0.14680617595709883
-0.1466522320642401
-0.1464976642900851
-0.14634246749963487
-0.1461866365321529
-0.14603016620107984
-0.14587305129395017
-0.14571528657230776
-0.14555686677162022
-0.145397786601195
-0.14523804074409358
-0.1450776238570468
-0.14491653057036918
-0.14475475548787314
-0.14459229318678352
-0.14442913821765113
-0.14426528510426717
-0.144100728343576
-0.14393546240558974
-0.1437694817333
-0.14360278074259236
-0.1434353538221585
-0.14326719533340893
-0.1430982996103854
-0.14292866095967355
-0.14275827366031474
-0.14258713196371797
-0.14241523009357154
-0.14224256224575477
-0.142069122588249
-0.1418949052610492
-0.14171990437607462
-0.14154411401707945
-0.1413675282395636
-0.14119014107068284
-0.14101194650915927
-0.1408329385251912
-0.1406531110603626
-0.1404724580275531
-0.14029097331084733
-0.14010865076544393
-0.13992548421756462
-0.13974146746436328
-0.13955659427383388
-0.13937085838471985
-0.13918425350642138
-0.13899677331890403
-0.13880841147260659
-0.13861916158834803
-0.13842901725723583
-0.13823797204057253
-0.13804601946976297
-0.13785315304622148
-0.1376593662412779
-0.13746465249608453
-0.1372690052215219
-0.13707241779810536
-0.1368748835758905
-0.13667639587437902
-0.13647694798242377
-0.13627653315813465
-0.136075144628783
-0.13587277559070693
-0.1356694192092156
-0.13546506861849394
-0.1352597169215065
-0.13505335718990175
-0.134845982463916
-0.13463758575227674
-0.1344281600321065
-0.13421769824882535
-0.1340061933160544
-0.13379363811551875
-0.13358002549694975
-0.13336534827798746
-0.13314959924408287
-0.13293277114840008
-0.13271485671171757
-0.1324958486223306
-0.13227573953595162
-0.13205452207561214
-0.13183218883156334
-0.13160873236117726
-0.13138414518884645
-0.13115841980588527
-0.13093154867042933
-0.13070352420733594
-0.13047433880808335
-0.1302439848306705
-0.13001245459951638
-0.12977974040535878
-0.12954583450515345
-0.12931072912197278
-0.12907441644490403
-0.1288368886289477
-0.12859813779491563
-0.12835815602932865
-0.1281169353843143
-0.12787446787750412
-0.12763074549193115
-0.12738576017592623
-0.1271395038430156
-0.12689196837181688
-0.12664314560593537
-0.1263930273538605
-0.12614160538886166
-0.1258888714488836
-0.12563481723644232
-0.1253794344185198
-0.1251227146264599
-0.12486464945586206
-0.1246052304664767
-0.12434444918209958
-0.12408229709046587
-0.12381876564314365
-0.12355384625542859
-0.12328753030623651
-0.12301980913799748
-0.1227506740565486
-0.12248011633102657
-0.12220812719376078
-0.1219346978401657
-0.12165981942863296
-0.12138348308042352
-0.12110567987955911
-0.12082640087271429
-0.1205456370691072
-0.12026337944039134
-0.11997961892054593
-0.11969434640576698
-0.11940755275435738
-0.11911922878661751
-0.11882936528473498
-0.11853795299267461
-0.11824498261606786
-0.11795044482210199
-0.11765433023941002
-0.11735662945795844
-0.11705733302893684
-0.11675643146464587
-0.11645391523838566
-0.1161497747843439
-0.11584400049748333
-0.11553658273342943
-0.115227511808358
-0.11491677799888173
-0.11460437154193776
-0.11429028263467361
-0.11397450143433435
-0.11365701805814804
-0.11333782258321229
-0.11301690504637968
-0.11269425544414341
-0.1123698637325225
-0.11204371982694694
-0.11171581360214272
-0.11138613489201554
-0.11105467348953624
-0.11072141914662464
-0.11038636157403309
-0.11004949044123052
-0.1097107953762857
-0.10937026596575045


==> attachments/KRR_data_1ZSG_pred.txt <==
-0.916305255724
-0.9154471916009388
-0.9145936976095059
-0.9137446609618444
-0.9128999703411218
-0.9120595158894758
-0.9112231891960223
-0.9103908832849328
-0.9095624926035774
-0.9087379130107335
-0.9079170417648607
-0.9070997775124416
-0.9062860202763877
-0.9054756714445096
-0.9046686337580543
-0.903864811300304
-0.9030641094852435
-0.9022664350462866
-0.9014716960250704
-0.9006798017603128
-0.899890662876731
-0.8991041912740265
-0.8983203001159291
-0.8975389038193089
-0.896759918043345
-0.8959832596787609
-0.8952088468371194
-0.8944365988401809
-0.8936664362093213
-0.8928982806550132
-0.892132055066367
-0.8913676835007325
-0.8906050911733627
-0.8898442044471366
-0.889084950822342
-0.8883272589265183
-0.8875710585043612
-0.8868162804076825
-0.8860628565854336
-0.8853107200737839
-0.884559804986262
-0.8838100465039516
-0.8830613808657488
-0.8823137453586745
-0.8815670783082482
-0.8808213190689154
-0.8800764080145353
-0.8793322865289253
-0.8785888969964605
-0.8778461827927317
-0.8771040882752605
-0.8763625587742676
-0.8756215405835005
-0.8748809809511149
-0.8741408280706124
-0.873401031071834
-0.8726615400120076
-0.8719223058668509
-0.8711832805217301
-0.8704444167628708
-0.8697056682686257
-0.8689669896007945
-0.8682283361959979
-0.8674896643571062
-0.8667509312447204
-0.866012094868706
-0.8652731140797819
-0.864533948561159
-0.8637945588202336
-0.8630549061803329
-0.8623149527725115
-0.8615746615273999
-0.8608339961671065
-0.8600929211971688
-0.8593514018985563
-0.8586094043197263
-0.8578668952687283
-0.8571238423053593
-0.8563802137333714
-0.8556359785927268
-0.8548911066519054
-0.8541455684002606
-0.8533993350404246
-0.8526523784807644
-0.8519046713278854
-0.8511561868791853
-0.8504068991154553
-0.8496567826935317
-0.8489058129389939
-0.8481539658389121
-0.8474012180346415
-0.8466475468146661
-0.8458929301074876
-0.8451373464745642
-0.8443807751032942
-0.8436231958000492
-0.8428645889832499
-0.8421049356764939
-0.8413442175017243
-0.8405824166724486
-0.8398195159870014
-0.8390554988218538
-0.8382903491249669
-0.8375240514091926
-0.836756590745718
-0.8359879527575562
-0.8352181236130797
-0.8344470900196004
-0.8336748392169935
-0.8329013589713641
-0.8321266375687605
-0.8313506638089284
-0.8305734269991106
-0.8297949169478894
-0.8290151239590722
-0.8282340388256207
-0.8274516528236219
-0.8266679577063023
-0.8258829456980854
-0.8250966094886892
-0.8243089422272684
-0.8235199375165966
-0.8227295894072912
-0.8219378923920794
-0.8211448414001052
-0.8203504317912784
-0.819554659350664
-0.8187575202829122
-0.8179590112067296
-0.8171591291493898
-0.816357871541286
-0.8155552362105212
-0.8147512213775403
-0.8139458256498009
-0.8131390480164837
-0.8123308878432428
-0.8115213448669939
-0.8107104191907426
-0.8098981112784511
-0.8090844219499432
-0.8082693523758485
-0.8074529040725833
-0.8066350788973717
-0.8058158790433025
-0.8049953070344252
-0.8041733657208829
-0.8033500582740833
-0.802525388181905
-0.801699359243943
-0.8008719755667906
-0.800043241559356
-0.7992131619282188
-0.7983817416730183
-0.7975489860818835
-0.7967149007268938
-0.7958794914595785
-0.7950427644064515
-0.7942047259645808
-0.7933653827971934
-0.7925247418293165
-0.7916828102434516
-0.7908395954752848
-0.7899951052094321
-0.7891493473752171
-0.7883023301424856
-0.7874540619174522
-0.7866045513385818
-0.7857538072725051
-0.7849018388099667
-0.7840486552618083
-0.7831942661549827
-0.782338681228604
-0.7814819104300277
-0.7806239639109667
-0.7797648520236362
-0.778904585316935
-0.7780431745326566
-0.777180630601733
-0.7763169646405104
-0.7754521879470571
-0.7745863119975036
-0.7737193484424127
-0.7728513091031819
-0.7719822059684767
-0.7711120511906955
-0.7702408570824653
-0.7693686361131665
-0.7684954009054907
-0.7676211642320276
-0.766745939011882
-0.7658697383073214
-0.7649925753204528
-0.7641144633899314
-0.7632354159876957
-0.7623554467157346
-0.7614745693028828
-0.760592797601646
-0.7597101455850541
-0.7588266273435442
-0.7579422570818721
-0.7570570491160526
-0.7561710178703266
-0.7552841778741598
-0.7543965437592657
-0.7535081302566597
-0.752618952193739
-0.751729024491391
-0.7508383621611295
-0.749946980302258
-0.7490548940990591
-0.7481621188180141
-0.7472686698050451
-0.7463745624827887
-0.7454798123478918
-0.7445844349683383
-0.743688445980798
-0.7427918610880054
-0.7418946960561614
-0.7409969667123637
-0.7400986889420608
-0.7391998786865336
-0.7383005519404005
-0.7374007247491492
-0.7365004132066947
-0.7355996334529591
-0.7346984016714797
-0.7337967340870403
-0.732894646963328
-0.7319921566006132
-0.7310892793334554
-0.7301860315284325
-0.7292824295818952
-0.728378489917743
-0.7274742289852281
-0.7265696632567783
-0.7256648092258475
-0.7247596834047868
-0.7238543023227415
-0.7229486825235687
-0.7220428405637793
-0.7211367930105035
-0.720230556439478
-0.7193241474330552
-0.7184175825782384
-0.7175108784647339
-0.716604051683031
-0.7156971188225
-0.7147900964695144
-0.7138830012055941
-0.71297584960557
-0.7120686582357723
-0.7111614436522371
-0.7102542223989372
-0.7093470110060316
-0.7084398259881394
-0.7075326838426307
-0.7066256010479418
-0.7057185940619088
-0.7048116793201233
-0.7039048732343081
-0.7029981921907122
-0.7020916525485275
-0.7011852706383255
-0.7002790627605131
-0.6993730451838083
-0.6984672341437366
-0.697561645841146
-0.696656296440743
-0.6957512020696448
-0.6948463788159549
-0.6939418427273548
-0.6930376098097157
-0.6921336960257289
-0.6912301172935558
-0.6903268894854953
-0.6894240284266702
-0.6885215498937325
-0.6876194696135864
-0.68671780326213
-0.685816566463014
-0.6849157747864201
-0.6840154437478548
-0.6831155888069642
-0.6822162253663631
-0.6813173687704828
-0.6804190343044383
-0.6795212371929087
-0.6786239925990383
-0.6777273156233532
-0.6768312213026948
-0.6759357246091702
-0.6750408404491197
-0.6741465836621003
-0.6732529690198863
-0.6723600112254856
-0.6714677249121723
-0.6705761246425361
-0.6696852249075476
-0.668795040125638
-0.667905584641797
-0.6670168727266845
-0.6661289185757594
-0.6652417363084222
-0.6643553399671742
-0.6634697435167916
-0.6625849608435148
-0.6617010057542532
-0.6608178919758033
-0.6599356331540841
-0.6590542428533852
-0.6581737345556309
-0.6572941216596572
-0.6564154174805052
-0.6555376352487279
-0.6546607881097102
-0.653784889123005
-0.6529099512616822
-0.6520359874116912
-0.6511630103712378
-0.6502910328501756
-0.649420067469409
-0.6485501267603113
-0.6476812231641562
-0.6468133690315616
-0.6459465766219472
-0.6450808581030055
-0.6442162255501853
-0.643352690946188
-0.6424902661804779
-0.641628963048803
-0.6407687932527312
-0.639909768399196
-0.6390519000000576
-0.6381951994716742
-0.6373396781344862
-0.6364853472126126
-0.6356322178334599
-0.6347803010273421
-0.6339296077271123
-0.6330801487678079
-0.6322319348863055
-0.6313849767209884
-0.6305392848114246
-0.629694869598058
-0.628851741421909
-0.6280099105242873
-0.6271693870465157
-0.6263301810296641
-0.6254923024142967
-0.6246557610402265
-0.6238205666462839
-0.6229867288700949
-0.6221542572478678
-0.6213231612141936
-0.6204934501018553
-0.6196651331416468
-0.6188382194622034
-0.6180127180898414
-0.617188637948408
-0.6163659878591421
-0.6155447765405435
-0.6147250126082523
-0.6139067045749387
-0.6130898608502021
-0.6122744897404794
-0.6114605994489625
-0.6106481980755257
-0.6098372936166633
-0.6090278939654339
-0.6082200069114163
-0.6074136401406722
-0.6066088012357211
-0.6058054976755194
-0.605003736835453
-0.6042035259873352
-0.6034048722994148
-0.6026077828363929
-0.601812264559447
-0.6010183243262645
-0.6002259688910838
-0.5994352049047446
-0.5986460389147449
-0.5978584773653075
-0.5970725265974534
-0.5962881928490837
-0.5955054822550693
-0.5947244008473476
-0.5939449545550282
-0.5931671492045051
-0.5923909905195767
-0.5916164841215734
-0.5908436355294928
-0.5900724501601409
-0.5893029333282829
-0.5885350902467981
-0.5877689260268448
-0.5870044456780306
-0.5862416541085889
-0.5854805561255645
-0.5847211564350042
-0.5839634596421541
-0.5832074702516652
-0.5824531926678026
-0.5817006311946651
-0.5809497900364071
-0.5802006732974698
-0.5794532849828179
-0.5787076289981814
-0.5779637091503049
-0.5772215291472026
-0.5764810925984185
-0.575742403015294
-0.5750054638112396
-0.5742702783020137
-0.5735368497060072
-0.5728051811445323
-0.5720752756421181
-0.5713471361268119
-0.5706207654304849
-0.5698961662891439
-0.5691733413432486
-0.5684522931380334
-0.567733024123835
-0.5670155366564248
-0.5662998329973462
-0.5655859153142577
-0.5648737856812798
-0.5641634460793469
-0.5634548983965657
-0.5627481444285758
-0.5620431858789166
-0.5613400243593978
-0.5606386613904764
-0.5599390984016352
-0.5592413367317683
-0.5585453776295692
-0.5578512222539248
-0.5571588716743117
-0.5564683268711987
-0.5557795887364523
-0.555092658073745
-0.5544075355989715
-0.5537242219406637
-0.5530427176404145
-0.5523630231533005
-0.5516851388483139
-0.5510090650087929
-0.5503348018328593
-0.5496623494338582
-0.548991707840801
-0.5483228769988131
-0.5476558567695836
-0.5469906469318192
-0.5463272471817013
-0.5456656571333465
-0.5450058763192689
-0.5443479041908474
-0.5436917401187962
-0.5430373833936355
-0.542384833226168
-0.5417340887479583
-0.5410851490118127
-0.5404380129922643
-0.5397926795860595
-0.5391491476126478
-0.5385074158146741
-0.5378674828584731
-0.5372293473345673
-0.5365930077581661
-0.535958462569669
-0.5353257101351692
-0.5346947487469617
-0.5340655766240515
-0.5334381919126663
-0.5328125926867688
-0.5321887769485741
-0.5315667426290662
-0.5309464875885189
-0.5303280096170172
-0.5297113064349812
-0.5290963756936922
-0.5284832149758202
-0.5278718217959528
-0.527262193601127
-0.5266543277713613
-0.5260482216201913
-0.5254438723952042
-0.5248412772785775
-0.5242404333876184
-0.5236413377753032
-0.5230439874308206
-0.5224483792801139
-0.5218545101864269
-0.521262376950849
-0.5206719763128628
-0.5200833049508924
-0.5194963594828533
-0.5189111364667027
-0.5183276324009916
-0.5177458437254168
-0.517165766821376
-0.5165873980125213
-0.516010733565315
-0.5154357696895867
-0.5148625025390897
-0.5142909282120592
-0.5137210427517716
-0.5131528421471028
-0.5125863223330894
-0.5120214791914888
-0.5114583085513402
-0.5108968061895268
-0.5103369678313378
-0.5097787891510308
-0.5092222657723953
-0.5086673932693161
-0.5081141671663365
-0.5075625829392233
-0.5070126360155297
-0.5064643217751614
-0.50591763555094
-0.5053725726291689
-0.5048291282501967
-0.5042872976089838
-0.5037470758556664
-0.5032084580961218
-0.5026714393925333
-0.5021360147639552
-0.501602179186877
-0.501069927595789
-0.5005392548837454
-0.5000101559029295
-0.49948262546521727
-0.49895665834274094
-0.49843224926845203
-0.49790939293668485
-0.4973880840037188
-0.49686831708834
-0.4963500867724037
-0.49583338760139517
-0.4953182140849898
-0.4948045606976142
-0.49429242187900446
-0.493781792034766
-0.4932726655369316
-0.49276503672451816
-0.4922588999040843
-0.49175424935028633
-0.4912510793064331
-0.49074938398504064
-0.49024915756838616
-0.4897503942090601
-0.4892530880305185
-0.48875723312763375
-0.4882628235672446
-0.4877698533887049
-0.48727831660443205
-0.48678820720045335
-0.48629951913695224
-0.4858122463488127
-0.48532638274616335
-0.4848419222149194
-0.48435885861732403
-0.48387718579248873
-0.48339689755693177
-0.48291798770511596
-0.4824404500099848
-0.4819642782234975
-0.4814894660771626
-0.4810160072825699
-0.4805438955319218
-0.48007312449856226
-0.47960368783750507
-0.4791355791859601
-0.47866879216385844
-0.4782033203743761
-0.47773915740445516
-0.47727629682532524
-0.4768147321930215
-0.4763544570489019
-0.475895464920163
-0.4754377493203534
-0.47498130374988656
-0.47452612169655056
-0.47407219663601735
-0.47361952203234925
-0.47316809133850474
-0.4727178979968414
-0.4722689354396178
-0.471821197089493
-0.4713746763600247
-0.47092936665616514
-0.470485261374755
-0.4700423539050162
-0.4696006376290415
-0.46916010592228286
-0.4687207521540384
-0.4682825696879358
-0.46784555188241506
-0.4674096920912091
-0.46697498366382095
-0.4665414199460007
-0.4661089942802191
-0.46567770000613984
-0.4652475304610886
-0.46481847898052137
-0.46439053889848947
-0.46396370354810296
-0.4635379662619914
-0.4631133203727632
-0.46268975921346167
-0.4622672761180195
-0.46184586442171083
-0.46142551746160143
-0.461006228576995
-0.4605879911098798
-0.4601707984053701
-0.45975464381214753
-0.4593395206828986
-0.4589254223747508
-0.45851234224970566
-0.45810027367506956
-0.4576892100238825
-0.4572791446753437
-0.4568700710152355
-0.45646198243634417
-0.45605487233887876
-0.455648734130887
-0.4552435612286691
-0.4548393470571884
-0.4544360850504805
-0.4540337686520588
-0.45363239131531813
-0.45323194650393517
-0.45283242769226756
-0.45243382836574864
-0.45203614202128106
-0.4516393621676269
-0.45124348232579575
-0.4508484960294296
-0.45045439682518534
-0.45006117827311476
-0.4496688339470414
-0.4492773574349353
-0.4488867423392846
-0.4484969822774645
-0.4481080708821035
-0.44772000180144755
-0.44733276869972016
-0.44694636525748077
-0.4465607851719804
-0.44617602215751356
-0.44579206994576875
-0.445408922286175
-0.44502657294624626
-0.4446450157119227
-0.44426424438790946
-0.44388425279801214
-0.4435050347854703
-0.4431265842132867
-0.4427488949645556
-0.4423719609427864
-0.4419957760722255
-0.4416203342981751
-0.4412456295873086
-0.4408716559279843
-0.4404984073305546
-0.4401258778276739
-0.4397540614746022
-0.4393829523495074
-0.4390125445537628
-0.4386428322122431
-0.43827380947361716
-0.43790547051063744
-0.4375378095204268
-0.43717082072476265
-0.43680449837035734
-0.4364388367291366
-0.4360738300985142
-0.43570947280166417
-0.43534575918778984
-0.43498268363239
-0.4346202405375219
-0.43425842433206174
-0.43389722947196163
-0.4335366504405039
-0.4331766817485523
-0.43281731793480044
-0.4324585535660169
-0.4321003832372877
-0.43174280157225536
-0.4313858032233554
-0.4310293828720496
-0.4306735352290564
-0.43031825503457777
-0.4299635370585243
-0.4296093761007358
-0.4292557669911998
-0.4289027045902672
-0.4285501837888638
-0.4281981995087004
-0.4278467467024784
-0.4274958203540934
-0.4271454154788353
-0.42679552712358537
-0.426446150367011
-0.4260972803197562
-0.42574891212462995
-0.425401040956792
-0.42505366202393385
-0.4247067705664591
-0.42436036185765846
-0.42401443120388377
-0.4236689739447175
-0.42332398545314015
-0.422979461135694
-0.42263539643264464
-0.42229178681813845
-0.42194862780035813
-0.42160591492167454
-0.42126364375879566
-0.42092180992291284
-0.4205804090598435
-0.42023943685017173
-0.41989888900938455
-0.41955876128800673
-0.4192190494717316
-0.41887974938154865
-0.4185408568738694
-0.41820236784064896
-0.41786427820950545
-0.417526583943836
-0.41718928104292996
-0.41685236554207916
-0.4165158335126851
-0.4161796810623635
-0.4158439043350452
-0.4155084995110749
-0.41517346280730627
-0.414838790477195
-0.4145044788108876
-0.4141705241353085
-0.41383692281424383
-0.4135036712484218
-0.41317076587559054
-0.4128382031705936
-0.412505979645441
-0.4121740918493793
-0.4118425363689572
-0.41151130982808887
-0.41118040888811463
-0.4108498302478583
-0.41051957064368183
-0.41018962684953725
-0.40985999567701514
-0.4095306739753914
-0.4092016586316696
-0.4088729465706221
-0.4085445347548271
-0.40821642018470333
-0.40788859989854204
-0.40756107097253597
-0.4072338305208055
-0.40690687569542217
-0.406580203686429
-0.40625381172185876
-0.40592769706774856
-0.4056018570281524
-0.4052762889451502
-0.4049509901988552
-0.4046259582074174
-0.4043011904270248
-0.4039766843519019
-0.4036524375143059
-0.4033284474845189
-0.40300471187083897
-0.4026812283195673
-0.4023579945149931
-0.4020350081793761
-0.40171226707292595
-0.401389768993779
-0.4010675117779726
-0.4007454932994166
-0.40042371146986233
-0.4001021642388689
-0.39978084959376653
-0.39945976555961815
-0.39913891019917747
-0.39881828161284477
-0.39849787793862024
-0.3981776973520549
-0.3978577380661982
-0.397537998331544
-0.39721847643597363
-0.3968991707046958
-0.3965800795001852
-0.39626120122211755
-0.39594253430730264
-0.3956240772296148
-0.3953058284999207
-0.39498778666600504
-0.39466995031249347
-0.39435231806077314
-0.39403488856891095
-0.393717660531569
-0.393400632679918
-0.3930838037815484
-0.3927671726403785
-0.3924507380965607
-0.39213449902638553
-0.39181845434218215
-0.39150260299221856
-0.3911869439605973
-0.3908714762671505
-0.3905561989673315
-0.3902411111521047
-0.3899262119478332
-0.3896115005161639
-0.38929697605391017
-0.3889826377929331
-0.3886684850000192
-0.3883545169767576
-0.38804073305941283
-0.38772713261879765
-0.3874137150601422
-0.38710047982296153
-0.3867874263809208
-0.3864745542416986
-0.3861618629468476
-0.38584935207165394
-0.3855370212249934
-0.38522487004918665
-0.3849128982198513
-0.38460110544575277
-0.3842894914686526
-0.38397805606315494
-0.38366679903655093
-0.38335572022866093
-0.38304481951167507
-0.3827340967899916
-0.3824235520000531
-0.3821131851101815
-0.38180299612040974
-0.38149298506231294
-0.3811831519988371
-0.3808734970241254
-0.38056402026334346
-0.3802547218725022
-0.37994560203827904
-0.379636660977837
-0.3793278989386423
-0.37901931619828
-0.3787109130642679
-0.3784026898738684
-0.37809464699389883
-0.3777867848205403
-0.37747910377914395
-0.37717160432403624
-0.3768642869383226
-0.3765571521336884
-0.37625020045019963
-0.3759434324561006
-0.375636848747611
-0.37533044994872056
-0.37502423671098284
-0.3747182097133065
-0.37441236966174607
-0.3741067172892899
-0.3738012533556478
-0.3734959786470361
-0.37319089397596206
-0.372886000181006
-0.3725812981266021
-0.3722767887028186
-0.3719724728251351
-0.37166835143421934
-0.3713644254957026
-0.3710606959999529
-0.3707571639618479
-0.37045383042054547
-0.37015069643925314
-0.36984776310499673
-0.3695450315283868
-0.36924250284338445
-0.36894017820706543
-0.36863805879938316
-0.3683361458229303
-0.3680344405026993
-0.36773294408584145
-0.367431657841425
-0.3671305830601918
-0.3668297210543128
-0.3665290731571425
-0.36622864072297223
-0.36592842512678203
-0.36562842776399196
-0.36532865005021153
-0.3650290934209889
-0.364729759331558
-0.36443064925658575
-0.3641317646899172
-0.3638331071443204
-0.36353467815122964
-0.3632364792604884
-0.3629385120400904
-0.36264077807592093
-0.3623432789714957
-0.36204601634770045
-0.3617489918425282
-0.36145220711081644
-0.3611556638239833
-0.3608593636697626
-0.36056330835193845
-0.3602674995900787
-0.3599719391192677
-0.3596766286898386
-0.3593815700671039
-0.3590867650310867
-0.35879221537625006
-0.35849792291122573
-0.3582038894585432
-0.3579101168543566
-0.35761660694817204
-0.3573233616025739
-0.3570303826929505
-0.35673767210721896
-0.3564452317455501
-0.35615306352009196
-0.3558611693546933
-0.35556955118462635
-0.35527821095630907
-0.35498715062702685
-0.354696372164654
-0.35440587754737407
-0.3541156687634008
-0.3538257478106973
-0.3535361166966961
-0.35324677743801797
-0.35295773206019054
-0.35266898259736656
-0.3523805310920422
-0.3520923795947741
-0.35180453016389707
-0.351516984865241
-0.35122974577184746
-0.3509428149636863
-0.3506561945273716
-0.350369886555878
-0.35008389314825594
-0.34979821640934766
-0.3495128584495026
-0.349227821384292
-0.34894310733422473
-0.34865871842446183
-0.34837465678453144
-0.34809092454804347
-0.3478075238524042
-0.34752445683853145
-0.34724172565056827
-0.3469593324355983
-0.3466772793433597
-0.3463955685259603
-0.3461142021375917
-0.3458331823342442
-0.3455525112734216
-0.3452721911138556
-0.34499222401522106
-0.34471261213785104
-0.34443335764245153
-0.3441544626898174
-0.3438759294405473
-0.3435977600547598
-0.34331995669180876
-0.34304252151
-0.3427654566663071
-0.3424887643160885
-0.3422124466128039
-0.3419365057077318
-0.3416609437496868
-0.3413857628847373
-0.341110965255924
-0.34083655300297805
-0.3405625282620399
-0.3402888931653792
-0.3400156498411136
-0.3397428004129295
-0.33947034699980233
-0.33919829171571797
-0.33892663666939377
-0.3386553839640008
-0.33838453569688626
-0.3381140939592971
-0.3378440608361026
-0.3375744384055195
-0.33730522873883634
-0.33703643390013877
-0.3367680559460357
-0.336500096925386
-0.33623255887902537
-0.3359654438394945
-0.33569875383076797
-0.33543249086798305
-0.3351666569571701
-0.33490125409498317
-0.33463628426843145
-0.33437174945461184
-0.334107651620442
-0.3338439927223936
-0.3335807747062278
-0.33331799950673047
-0.3330556690474483
-0.33279378524042674
-0.332532349985947
-0.33227136517226624
-0.3320108326753568
-0.3317507543586473
-0.3314911320727643
-0.3312319676552754
-0.33097326293043255
-0.33071501970891726
-0.33045723978758584
-0.3301999249492168
-0.3299430769622583
-0.32968669758057695
-0.32943078854320823
-0.3291753515741071
-0.32892038838190046
-0.32866590065964024
-0.328411890084558
-0.32815835831782064
-0.32790530700428666
-0.32765273777226456
-0.32740065223327186
-0.3271490519817955
-0.32689793859505323
-0.3266473136327568
-0.3263971786368757
-0.32614753513140265
-0.32589838462212084
-0.32564972859637065
-0.32540156852282015
-0.3251539058512353
-0.32490674201225206
-0.32466007841714917
-0.3244139164576238
-0.32416825750556716
-0.32392310291284215
-0.3236784540110623
-0.32343431211137247
-0.3231906785042303
-0.3229475544591898
-0.3227049412246864
-0.3224628400278227
-0.3222212520741571
-0.32198017854749256
-0.3217396206096676
-0.32149957940034923
-0.3212600560368264
-0.3210210516138061
-0.3207825672032104
-0.32054460385397526
-0.32030716259185116
-0.32007024441920495
-0.3198338503148239
-0.3195979812337211
-0.31936263810694226
-0.319127821841375
-0.318893533319559
-0.3186597733994984
-0.3184265429144758
-0.3181938426728677
-0.3179616734579626
-0.31773003602777944
-0.31749893111488936
-0.3172683594262381
-0.31703832164297097
-0.316808818420259
-0.3165798503871276
-0.31635141814628637
-0.3161235222739614
-0.3158961633197292
-0.3156693418063523
-0.31544305822961716
-0.3152173130581734
-0.3149921067333759
-0.31476743966912796
-0.31454331225172655
-0.31431972483970994
-0.3140966777637071
-0.31387417132628875
-0.31365220580182096
-0.31343078143632036
-0.31320989844731173
-0.31298955702368697
-0.3127697573255667
-0.312550499484164
-0.3123317836016497
-0.31211360975102
-0.31189597797596613
-0.3116788882907465
-0.3114623406800603
-0.3112463350989234
-0.3110308714725469
-0.3108159496962171
-0.3106015696351784
-0.31038773112451695
-0.3101744339690487
-0.3099616779432074
-0.3097494627909361
-0.3095377882255806
-0.3093266539297846
-0.30911605955538796
-0.3089060047233266
-0.30869648902353425
-0.30848751201484764
-0.30827907322491294
-0.3080711721500948
-0.30786380825538734
-0.30765698097432853
-0.30745068970891504
-0.3072449338295214
-0.30703971267481966
-0.3068350255517029
-0.3066308717352098
-0.30642725046845254
-0.30622416096254634
-0.30602160239654175
-0.3058195739173593
-0.30561807463972623
-0.30541710364611585
-0.30521665998668923
-0.3050167426792393
-0.3048173507091373
-0.3046184830292815
-0.30442013856004885
-0.3042223161892485
-0.3040250147720776
-0.30382823313108065
-0.30363197005611
-0.30343622430428935
-0.30324099459997983
-0.3030462796347485
-0.30285207806733905
-0.30265838852364524
-0.3024652095966866
-0.3022725398465871
-0.3020803778005556
-0.3018887219528694
-0.3016975707648601
-0.3015069226649017
-0.3013167760484019
-0.30112712927779506
-0.3009379806825384
-0.3007493285591102
-0.3005611711710114
-0.30037350674876817
-0.30018633348993906
-0.2999996495591228
-0.29981345308796997
-0.2996277421751969
-0.2994425148866013
-0.29925776925508196
-0.29907350328066007
-0.29888971493050276
-0.2987064021389504
-0.2985235628075454
-0.29834119480506455
-0.29815929596755275
-0.2979778640983607
-0.2977968969681839
-0.2976163923151056
-0.297436347844641
-0.29725676122978495
-0.29707763011106214
-0.29689895209657946
-0.29672072476208167
-0.2965429456510089
-0.2963656122745576
-0.29618872211174335
-0.29601227260946683
-0.2958362611825821
-0.2956606852139679
-0.2954855420546009
-0.2953108290236325
-0.29513654340846723
-0.2949626824648447
-0.2947892434169238
-0.29461622345736915
-0.29444361974744104
-0.2942714294170872
-0.2940996495650379
-0.2939282772589028
-0.2937573095352714
-0.2935867433998156
-0.293416575827395
-0.29324680376216455
-0.29307742411768556
-0.29290843377703857
-0.2927398295929392
-0.2925716083878569
-0.2924037669541355
-0.29223630205411744
-0.2920692104202702
-0.29190248875531444
-0.2917361337323565
-0.2915701419950223
-0.29140451015759417
-0.29123923480515024
-0.29107431249370663
-0.29090973975036216
-0.2907455130734456
-0.2905816289326656
-0.29041808376926304
-0.29025487399616673
-0.29009199599815033
-0.2899294461319932
-0.2897672207266431
-0.289605316083382
-0.28944372847599364
-0.2892824541509344
-0.2891214893275069
-0.28896083019803537
-0.288800472928044
-0.2886404136564383
-0.28848064849568805
-0.2883211735320138
-0.28816198482557537
-0.2880030784106625
-0.28784445029588934
-0.28768609646439
-0.28752801287401736
-0.2873701954575447
-0.28721264012286907
-0.28705534275321765
-0.2868982992073563
-0.2867415053198014
-0.286584956901033
-0.28642864973771104
-0.2862725795928945
-0.286116742206262
-0.28596113329433587
-0.28580574855070784
-0.2856505836462676
-0.2854956342294338
-0.28534089592638745
-0.2851863643413074
-0.2850320350566087
-0.2848779036331832
-0.28472396561064245
-0.2845702165075628
-0.28441665182173337
-0.28426326703040605
-0.28411005759054775
-0.2839570189390953
-0.2838041464932125
-0.28365143565054945
-0.2834988817895042
-0.28334648026948694
-0.28319422643118597
-0.2830421155968368
-0.2828901430704922
-0.28273830413829604
-0.2825865940687582
-0.28243500811303224
-0.28228354150519513
-0.2821321894625292
-0.28198094718580635
-0.2818298098595747
-0.2816787726524465
-0.2815278307173893
-0.28137697919201854
-0.28122621319889285
-0.2810755278458106
-0.28092491822610943
-0.28077437941896743
-0.2806239064897065
-0.2804734944900977
-0.28032313845866863
-0.2801728334210131
-0.2800225743901026
-0.27987235636659946
-0.2797221743391728
-0.2795720232848157
-0.2794218981691645
-0.2792717939468206
-0.2791217055616733
-0.27897162794722513
-0.2788215560269189
-0.2786714847144666
-0.2785214089141804
-0.2783713235213051
-0.27822122342235256
-0.278071103495438
-0.2779209586106183
-0.2777707836302314
-0.2776205734092383
-0.27747032279556605
-0.27732002663045285
-0.2771696797487951
-0.27701927697949524
-0.27686881314581224
-0.2767182830657131
-0.27656768155222633
-0.27641700341379677
-0.2762662434546419
-0.2761153964751103
-0.275964457272041
-0.2758134206391246
-0.2756622813672659
-0.27551103424494805
-0.2753596740585983
-0.2752081955929544
-0.27505659363143353
-0.274904862956502
-0.27475299835004624
-0.2746009945937453
-0.27444884646944506
-0.2742965487595328
-0.274144096247314
-0.2739914837173899
-0.27383870595603643
-0.27368575775158405
-0.2735326338947997
-0.27337932917926844
-0.27322583840177755
-0.27307215636270116
-0.2729182778663859
-0.2727641977215377
-0.2726099107416101
-0.27245541174519267
-0.272300695556401
-0.2721457570052678
-0.2719905909281342
-0.271835192168043
-0.27167955557513185
-0.2715236760070277
-0.27136754832924226
-0.2712111674155677
-0.271054528148474
-0.27089762541950585
-0.2707404541296814
-0.2705830091898911
-0.2704252855212974
-0.2702672780557348
-0.27010898173611086
-0.2699503915168078
-0.26979150236408406
-0.26963230925647724
-0.2694728071852068
-0.2693129911545775
-0.2691528561823836
-0.26899239730031266
-0.26883160955435015
-0.26867048800518517
-0.2685090277286145
-0.2683472238159494
-0.26818507137442005
-0.26802256552758275
-0.2678597014157251
-0.2676964741962731
-0.2675328790441967
-0.2673689111524169
-0.2672045657322118
-0.26703983801362374
-0.26687472324586503
-0.26670921669772507
-0.266543313657976
-0.26637700943577947
-0.26621029936109253
-0.26604317878507333
-0.2658756430804869
-0.2657076876421104
-0.2655393078871383
-0.265370499255587
-0.265201257210699
-0.265031577239347
-0.2648614548524376
-0.26469088558531384
-0.2645198649981578
-0.26434838867639276
-0.264176452231084
-0.2640040512993401
-0.26383118154471236
-0.26365783865759446
-0.26348401835562074
-0.26330971638406414
-0.263134928516233
-0.26295965055386694
-0.26278387832753247
-0.2626076076970166
-0.26243083455172034
-0.26225355481105095
-0.26207576442481273
-0.26189745937359704
-0.26171863566917164
-0.2615392893548675
-0.2613594165059658
-0.26117901323008275
-0.2609980756675535
-0.2608165999918146
-0.2606345824097849
-0.26045201916224503
-0.2602689065242158
-0.26008524080533446
-0.2599010183502296
-0.25971623553889484
-0.25953088878705993
-0.25934497454656136
-0.25915848930571006
-0.2589714295896575
-0.25878379196076107
-0.2585955730189461
-0.25840676940206664
-0.2582173777862639
-0.25802739488632354
-0.2578368174560295
-0.25764564228851705
-0.2574538662166226
-0.25726148611323174
-0.2570684988916254
-0.2568749015058228
-0.2566806909509227
-0.256485864263442
-0.256290418521652
-0.25609435084591176
-0.2558976583989993
-0.25570033838644024
-0.25550238805683334
-0.25530380470217323
-0.2551045856581716
-0.2549047283045737
-0.25470423006547344
-0.25450308840962477
-0.25430130085075037
-0.2540988649478476
-0.2538957783054906
-0.2536920385741298
-0.25348764345038843
-0.25328259067735515
-0.2530768780448738
-0.2528705033898295
-0.25266346459643224
-0.2524557595964956
-0.25224738636971267
-0.2520383429439291
-0.25182862739541106
-0.25161823784911075
-0.2514071724789272
-0.25119542950796436
-0.2509830072087843
-0.25076990390365717
-0.2505561179648067
-0.25034164781465207
-0.25012649192604564
-0.24991064882250627
-0.24969411707844888
-0.2494768953194089
-0.24925898222226373
-0.24904037651544855
-0.24882107697916844
-0.2486010824456055
-0.24838039179912205
-0.24815900397645863
-0.2479369179669275
-0.2477141328126013
-0.2474906476084974
-0.2472664615027567
-0.2470415736968177
-0.2468159834455862
-0.2465896900575987
-0.2463626928951821
-0.24613499137460684
-0.2459065849662361
-0.24567747319466862
-0.24544765563887694
-0.24521713193233938
-0.24498590176316748
-0.24475396487422693
-0.24452132106325392
-0.24428797018296414
-0.2440539121411581
-0.2438191469008191
-0.2435836744802056
-0.24334749495293795
-0.24311060844807894
-0.2428730151502082
-0.24263471529949027
-0.24239570919173667
-0.24215599717846178
-0.24191557966693183
-0.24167445712020796
-0.24143263005718232
-0.241190099052608
-0.24094686473712215
-0.2407029277972621
-0.24045828897547503
-0.2402129490701206
-0.2399669089354667
-0.23972016948167812
-0.23947273167479813
-0.23922459653672293
-0.23897576514516883
-0.23872623863363213
-0.23847601819134187
-0.23822510506320438
-0.23797350054974137
-0.23772120600701915
-0.23746822284657151
-0.2372145525353139
-0.23696019659545
-0.23670515660437041
-0.2364494341945435
-0.2361930310533981
-0.23593594892319786
-0.2356781896009076
-0.23541975493805142
-0.23516064684056218
-0.2349008672686228
-0.23464041823649875
-0.23437930181236227
-0.23411752011810752
-0.2338550753291573
-0.23359196967426057
-0.23332820543528154
-0.23306378494697905
-0.23279871059677767
-0.2325329848245287
-0.23226661012226288
-0.2319995890339331
-0.23173192415514793
-0.23146361813289515
-0.2311946736652571
-0.2309250935011143
-0.23065488043984123
-0.230384037330991
-0.2301125670739707
-0.22984047261770651
-0.2295677569602989
-0.22929442314866733
-0.22902047427818498
-0.22874591349230322
-0.2284707439821651
-0.2281949689862087
-0.2279185917897603
-0.22764161572461572
-0.22736404416861164
-0.22708588054518664
-0.22680712832292932
-0.22652779101511775
-0.22624787217924575
-0.22596737541653916
-0.22568630437146067
-0.22540466273120224
-0.2251224542251675
-0.22483968262444126
-0.22455635174124813
-0.22427246542839907
-0.22398802757872568
-0.22370304212450343
-0.22341751303686208
-0.22313144432518411
-0.22284484003649085
-0.2225577042548166
-0.22227004110057008
-0.22198185472988302
-0.2216931493339466
-0.2214039291383351
-0.22111419840231658
-0.22082396141815044
-0.2205332225103725
-0.22024198603506634
-0.21995025637912227
-0.2196580379594819
-0.21936533522237006
-0.21907215264251312
-0.2187784947223437
-0.21848436599119103
-0.2181897710044588
-0.21789471434278784
-0.21759920061120547
-0.2173032344382605
-0.21700682047514416
-0.21670996339479673
-0.21641266789099942
-0.21611493867745224
-0.21581678048683692
-0.2155181980698651
-0.21521919619431212
-0.21491977964403494
-0.2146199532179762
-0.21431972172915212
-0.2140190900036263
-0.2137180628794662
-0.21341664520568698
-0.213114841841177
-0.21281265765360963
-0.21251009751833796
-0.21220716631727465
-0.2119038689377553
-0.21160021027138548
-0.21129619521287185
-0.21099182865883717
-0.2106871155066187
-0.21038206065304968
-0.2100766689932246
-0.20977094541924765
-0.20946489481896458
-0.20915852207467667
-0.20885183206183838
-0.20854482964773774
-0.2082375196901596
-0.2079299070360302
-0.20762199652004604
-0.20731379296328362
-0.2070053011717926
-0.20669652593516954
-0.20638747202511531
-0.2060781441939733
-0.2057685471732498
-0.2054586856721158
-0.20514856437589057
-0.2048381879445067
-0.2045275610109561
-0.20421668817971725
-0.20390557402516404
-0.20359422308995492
-0.203282639883403
-0.20297082887982723
-0.20265879451688373
-0.2023465411938779
-0.2020340732700566
-0.20172139506288073
-0.20140851084627792
-0.2010954248488753
-0.20078214125221178
-0.2004686641889304
-0.20015499774094989
-0.19984114593761665
-0.1995271127538349
-0.19921290210817655
-0.1988985178609709
-0.19858396381237217
-0.19826924370040658
-0.1979543611989977
-0.19763931991597156
-0.1973241233910385
-0.1970087750937551
-0.19669327842146261
-0.19637763669720543
-0.19606185316762598
-0.19574593100083792
-0.19542987328427772
-0.1951136830225325
-0.19479736313514706
-0.19448091645440616
-0.19416434572309593
-0.19384765359224143
-0.19353084261882092
-0.19321391526345746
-0.192896873888087
-0.192579720753603
-0.1922624580174773
-0.19194508773135738
-0.1916276118386402
-0.19131003217202094
-0.19099235045101892
-0.19067456827947815
-0.1903566871430441
-0.1900387084066159
-0.18972063331177363
-0.18940246297418042
-0.18908419838096102
-0.1887658403880534
-0.18844738971753675
-0.18812884695493268
-0.18781021254648225
-0.18749148679639638
-0.18717266986408113
-0.18685376176133606
-0.18653476234952793
-0.1862156713367373
-0.18589648827487862
-0.18557721255679413
-0.18525784341332144
-0.18493837991033388
-0.18461882094575374
-0.1842991652465392
-0.18397941136564325
-0.1836595576789457
-0.1833396023821574
-0.18301954348769717
-0.1826993788215407
-0.18237910602004131
-0.18205872252672306
-0.1817382255890453
-0.18141761225513864
-0.18109687937051344
-0.18077602357473777
-0.1804550412980882
-0.18013392875817125
-0.17981268195651462
-0.17949129667513064
-0.17916976847304922
-0.1788480926828218
-0.1785262644069951
-0.1782042785145554
-0.17788212963734223
-0.17755981216643268
-0.1772373202484946
-0.17691464778210936
-0.17659178841406425
-0.17626873553561428
-0.1759454822787122
-0.17562202151220785
-0.17529834583801646
-0.17497444758725506
-0.1746503188163478
-0.1743259513030982
-0.1740013365427318
-0.17367646574390438
-0.17335132982467905
-0.17302591940847134
-0.17270022481996034
-0.17237423608096897
-0.17204794290630926
-0.17172133469959666
-0.17139440054902966
-0.17106712922313644
-0.17073950916648833
-0.17041152849537922
-0.1700831749934713
-0.16975443610740643
-0.16942529894238378
-0.1690957502577028
-0.16876577646227164
-0.16843536361008127
-0.1681044973956441
-0.16777316314939822
-0.16744134583307602
-0.16710903003503746
-0.1667761999655682
-0.1664428394521414
-0.1661089319346445
-0.16577446046056904
-0.16543940768016435
-0.1651037558415564
-0.16476748678582748
-0.16443058194206162
-0.16409302232235118
-0.1637547885167681
-0.16341586068829628
-0.1630762185677278
-0.16273584144852066
-0.16239470818161933
-0.16205279717023707
-0.1617100863646005
-0.1613665532566549
-0.16102217487473236
-0.16067692777818027
-0.1603307880519515
-0.15998373130115523
-0.1596357326455689
-0.15928676671411063
-0.15893680763927182
-0.15858582905151092
-0.1582338040736061
-0.15788070531496884
-0.15752650486591624
-0.15717117429190414
-0.15681468462771841
-0.15645700637162646
-0.15609810947948616
-0.15573796335881585
-0.15537653686282094
-0.1550137982843804
-0.15464971534998967
-0.15428425521366423
-0.15391738445079894
-0.1535490690519858
-0.15317927441678897
-0.15280796534747798
-0.15243510604271698
-0.15206066009121144
-0.1516845904653112
-0.1513068595145713
-0.1509274289592673
-0.15054625988386866
-0.1501633127304663
-0.14977854729215756
-0.14939192270638585
-0.1490033974482361
-0.1486129293236847
-0.1482204754628058
-0.1478259923129312
-0.14742943563176514
-0.14703076048045405
-0.14662992121661045
-0.1462268714872899
-0.1458215642219231
-0.1454139516252006
-0.14500398516991225
-0.14459161558973826
-0.1441767928719943
-0.1437594662503296
-0.14333958419737713
-0.14291709441735673
-0.1424919438386294
-0.14206407860620585
-0.14163344407420442
-0.14119998479826218
-0.14076364452789675
-0.14032436619882016
-0.13988209192520268
-0.13943676299188834
-0.13898831984656024
-0.13853670209185748
-0.1380818484774412
-0.13762369689201098
-0.1371621843552709
-0.13669724700984592
-0.13622882011314635
-0.13575683802918276
-0.13528123422032906
-0.1348019412390341
-0.13431889071948322
-0.13383201336920658
-0.13334123896063582
-0.13284649632260975
-0.13234771333182638
-0.1318448169042436
-0.1313377329864256
-0.1308263865468382
-0.13031070156708974
-0.12979060103311862
-0.12926600692632811
-0.1287368402146662
-0.1282030208436526
-0.12766446772735013
-0.1271210987392834
-0.12657283070330072
-0.1260195793843834
-0.12546125947939712
-0.12489778460779133
-0.12432906730224008
-0.1237550189992287
-0.12317555002958391
-0.12259056960894815
-0.12199998582819688
-0.12140370564379993
-0.1208016348681244
-0.12019367815968285
-0.1195797390133223
-0.11895971975035591
-0.1183335215086373
-0.1177010442325771
-0.11706218666309998
-0.11641684632754495
-0.11576491952950524
-0.11510630133861044
-0.11444088558024945
-0.11376856482523268
-0.113089230379396
-0.11240277227314527
-0.11170907925093837
-0.11100803876071003
-0.11029953694323291
-0.10958345862142138
-0.10885968728957068
-0.10812810510253751
-0.10738859286485825
-0.10664103001980463
-0.10588529463837937
-0.10512126340824701
-0.10434881162260495
-0.10356781316898983
-0.10277814051802259
-0.10197966471208819
-0.10117225535395474
-0.10035578059532702
-0.09953010712533661
-0.0986951001589676
-0.09785062342541934
-0.09699653915640244
-0.09613270807437274
-0.09525898938069605
-0.09437524074375248
-0.09348131828697143
-0.09257707657680292
-0.09166236861062083
-0.09073704580456265
-0.08980095798130022
-0.08885395335774482
-0.08789587853268394
-0.08692657847435414
-0.08594589650794182
-0.08495367430301942
-0.08394975186091175
-0.08293396750199605
-0.08190615785293148
-0.0808661578338209
-0.07981380064530275
-0.07874891775557546
-0.07767133888735028
-0.07658089200473456
-0.07547740330004665
-0.07436069718055915
-0.07323059625517137
-0.07208692132101102
-0.0709294913499664
-0.0697581234751456
-0.06857263297726379
-0.06737283327096016
-0.06615853589104237
-0.06492955047865734
-0.06368568476739123
-0.06242674456929442
-0.0611525337608364
-0.05986285426878357
-0.05855750605600718
-0.0572362871072124
-0.055898993414599474
-0.054545418963445114
-0.05317535571761134
-0.051788593604979116
-0.05038492050280763
-0.048964122223015716
-0.04752598249739026
-0.046070282962715536
-0.0445968031458297
-0.04310532044860149
-0.041595610132832306
-0.040067445305078886
-0.038520596901401194
-0.03695483367203167
-0.03536992216596513
-0.03376562671547101
-0.03214170942052985
-0.0304979301331868
-0.028834046441829075
-0.02714981365538205
-0.025444984787428293
-0.023719310540244343
-0.02197253928875731
-0.02020441706442444
-0.01841468753902653
-0.01660309200838661
-0.014769369376000041


==> attachments/KRR_data_1ZSG_pred_shifted.txt <==
-0.98159399
-0.9807359258769388
-0.979882431885506
-0.9790333952378444
-0.9781887046171218
-0.9773482501654758
-0.9765119234720223
-0.9756796175609328
-0.9748512268795774
-0.9740266472867335
-0.9732057760408607
-0.9723885117884417
-0.9715747545523877
-0.9707644057205096
-0.9699573680340543
-0.9691535455763041
-0.9683528437612435
-0.9675551693222866
-0.9667604303010704
-0.9659685360363128
-0.965179397152731
-0.9643929255500265
-0.9636090343919291
-0.9628276380953089
-0.962048652319345
-0.9612719939547609
-0.9604975811131194
-0.9597253331161809
-0.9589551704853213
-0.9581870149310132
-0.957420789342367
-0.9566564177767325
-0.9558938254493627
-0.9551329387231366
-0.954373685098342
-0.9536159932025183
-0.9528597927803613
-0.9521050146836825
-0.9513515908614336
-0.9505994543497839
-0.949848539262262
-0.9490987807799516
-0.9483501151417488
-0.9476024796346745
-0.9468558125842482
-0.9461100533449154
-0.9453651422905354
-0.9446210208049253
-0.9438776312724605
-0.9431349170687318
-0.9423928225512606
-0.9416512930502676
-0.9409102748595005
-0.9401697152271149
-0.9394295623466125
-0.938689765347834
-0.9379502742880076
-0.937211040142851
-0.9364720147977301
-0.9357331510388708
-0.9349944025446257
-0.9342557238767946
-0.933517070471998
-0.9327783986331062
-0.9320396655207204
-0.931300829144706
-0.9305618483557819
-0.929822682837159
-0.9290832930962336
-0.9283436404563329
-0.9276036870485115
-0.9268633958033999
-0.9261227304431066
-0.9253816554731689
-0.9246401361745563
-0.9238981385957263
-0.9231556295447283
-0.9224125765813593
-0.9216689480093714
-0.9209247128687268
-0.9201798409279054
-0.9194343026762606
-0.9186880693164247
-0.9179411127567644
-0.9171934056038854
-0.9164449211551853
-0.9156956333914553
-0.9149455169695317
-0.9141945472149939
-0.9134427001149121
-0.9126899523106415
-0.9119362810906662
-0.9111816643834876
-0.9104260807505642
-0.9096695093792942
-0.9089119300760492
-0.9081533232592499
-0.9073936699524939
-0.9066329517777243
-0.9058711509484486
-0.9051082502630015
-0.9043442330978538
-0.9035790834009669
-0.9028127856851926
-0.902045325021718
-0.9012766870335562
-0.9005068578890797
-0.8997358242956004
-0.8989635734929935
-0.8981900932473641
-0.8974153718447605
-0.8966393980849284
-0.8958621612751106
-0.8950836512238894
-0.8943038582350722
-0.8935227731016208
-0.8927403870996219
-0.8919566919823023
-0.8911716799740854
-0.8903853437646893
-0.8895976765032684
-0.8888086717925966
-0.8880183236832913
-0.8872266266680794
-0.8864335756761053
-0.8856391660672784
-0.884843393626664
-0.8840462545589122
-0.8832477454827297
-0.8824478634253898
-0.881646605817286
-0.8808439704865212
-0.8800399556535403
-0.8792345599258009
-0.8784277822924837
-0.8776196221192428
-0.8768100791429939
-0.8759991534667426
-0.8751868455544511
-0.8743731562259432
-0.8735580866518485
-0.8727416383485833
-0.8719238131733718
-0.8711046133193026
-0.8702840413104252
-0.869462099996883
-0.8686387925500834
-0.867814122457905
-0.866988093519943
-0.8661607098427906
-0.865331975835356
-0.8645018962042188
-0.8636704759490184
-0.8628377203578835
-0.8620036350028938
-0.8611682257355785
-0.8603314986824515
-0.8594934602405808
-0.8586541170731934
-0.8578134761053166
-0.8569715445194516
-0.8561283297512848
-0.8552838394854321
-0.8544380816512172
-0.8535910644184856
-0.8527427961934522
-0.8518932856145818
-0.8510425415485051
-0.8501905730859667
-0.8493373895378084
-0.8484830004309827
-0.847627415504604
-0.8467706447060277
-0.8459126981869667
-0.8450535862996362
-0.844193319592935
-0.8433319088086566
-0.842469364877733
-0.8416056989165104
-0.8407409222230571
-0.8398750462735036
-0.8390080827184128
-0.8381400433791819
-0.8372709402444767
-0.8364007854666955
-0.8355295913584653
-0.8346573703891665
-0.8337841351814907
-0.8329098985080277
-0.832034673287882
-0.8311584725833214
-0.8302813095964529
-0.8294031976659314
-0.8285241502636957
-0.8276441809917346
-0.8267633035788828
-0.825881531877646
-0.8249988798610541
-0.8241153616195442
-0.8232309913578721
-0.8223457833920527
-0.8214597521463266
-0.8205729121501598
-0.8196852780352657
-0.8187968645326598
-0.817907686469739
-0.817017758767391
-0.8161270964371296
-0.815235714578258
-0.8143436283750591
-0.8134508530940141
-0.8125574040810452
-0.8116632967587887
-0.8107685466238919
-0.8098731692443383
-0.808977180256798
-0.8080805953640054
-0.8071834303321614
-0.8062857009883637
-0.8053874232180608
-0.8044886129625336
-0.8035892862164005
-0.8026894590251492
-0.8017891474826947
-0.8008883677289591
-0.7999871359474797
-0.7990854683630403
-0.798183381239328
-0.7972808908766132
-0.7963780136094554
-0.7954747658044325
-0.7945711638578952
-0.793667224193743
-0.7927629632612281
-0.7918583975327783
-0.7909535435018475
-0.7900484176807868
-0.7891430365987415
-0.7882374167995687
-0.7873315748397793
-0.7864255272865035
-0.785519290715478
-0.7846128817090552
-0.7837063168542384
-0.782799612740734
-0.781892785959031
-0.7809858530985
-0.7800788307455144
-0.7791717354815941
-0.77826458388157
-0.7773573925117723
-0.7764501779282371
-0.7755429566749372
-0.7746357452820316
-0.7737285602641394
-0.7728214181186307
-0.7719143353239418
-0.7710073283379089
-0.7701004135961234
-0.7691936075103081
-0.7682869264667123
-0.7673803868245275
-0.7664740049143255
-0.7655677970365131
-0.7646617794598083
-0.7637559684197366
-0.762850380117146
-0.761945030716743
-0.7610399363456448
-0.7601351130919549
-0.7592305770033548
-0.7583263440857158
-0.757422430301729
-0.7565188515695558
-0.7556156237614953
-0.7547127627026702
-0.7538102841697325
-0.7529082038895865
-0.7520065375381301
-0.751105300739014
-0.7502045090624201
-0.7493041780238548
-0.7484043230829642
-0.7475049596423631
-0.7466061030464828
-0.7457077685804383
-0.7448099714689087
-0.7439127268750383
-0.7430160498993532
-0.7421199555786948
-0.7412244588851702
-0.7403295747251197
-0.7394353179381004
-0.7385417032958863
-0.7376487455014856
-0.7367564591881723
-0.7358648589185361
-0.7349739591835476
-0.734083774401638
-0.733194318917797
-0.7323056070026845
-0.7314176528517594
-0.7305304705844222
-0.7296440742431742
-0.7287584777927916
-0.7278736951195148
-0.7269897400302532
-0.7261066262518033
-0.7252243674300841
-0.7243429771293852
-0.7234624688316309
-0.7225828559356572
-0.7217041517565053
-0.7208263695247279
-0.7199495223857102
-0.719073623399005
-0.7181986855376822
-0.7173247216876912
-0.7164517446472378
-0.7155797671261757
-0.714708801745409
-0.7138388610363113
-0.7129699574401562
-0.7121021033075616
-0.7112353108979472
-0.7103695923790055
-0.7095049598261853
-0.708641425222188
-0.7077790004564779
-0.706917697324803
-0.7060575275287312
-0.705198502675196
-0.7043406342760576
-0.7034839337476743
-0.7026284124104862
-0.7017740814886126
-0.7009209521094599
-0.7000690353033421
-0.6992183420031123
-0.698368883043808
-0.6975206691623055
-0.6966737109969884
-0.6958280190874246
-0.694983603874058
-0.694140475697909
-0.6932986448002874
-0.6924581213225157
-0.6916189153056641
-0.6907810366902967
-0.6899444953162265
-0.689109300922284
-0.6882754631460949
-0.6874429915238678
-0.6866118954901936
-0.6857821843778553
-0.6849538674176469
-0.6841269537382034
-0.6833014523658414
-0.682477372224408
-0.6816547221351421
-0.6808335108165435
-0.6800137468842523
-0.6791954388509387
-0.6783785951262021
-0.6775632240164794
-0.6767493337249625
-0.6759369323515257
-0.6751260278926633
-0.6743166282414339
-0.6735087411874163
-0.6727023744166722
-0.6718975355117212
-0.6710942319515194
-0.6702924711114531
-0.6694922602633352
-0.6686936065754148
-0.667896517112393
-0.667100998835447
-0.6663070586022645
-0.6655147031670838
-0.6647239391807446
-0.6639347731907449
-0.6631472116413075
-0.6623612608734534
-0.6615769271250838
-0.6607942165310693
-0.6600131351233476
-0.6592336888310282
-0.6584558834805051
-0.6576797247955767
-0.6569052183975734
-0.6561323698054928
-0.6553611844361409
-0.6545916676042829
-0.6538238245227981
-0.6530576603028448
-0.6522931799540306
-0.6515303883845889
-0.6507692904015645
-0.6500098907110042
-0.6492521939181541
-0.6484962045276652
-0.6477419269438026
-0.6469893654706651
-0.6462385243124071
-0.6454894075734698
-0.6447420192588179
-0.6439963632741814
-0.6432524434263049
-0.6425102634232026
-0.6417698268744185
-0.641031137291294
-0.6402941980872396
-0.6395590125780137
-0.6388255839820072
-0.6380939154205323
-0.6373640099181181
-0.6366358704028119
-0.6359094997064849
-0.6351849005651439
-0.6344620756192486
-0.6337410274140334
-0.633021758399835
-0.6323042709324248
-0.6315885672733462
-0.6308746495902577
-0.6301625199572798
-0.6294521803553469
-0.6287436326725657
-0.6280368787045758
-0.6273319201549166
-0.6266287586353978
-0.6259273956664764
-0.6252278326776353
-0.6245300710077684
-0.6238341119055693
-0.6231399565299248
-0.6224476059503117
-0.6217570611471988
-0.6210683230124523
-0.620381392349745
-0.6196962698749715
-0.6190129562166637
-0.6183314519164145
-0.6176517574293006
-0.616973873124314
-0.6162977992847929
-0.6156235361088593
-0.6149510837098582
-0.614280442116801
-0.6136116112748131
-0.6129445910455836
-0.6122793812078192
-0.6116159814577014
-0.6109543914093465
-0.6102946105952689
-0.6096366384668475
-0.6089804743947962
-0.6083261176696355
-0.607673567502168
-0.6070228230239583
-0.6063738832878127
-0.6057267472682644
-0.6050814138620595
-0.6044378818886478
-0.6037961500906741
-0.6031562171344731
-0.6025180816105673
-0.6018817420341661
-0.601247196845669
-0.6006144444111692
-0.5999834830229617
-0.5993543109000515
-0.5987269261886663
-0.5981013269627689
-0.5974775112245742
-0.5968554769050662
-0.5962352218645189
-0.5956167438930172
-0.5950000407109812
-0.5943851099696922
-0.5937719492518202
-0.5931605560719528
-0.592550927877127
-0.5919430620473614
-0.5913369558961913
-0.5907326066712042
-0.5901300115545776
-0.5895291676636184
-0.5889300720513032
-0.5883327217068206
-0.5877371135561139
-0.5871432444624269
-0.586551111226849
-0.5859607105888628
-0.5853720392268924
-0.5847850937588533
-0.5841998707427027
-0.5836163666769916
-0.5830345780014168
-0.5824545010973761
-0.5818761322885213
-0.581299467841315
-0.5807245039655867
-0.5801512368150897
-0.5795796624880593
-0.5790097770277716
-0.5784415764231028
-0.5778750566090894
-0.5773102134674888
-0.5767470428273402
-0.5761855404655268
-0.5756257021073378
-0.5750675234270308
-0.5745110000483953
-0.5739561275453161
-0.5734029014423365
-0.5728513172152233
-0.5723013702915297
-0.5717530560511614
-0.5712063698269401
-0.5706613069051689
-0.5701178625261967
-0.5695760318849838
-0.5690358101316664
-0.5684971923721218
-0.5679601736685334
-0.5674247490399552
-0.566890913462877
-0.5663586618717891
-0.5658279891597454
-0.5652988901789295
-0.5647713597412173
-0.564245392618741
-0.5637209835444521
-0.5631981272126849
-0.5626768182797188
-0.56215705136434
-0.5616388210484038
-0.5611221218773952
-0.5606069483609899
-0.5600932949736142
-0.5595811561550045
-0.559070526310766
-0.5585613998129316
-0.5580537710005182
-0.5575476341800842
-0.5570429836262863
-0.5565398135824331
-0.5560381182610407
-0.5555378918443862
-0.5550391284850601
-0.5545418223065185
-0.5540459674036338
-0.5535515578432446
-0.553058587664705
-0.5525670508804321
-0.5520769414764534
-0.5515882534129523
-0.5511009806248127
-0.5506151170221634
-0.5501306564909194
-0.549647592893324
-0.5491659200684887
-0.5486856318329318
-0.548206721981116
-0.5477291842859848
-0.5472530124994975
-0.5467782003531626
-0.5463047415585699
-0.5458326298079218
-0.5453618587745623
-0.5448924221135051
-0.5444243134619602
-0.5439575264398584
-0.5434920546503761
-0.5430278916804552
-0.5425650311013253
-0.5421034664690215
-0.5416431913249019
-0.541184199196163
-0.5407264835963534
-0.5402700380258866
-0.5398148559725506
-0.5393609309120173
-0.5389082563083493
-0.5384568256145048
-0.5380066322728414
-0.5375576697156178
-0.537109931365493
-0.5366634106360247
-0.5362181009321652
-0.535773995650755
-0.5353310881810163
-0.5348893719050415
-0.5344488401982829
-0.5340094864300384
-0.5335713039639358
-0.5331342861584151
-0.5326984263672091
-0.532263717939821
-0.5318301542220008
-0.5313977285562191
-0.5309664342821399
-0.5305362647370886
-0.5301072132565214
-0.5296792731744895
-0.529252437824103
-0.5288267005379914
-0.5284020546487632
-0.5279784934894617
-0.5275560103940196
-0.5271345986977108
-0.5267142517376014
-0.526294962852995
-0.5258767253858798
-0.5254595326813701
-0.5250433780881476
-0.5246282549588986
-0.5242141566507508
-0.5238010765257057
-0.5233890079510696
-0.5229779442998825
-0.5225678789513437
-0.5221588052912356
-0.5217507167123442
-0.5213436066148788
-0.520937468406887
-0.5205322955046692
-0.5201280813331884
-0.5197248193264805
-0.5193225029280588
-0.5189211255913182
-0.5185206807799352
-0.5181211619682675
-0.5177225626417487
-0.5173248762972811
-0.5169280964436269
-0.5165322166017958
-0.5161372303054297
-0.5157431311011853
-0.5153499125491148
-0.5149575682230414
-0.5145660917109354
-0.5141754766152846
-0.5137857165534645
-0.5133968051581035
-0.5130087360774476
-0.5126215029757202
-0.5122350995334808
-0.5118495194479804
-0.5114647564335135
-0.5110808042217687
-0.510697656562175
-0.5103153072222463
-0.5099337499879227
-0.5095529786639095
-0.5091729870740122
-0.5087937690614703
-0.5084153184892868
-0.5080376292405556
-0.5076606952187864
-0.5072845103482255
-0.5069090685741751
-0.5065343638633086
-0.5061603902039843
-0.5057871416065547
-0.5054146121036739
-0.5050427957506023
-0.5046716866255074
-0.5043012788297628
-0.5039315664882431
-0.5035625437496172
-0.5031942047866375
-0.5028265437964268
-0.5024595550007627
-0.5020932326463574
-0.5017275710051365
-0.5013625643745142
-0.5009982070776642
-0.5006344934637899
-0.50027141790839
-0.4999089748135219
-0.49954715860806176
-0.49918596374796165
-0.4988253847165039
-0.4984654160245523
-0.49810605221080045
-0.49774728784201694
-0.49738911751328774
-0.4970315358482554
-0.4966745374993554
-0.49631811714804963
-0.4959622695050564
-0.4956069893105778
-0.4952522713345243
-0.4948981103767358
-0.49454450126719984
-0.4941914388662672
-0.4938389180648638
-0.49348693378470043
-0.4931354809784784
-0.4927845546300934
-0.4924341497548353
-0.4920842613995854
-0.491734884643011
-0.4913860145957562
-0.49103764640062997
-0.490689775232792
-0.49034239629993387
-0.48999550484245913
-0.4896490961336585
-0.4893031654798838
-0.4889577082207175
-0.48861271972914017
-0.48826819541169403
-0.48792413070864465
-0.48758052109413846
-0.48723736207635815
-0.48689464919767456
-0.4865523780347957
-0.48621054419891285
-0.4858691433358435
-0.48552817112617175
-0.48518762328538456
-0.48484749556400675
-0.4845077837477316
-0.48416848365754867
-0.4838295911498694
-0.483491102116649
-0.48315301248550546
-0.48281531821983603
-0.48247801531893
-0.4821410998180792
-0.48180456778868513
-0.48146841533836354
-0.4811326386110452
-0.4807972337870749
-0.4804621970833063
-0.48012752475319503
-0.4797932130868876
-0.47945925841130854
-0.47912565709024385
-0.4787924055244218
-0.47845950015159056
-0.4781269374465936
-0.477794713921441
-0.4774628261253793
-0.4771312706449572
-0.4768000441040889
-0.47646914316411465
-0.47613856452385833
-0.47580830491968185
-0.47547836112553726
-0.47514872995301516
-0.4748194082513914
-0.4744903929076696
-0.47416168084662214
-0.4738332690308271
-0.47350515446070335
-0.47317733417454205
-0.472849805248536
-0.4725225647968055
-0.4721956099714222
-0.471868937962429
-0.4715425459978588
-0.4712164313437486
-0.4708905913041524
-0.47056502322115024
-0.47023972447485524
-0.46991469248341744
-0.4695899247030248
-0.46926541862790194
-0.4689411717903059
-0.4686171817605189
-0.468293446146839
-0.46796996259556733
-0.4676467287909931
-0.4673237424553761
-0.46700100134892597
-0.466678503269779
-0.46635624605397263
-0.4660342275754166
-0.46571244574586235
-0.4653908985148689
-0.46506958386976655
-0.46474849983561817
-0.4644276444751775
-0.4641070158888448
-0.46378661221462025
-0.4634664316280549
-0.4631464723421982
-0.46282673260754403
-0.46250721071197365
-0.46218790498069584
-0.4618688137761852
-0.46154993549811757
-0.46123126858330266
-0.4609128115056148
-0.4605945627759207
-0.46027652094200505
-0.4599586845884935
-0.45964105233677316
-0.45932362284491096
-0.459006394807569
-0.458689366955918
-0.4583725380575484
-0.45805590691637854
-0.45773947237256074
-0.45742323330238555
-0.45710718861818217
-0.4567913372682186
-0.4564756782365973
-0.45616021054315053
-0.45584493324333153
-0.4555298454281047
-0.45521494622383324
-0.4549002347921639
-0.4545857103299102
-0.4542713720689331
-0.45395721927601923
-0.4536432512527576
-0.45332946733541285
-0.45301586689479767
-0.45270244933614223
-0.45238921409896155
-0.4520761606569208
-0.4517632885176986
-0.45145059722284764
-0.45113808634765395
-0.4508257555009934
-0.45051360432518667
-0.4502016324958513
-0.4498898397217528
-0.4495782257446526
-0.44926679033915495
-0.44895553331255095
-0.44864445450466095
-0.4483335537876751
-0.4480228310659916
-0.44771228627605314
-0.4474019193861815
-0.44709173039640976
-0.44678171933831295
-0.44647188627483714
-0.4461622313001254
-0.4458527545393435
-0.4455434561485022
-0.44523433631427906
-0.444925395253837
-0.44461663321464234
-0.44430805047428
-0.4439996473402679
-0.4436914241498684
-0.44338338126989885
-0.4430755190965403
-0.44276783805514397
-0.44246033860003625
-0.4421530212143226
-0.4418458864096884
-0.44153893472619965
-0.44123216673210064
-0.440925583023611
-0.4406191842247206
-0.44031297098698285
-0.4400069439893065
-0.4397011039377461
-0.4393954515652899
-0.4390899876316478
-0.4387847129230361
-0.4384796282519621
-0.438174734457006
-0.43787003240260214
-0.4375655229788186
-0.43726120710113514
-0.43695708571021935
-0.4366531597717026
-0.4363494302759529
-0.4360458982378479
-0.4357425646965455
-0.43543943071525315
-0.43513649738099675
-0.4348337658043868
-0.43453123711938446
-0.43422891248306544
-0.4339267930753832
-0.4336248800989303
-0.4333231747786993
-0.43302167836184147
-0.432720392117425
-0.4324193173361918
-0.4321184553303128
-0.4318178074331425
-0.43151737499897225
-0.43121715940278205
-0.430917162039992
-0.43061738432621155
-0.4303178276969889
-0.430018493607558
-0.42971938353258576
-0.4294204989659172
-0.4291218414203204
-0.42882341242722966
-0.4285252135364884
-0.42822724631609044
-0.42792951235192095
-0.4276320132474957
-0.42733475062370047
-0.4270377261185282
-0.42674094138681645
-0.4264443980999833
-0.42614809794576264
-0.42585204262793847
-0.4255562338660787
-0.42526067339526774
-0.4249653629658386
-0.42467030434310393
-0.42437549930708673
-0.42408094965225007
-0.42378665718722575
-0.4234926237345432
-0.4231988511303566
-0.42290534122417206
-0.4226120958785739
-0.4223191169689505
-0.422026406383219
-0.4217339660215501
-0.421441797796092
-0.4211499036306933
-0.42085828546062637
-0.4205669452323091
-0.42027588490302686
-0.419985106440654
-0.4196946118233741
-0.4194044030394008
-0.4191144820866973
-0.4188248509726961
-0.418535511714018
-0.41824646633619056
-0.4179577168733666
-0.4176692653680422
-0.4173811138707741
-0.4170932644398971
-0.41680571914124104
-0.4165184800478475
-0.4162315492396863
-0.41594492880337164
-0.415658620831878
-0.41537262742425596
-0.4150869506853477
-0.4148015927255026
-0.414516555660292
-0.41423184161022475
-0.41394745270046185
-0.41366339106053146
-0.4133796588240435
-0.4130962581284042
-0.41281319111453146
-0.4125304599265683
-0.4122480667115983
-0.4119660136193597
-0.41168430280196033
-0.4114029364135917
-0.4111219166102442
-0.41084124554942164
-0.4105609253898556
-0.4102809582912211
-0.41000134641385105
-0.40972209191845155
-0.40944319696581744
-0.4091646637165473
-0.4088864943307598
-0.4086086909678088
-0.408331255786
-0.4080541909423071
-0.4077774985920885
-0.40750118088880394
-0.40722523998373183
-0.4069496780256868
-0.40667449716073734
-0.406399699531924
-0.40612528727897806
-0.40585126253803994
-0.4055776274413792
-0.4053043841171136
-0.4050315346889295
-0.40475908127580235
-0.404487025991718
-0.4042153709453938
-0.4039441182400008
-0.4036732699728863
-0.4034028282352971
-0.4031327951121026
-0.4028631726815195
-0.40259396301483635
-0.4023251681761388
-0.4020567902220357
-0.40178883120138603
-0.4015212931550254
-0.4012541781154945
-0.400987488106768
-0.40072122514398306
-0.4004553912331701
-0.4001899883709832
-0.39992501854443147
-0.39966048373061186
-0.399396385896442
-0.39913272699839364
-0.39886950898222784
-0.3986067337827305
-0.39834440332344834
-0.39808251951642676
-0.397821084261947
-0.39756009944826626
-0.3972995669513568
-0.39703948863464733
-0.39677986634876433
-0.3965207019312754
-0.39626199720643257
-0.3960037539849173
-0.39574597406358586
-0.3954886592252168
-0.3952318112382583
-0.39497543185657696
-0.39471952281920825
-0.3944640858501071
-0.3942091226579005
-0.39395463493564026
-0.393700624360558
-0.39344709259382066
-0.3931940412802867
-0.3929414720482646
-0.3926893865092719
-0.3924377862577955
-0.39218667287105324
-0.3919360479087568
-0.3916859129128757
-0.39143626940740267
-0.39118711889812086
-0.39093846287237066
-0.39069030279882017
-0.39044264012723534
-0.3901954762882521
-0.3899488126931492
-0.3897026507336238
-0.3894569917815672
-0.38921183718884217
-0.38896718828706234
-0.3887230463873725
-0.3884794127802303
-0.38823628873518984
-0.3879936755006864
-0.38775157430382273
-0.3875099863501571
-0.3872689128234926
-0.3870283548856676
-0.38678831367634925
-0.3865487903128264
-0.38630978588980613
-0.3860713014792104
-0.3858333381299753
-0.3855958968678512
-0.38535897869520497
-0.38512258459082394
-0.3848867155097211
-0.3846513723829423
-0.384416556117375
-0.384182267595559
-0.38394850767549843
-0.3837152771904758
-0.3834825769488677
-0.38325040773396263
-0.38301877030377945
-0.3827876653908894
-0.3825570937022381
-0.382327055918971
-0.382097552696259
-0.3818685846631276
-0.3816401524222864
-0.3814122565499614
-0.3811848975957292
-0.3809580760823523
-0.3807317925056172
-0.3805060473341734
-0.3802808410093759
-0.380056173945128
-0.37983204652772656
-0.37960845911570995
-0.3793854120397071
-0.37916290560228877
-0.378940940077821
-0.3787195157123204
-0.37849863272331175
-0.378278291299687
-0.37805849160156674
-0.37783923376016404
-0.3776205178776497
-0.37740234402702
-0.37718471225196615
-0.37696762256674654
-0.3767510749560603
-0.3765350693749234
-0.3763196057485469
-0.37610468397221714
-0.3758903039111784
-0.37567646540051697
-0.3754631682450487
-0.3752504122192074
-0.37503819706693614
-0.3748265225015806
-0.3746153882057846
-0.37440479383138797
-0.3741947389993266
-0.37398522329953426
-0.37377624629084766
-0.37356780750091295
-0.3733599064260948
-0.37315254253138735
-0.37294571525032855
-0.37273942398491505
-0.3725336681055214
-0.3723284469508197
-0.3721237598277029
-0.3719196060112098
-0.37171598474445255
-0.37151289523854636
-0.37131033667254176
-0.3711083081933593
-0.37090680891572625
-0.37070583792211587
-0.37050539426268925
-0.3703054769552393
-0.3701060849851373
-0.36990721730528153
-0.36970887283604886
-0.3695110504652485
-0.3693137490480776
-0.36911696740708066
-0.36892070433211
-0.36872495858028936
-0.36852972887597985
-0.3683350139107485
-0.36814081234333906
-0.36794712279964525
-0.3677539438726866
-0.3675612741225871
-0.3673691120765556
-0.36717745622886944
-0.3669863050408601
-0.3667956569409017
-0.3666055103244019
-0.3664158635537951
-0.3662267149585384
-0.3660380628351102
-0.3658499054470114
-0.3656622410247682
-0.3654750677659391
-0.3652883838351228
-0.36510218736397
-0.3649164764511969
-0.3647312491626013
-0.364546503531082
-0.3643622375566601
-0.3641784492065028
-0.3639951364149504
-0.3638122970835454
-0.36362992908106456
-0.36344803024355277
-0.3632665983743607
-0.3630856312441839
-0.36290512659110563
-0.36272508212064103
-0.36254549550578496
-0.36236636438706216
-0.3621876863725795
-0.3620094590380817
-0.36183167992700893
-0.3616543465505576
-0.36147745638774337
-0.36130100688546685
-0.3611249954585821
-0.3609494194899679
-0.36077427633060094
-0.3605995632996325
-0.36042527768446725
-0.3602514167408447
-0.3600779776929238
-0.35990495773336917
-0.35973235402344106
-0.35956016369308724
-0.35938838384103794
-0.3592170115349028
-0.3590460438112714
-0.3588754776758156
-0.358705310103395
-0.35853553803816457
-0.3583661583936856
-0.3581971680530386
-0.3580285638689392
-0.3578603426638569
-0.3576925012301355
-0.35752503633011745
-0.3573579446962702
-0.35719122303131445
-0.35702486800835653
-0.3568588762710223
-0.3566932444335942
-0.35652796908115025
-0.35636304676970665
-0.3561984740263622
-0.3560342473494456
-0.3558703632086656
-0.35570681804526305
-0.35554360827216674
-0.35538073027415035
-0.3552181804079932
-0.35505595500264314
-0.35489405035938204
-0.35473246275199366
-0.3545711884269344
-0.35441022360350694
-0.3542495644740354
-0.354089207204044
-0.3539291479324383
-0.35376938277168807
-0.3536099078080138
-0.3534507191015754
-0.35329181268666254
-0.35313318457188936
-0.35297483074039
-0.3528167471500174
-0.35265892973354473
-0.3525013743988691
-0.35234407702921766
-0.35218703348335634
-0.35203023959580143
-0.351873691177033
-0.35171738401371105
-0.3515613138688945
-0.351405476482262
-0.3512498675703359
-0.35109448282670785
-0.3509393179222676
-0.3507843685054338
-0.35062963020238747
-0.3504750986173074
-0.3503207693326087
-0.35016663790918323
-0.35001269988664246
-0.3498589507835628
-0.3497053860977334
-0.34955200130640607
-0.34939879186654776
-0.3492457532150953
-0.3490928807692125
-0.34894016992654947
-0.34878761606550424
-0.34863521454548696
-0.348482960707186
-0.3483308498728368
-0.3481788773464922
-0.34802703841429605
-0.3478753283447582
-0.34772374238903225
-0.34757227578119515
-0.34742092373852923
-0.34726968146180637
-0.3471185441355747
-0.3469675069284465
-0.3468165649933893
-0.34666571346801855
-0.34651494747489286
-0.3463642621218106
-0.34621365250210945
-0.34606311369496745
-0.3459126407657065
-0.3457622287660977
-0.34561187273466865
-0.34546156769701314
-0.3453113086661026
-0.3451610906425995
-0.3450109086151728
-0.3448607575608157
-0.34471063244516453
-0.34456052822282063
-0.34441043983767333
-0.34426036222322515
-0.3441102903029189
-0.34396021899046664
-0.34381014319018044
-0.34366005779730513
-0.3435099576983526
-0.343359837771438
-0.3432096928866183
-0.3430595179062314
-0.3429093076852383
-0.34275905707156606
-0.34260876090645287
-0.3424584140247951
-0.34230801125549526
-0.34215754742181226
-0.3420070173417131
-0.34185641582822635
-0.3417057376897968
-0.3415549777306419
-0.3414041307511103
-0.341253191548041
-0.34110215491512463
-0.3409510156432659
-0.34079976852094807
-0.3406484083345983
-0.3404969298689544
-0.34034532790743355
-0.34019359723250203
-0.34004173262604626
-0.33988972886974533
-0.3397375807454451
-0.3395852830355328
-0.339432830523314
-0.3392802179933899
-0.33912744023203645
-0.33897449202758406
-0.3388213681707997
-0.33866806345526845
-0.33851457267777757
-0.3383608906387012
-0.3382070121423859
-0.3380529319975377
-0.33789864501761013
-0.3377441460211927
-0.33758942983240103
-0.3374344912812678
-0.33727932520413423
-0.33712392644404304
-0.33696828985113186
-0.3368124102830277
-0.3366562826052423
-0.33649990169156774
-0.33634326242447404
-0.33618635969550587
-0.3360291884056814
-0.3358717434658911
-0.3357140197972974
-0.3355560123317348
-0.3353977160121109
-0.3352391257928078
-0.3350802366400841
-0.33492104353247726
-0.3347615414612068
-0.33460172543057753
-0.3344415904583836
-0.3342811315763127
-0.33412034383035016
-0.3339592222811852
-0.33379776200461453
-0.3336359580919494
-0.33347380565042006
-0.33331129980358276
-0.33314843569172514
-0.33298520847227314
-0.3328216133201967
-0.3326576454284169
-0.3324933000082118
-0.33232857228962376
-0.33216345752186505
-0.3319979509737251
-0.331832047933976
-0.3316657437117795
-0.33149903363709254
-0.33133191306107335
-0.3311643773564869
-0.3309964219181104
-0.3308280421631383
-0.330659233531587
-0.330489991486699
-0.330320311515347
-0.33015018912843763
-0.32997961986131386
-0.32980859927415784
-0.3296371229523928
-0.329465186507084
-0.32929278557534014
-0.32911991582071237
-0.32894657293359447
-0.32877275263162076
-0.32859845066006416
-0.328423662792233
-0.32824838482986696
-0.3280726126035325
-0.3278963419730166
-0.32771956882772035
-0.32754228908705096
-0.32736449870081274
-0.32718619364959706
-0.32700736994517166
-0.3268280236308675
-0.3266481507819658
-0.32646774750608276
-0.3262868099435535
-0.32610533426781463
-0.3259233166857849
-0.32574075343824505
-0.3255576408002158
-0.3253739750813345
-0.3251897526262296
-0.32500496981489485
-0.32481962306305995
-0.3246337088225614
-0.3244472235817101
-0.32426016386565754
-0.3240725262367611
-0.3238843072949461
-0.32369550367806665
-0.32350611206226393
-0.32331612916232355
-0.3231255517320295
-0.32293437656451707
-0.3227426004926226
-0.32255022038923176
-0.32235723316762543
-0.32216363578182283
-0.32196942522692273
-0.321774598539442
-0.32157915279765203
-0.32138308512191177
-0.3211863926749993
-0.32098907266244026
-0.32079112233283336
-0.32059253897817325
-0.32039331993417164
-0.32019346258057374
-0.31999296434147345
-0.3197918226856248
-0.3195900351267504
-0.31938759922384763
-0.3191845125814906
-0.3189807728501298
-0.31877637772638845
-0.31857132495335516
-0.3183656123208738
-0.31815923766582954
-0.31795219887243226
-0.3177444938724956
-0.3175361206457127
-0.3173270772199291
-0.3171173616714111
-0.31690697212511076
-0.3166959067549272
-0.3164841637839644
-0.3162717414847843
-0.3160586381796572
-0.3158448522408067
-0.3156303820906521
-0.31541522620204565
-0.31519938309850626
-0.3149828513544489
-0.3147656295954089
-0.31454771649826374
-0.31432911079144854
-0.31410981125516846
-0.31388981672160554
-0.3136691260751221
-0.31344773825245864
-0.31322565224292753
-0.3130028670886013
-0.3127793818844974
-0.3125551957787567
-0.3123303079728177
-0.3121047177215862
-0.3118784243335987
-0.3116514271711821
-0.31142372565060683
-0.3111953192422361
-0.3109662074706686
-0.31073638991487695
-0.3105058662083394
-0.3102746360391675
-0.310042699150227
-0.30981005533925393
-0.3095767044589641
-0.30934264641715814
-0.3091078811768191
-0.3088724087562056
-0.30863622922893796
-0.308399342724079
-0.3081617494262082
-0.3079234495754903
-0.3076844434677367
-0.30744473145446183
-0.30720431394293185
-0.306963191396208
-0.3067213643331823
-0.30647883332860804
-0.30623559901312214
-0.3059916620732621
-0.30574702325147507
-0.3055016833461206
-0.3052556432114667
-0.30500890375767814
-0.3047614659507981
-0.3045133308127229
-0.30426449942116884
-0.30401497290963214
-0.3037647524673419
-0.3035138393392044
-0.3032622348257414
-0.3030099402830192
-0.30275695712257156
-0.3025032868113139
-0.30224893087145
-0.30199389088037043
-0.3017381684705435
-0.3014817653293981
-0.3012246831991979
-0.3009669238769076
-0.30070848921405147
-0.30044938111656216
-0.3001896015446228
-0.29992915251249874
-0.2996680360883623
-0.2994062543941075
-0.2991438096051573
-0.29888070395026056
-0.29861693971128156
-0.29835251922297906
-0.2980874448727777
-0.2978217191005287
-0.2975553443982629
-0.29728832330993316
-0.29702065843114794
-0.2967523524088952
-0.2964834079412571
-0.2962138277771143
-0.29594361471584124
-0.295672771606991
-0.2954013013499707
-0.29512920689370653
-0.2948564912362989
-0.29458315742466734
-0.29430920855418496
-0.29403464776830324
-0.2937594782581651
-0.29348370326220874
-0.2932073260657603
-0.29293035000061574
-0.2926527784446117
-0.29237461482118665
-0.29209586259892933
-0.2918165252911178
-0.29153660645524576
-0.2912561096925392
-0.29097503864746066
-0.29069339700720226
-0.29041118850116754
-0.2901284169004413
-0.2898450860172481
-0.2895611997043991
-0.28927676185472573
-0.28899177640050344
-0.2887062473128621
-0.28842017860118413
-0.28813357431249087
-0.2878464385308166
-0.2875587753765701
-0.28727058900588304
-0.2869818836099466
-0.2866926634143351
-0.2864029326783166
-0.28611269569415043
-0.2858219567863725
-0.28553072031106635
-0.28523899065512226
-0.2849467722354819
-0.2846540694983701
-0.28436088691851313
-0.2840672289983437
-0.28377310026719105
-0.2834785052804588
-0.28318344861878786
-0.2828879348872055
-0.2825919687142605
-0.2822955547511442
-0.28199869767079677
-0.28170140216699946
-0.28140367295345226
-0.28110551476283696
-0.2808069323458651
-0.28050793047031214
-0.280208513920035
-0.27990868749397624
-0.27960845600515216
-0.2793078242796263
-0.2790067971554662
-0.278705379481687
-0.27840357611717703
-0.27810139192960964
-0.27779883179433795
-0.27749590059327467
-0.27719260321375533
-0.2768889445473855
-0.27658492948887187
-0.27628056293483716
-0.2759758497826187
-0.27567079492904967
-0.27536540326922465
-0.2750596796952477
-0.2747536290949646
-0.2744472563506767
-0.2741405663378384
-0.27383356392373776
-0.2735262539661596
-0.2732186413120302
-0.27291073079604605
-0.27260252723928363
-0.2722940354477926
-0.27198526021116953
-0.27167620630111533
-0.2713668784699733
-0.2710572814492498
-0.2707474199481158
-0.2704372986518906
-0.2701269222205067
-0.2698162952869561
-0.2695054224557173
-0.2691943083011641
-0.2688829573659549
-0.268571374159403
-0.2682595631558272
-0.26794752879288375
-0.2676352754698779
-0.26732280754605664
-0.26701012933888074
-0.26669724512227794
-0.26638415912487534
-0.2660708755282118
-0.2657573984649304
-0.26544373201694993
-0.26512988021361666
-0.2648158470298349
-0.26450163638417656
-0.2641872521369709
-0.2638726980883722
-0.26355797797640657
-0.2632430954749977
-0.26292805419197157
-0.2626128576670385
-0.26229750936975516
-0.26198201269746263
-0.26166637097320544
-0.261350587443626
-0.26103466527683794
-0.26071860756027776
-0.26040241729853253
-0.2600860974111471
-0.25976965073040614
-0.25945307999909595
-0.25913638786824145
-0.25881957689482094
-0.25850264953945745
-0.258185608164087
-0.257868455029603
-0.25755119229347734
-0.2572338220073574
-0.2569163461146402
-0.25659876644802093
-0.25628108472701894
-0.25596330255547817
-0.2556454214190441
-0.2553274426826159
-0.25500936758777365
-0.2546911972501804
-0.25437293265696104
-0.25405457466405346
-0.25373612399353673
-0.2534175812309327
-0.25309894682248224
-0.2527802210723964
-0.2524614041400811
-0.2521424960373361
-0.25182349662552794
-0.25150440561273735
-0.2511852225508786
-0.2508659468327942
-0.2505465776893214
-0.2502271141863339
-0.24990755522175376
-0.2495878995225392
-0.24926814564164326
-0.24894829195494572
-0.24862833665815742
-0.24830827776369718
-0.2479881130975407
-0.24766784029604133
-0.24734745680272308
-0.2470269598650453
-0.24670634653113865
-0.24638561364651346
-0.24606475785073778
-0.24574377557408822
-0.24542266303417126
-0.24510141623251464
-0.24478003095113066
-0.24445850274904923
-0.24413682695882183
-0.2438149986829951
-0.2434930127905554
-0.24317086391334225
-0.2428485464424327
-0.2425260545244946
-0.24220338205810937
-0.24188052269006427
-0.2415574698116143
-0.24123421655471222
-0.24091075578820786
-0.24058708011401647
-0.24026318186325507
-0.2399390530923478
-0.2396146855790982
-0.23929007081873183
-0.2389652000199044
-0.23864006410067906
-0.23831465368447136
-0.23798895909596035
-0.23766297035696898
-0.23733667718230927
-0.23701006897559668
-0.23668313482502967
-0.23635586349913645
-0.23602824344248835
-0.23570026277137923
-0.23537190926947132
-0.23504317038340644
-0.2347140332183838
-0.2343844845337028
-0.23405451073827166
-0.23372409788608128
-0.2333932316716441
-0.23306189742539823
-0.23273008010907603
-0.23239776431103748
-0.2320649342415682
-0.2317315737281414
-0.2313976662106445
-0.23106319473656906
-0.23072814195616437
-0.23039249011755641
-0.2300562210618275
-0.22971931621806163
-0.2293817565983512
-0.22904352279276813
-0.2287045949642963
-0.22836495284372782
-0.22802457572452067
-0.22768344245761934
-0.2273415314462371
-0.2269988206406005
-0.2266552875326549
-0.22631090915073238
-0.22596566205418028
-0.22561952232795152
-0.22527246557715525
-0.22492446692156892
-0.22457550099011064
-0.22422554191527183
-0.22387456332751093
-0.22352253834960611
-0.22316943959096885
-0.22281523914191625
-0.22245990856790415
-0.22210341890371843
-0.22174574064762648
-0.22138684375548617
-0.22102669763481586
-0.22066527113882095
-0.2203025325603804
-0.21993844962598968
-0.21957298948966425
-0.21920611872679896
-0.2188378033279858
-0.21846800869278898
-0.218096699623478
-0.217723840318717
-0.21734939436721146
-0.2169733247413112
-0.2165955937905713
-0.21621616323526732
-0.21583499415986868
-0.2154520470064663
-0.21506728156815758
-0.21468065698238586
-0.2142921317242361
-0.2139016635996847
-0.21350920973880583
-0.2131147265889312
-0.21271816990776515
-0.21231949475645406
-0.21191865549261046
-0.21151560576328993
-0.21111029849792312
-0.21070268590120061
-0.21029271944591227
-0.20988034986573828
-0.20946552714799432
-0.2090482005263296
-0.20862831847337715
-0.20820582869335674
-0.2077806781146294
-0.20735281288220586
-0.20692217835020443
-0.2064887190742622
-0.20605237880389676
-0.20561310047482018
-0.2051708262012027
-0.20472549726788836
-0.20427705412256025
-0.2038254363678575
-0.20337058275344122
-0.202912431168011
-0.2024509186312709
-0.20198598128584594
-0.20151755438914637
-0.20104557230518277
-0.20056996849632908
-0.20009067551503412
-0.19960762499548323
-0.1991207476452066
-0.19862997323663584
-0.19813523059860977
-0.1976364476078264
-0.19713355118024362
-0.1966264672624256
-0.19611512082283822
-0.19559943584308975
-0.19507933530911864
-0.19455474120232813
-0.1940255744906662
-0.1934917551196526
-0.19295320200335014
-0.19240983301528342
-0.19186156497930074
-0.19130831366038342
-0.19074999375539714
-0.19018651888379134
-0.1896178015782401
-0.1890437532752287
-0.18846428430558393
-0.18787930388494817
-0.1872887201041969
-0.18669243991979995
-0.1860903691441244
-0.18548241243568286
-0.18486847328932232
-0.18424845402635592
-0.1836222557846373
-0.18298977850857712
-0.1823509209391
-0.18170558060354497
-0.18105365380550525
-0.18039503561461045
-0.17972961985624947
-0.1790572991012327
-0.17837796465539602
-0.17769150654914528
-0.17699781352693839
-0.17629677303671004
-0.17558827121923293
-0.1748721928974214
-0.1741484215655707
-0.17341683937853752
-0.17267732714085826
-0.17192976429580464
-0.17117402891437938
-0.17040999768424703
-0.16963754589860497
-0.16885654744498985
-0.1680668747940226
-0.1672683989880882
-0.16646098962995476
-0.16564451487132703
-0.16481884140133662
-0.1639838344349676
-0.16313935770141935
-0.16228527343240245
-0.16142144235037276
-0.16054772365669606
-0.1596639750197525
-0.15877005256297144
-0.15786581085280293
-0.15695110288662084
-0.15602578008056267
-0.15508969225730024
-0.15414268763374483
-0.15318461280868395
-0.15221531275035416
-0.15123463078394184
-0.15024240857901944
-0.14923848613691176
-0.14822270177799607
-0.1471948921289315
-0.1461548921098209
-0.14510253492130276
-0.14403765203157548
-0.1429600731633503
-0.14186962628073457
-0.14076613757604667
-0.13964943145655917
-0.13851933053117138
-0.13737565559701104
-0.13621822562596642
-0.1350468577511456
-0.1338613672532638
-0.13266156754696018
-0.13144727016704238
-0.13021828475465735
-0.12897441904339124
-0.12771547884529444
-0.12644126803683642
-0.1251515885447836
-0.1238462403320072
-0.12252502138321242
-0.12118772769059949
-0.11983415323944513
-0.11846408999361135
-0.11707732788097913
-0.11567365477880764
-0.11425285649901573
-0.11281471677339028
-0.11135901723871555
-0.10988553742182972
-0.10839405472460151
-0.10688434440883232
-0.1053561795810789
-0.10380933117740121
-0.10224356794803169
-0.10065865644196514
-0.09905436099147102
-0.09743044369652987
-0.09578666440918682
-0.09412278071782909
-0.09243854793138206
-0.09073371906342831
-0.08900804481624436
-0.08726127356475732
-0.08549315134042446
-0.08370342181502655
-0.08189182628438663
-0.08005810365200006


==> attachments/KRR_data_1ZSG_true.txt <==
-0.98159399
-0.9800382728281601
-0.9785045433437725
-0.9769924128522705
-0.9755014970927767
-0.9740314162035495
-0.9725817946876162
-0.9711522613785946
-0.9697424494066993
-0.9683519961649365
-0.9669805432754803
-0.9656277365562373
-0.9642932259875909
-0.962976665679333
-0.9616777138377732
-0.9603960327330342
-0.9591312886665253
-0.9578831519385977
-0.9566512968163778
-0.955435401501782
-0.9542351480997067
-0.9530502225863988
-0.951880314778002
-0.9507251182992786
-0.9495843305525076
-0.9484576526865585
-0.9473447895661382
-0.9462454497412129
-0.9451593454166007
-0.9440861924217396
-0.9430257101806239
-0.9419776216819149
-0.9409416534492191
-0.9399175355115386
-0.9389050013738871
-0.9379037879880795
-0.9369136357236836
-0.9359342883391435
-0.9349654929530666
-0.9340070000156772
-0.9330585632804367
-0.9321199397758256
-0.9311908897772929
-0.9302711767793647
-0.9293605674679194
-0.928458831692622
-0.9275657424395216
-0.9266810758038084
-0.9258046109627323
-0.924936130148678
-0.9240754186224042
-0.9232222646464346
-0.9223764594586126
-0.921537797245808
-0.9207060751177836
-0.9198810930812158
-0.9190626540138709
-0.9182505636389353
-0.9174446304995016
-0.9166446659332045
-0.9158504840470132
-0.9150619016921725
-0.914278738439299
-0.913500816553624
-0.9127279609703904
-0.9119599992703968
-0.9111967616556922
-0.9104380809254176
-0.9096837924517974
-0.9089337341562762
-0.9081877464858034
-0.9074456723892634
-0.906707357294052
-0.9059726490827964
-0.9052413980702201
-0.9045134569801521
-0.9037886809226792
-0.9030669273714388
-0.9023480561410564
-0.9016319293647237
-0.9009184114719153
-0.9002073691662492
-0.8994986714034836
-0.8987921893696555
-0.8980877964593554
-0.897385368254142
-0.8966847825010917
-0.8959859190914887
-0.8952886600396466
-0.8945928894618691
-0.8938984935555447
-0.8932053605783755
-0.8925133808277397
-0.8918224466201893
-0.8911324522710777
-0.8904432940743222
-0.8897548702822966
-0.8890670810858549
-0.888379828594487
-0.8876930168166028
-0.8870065516399466
-0.8863203408121396
-0.8856342939213522
-0.8849483223771026
-0.8842623393911837
-0.883576259958716
-0.8828900008393263
-0.8822034805384547
-0.8815166192887821
-0.8808293390317865
-0.8801415633994212
-0.8794532176959162
-0.8787642288797042
-0.8780745255454669
-0.8773840379063051
-0.8766926977760292
-0.8760004385515693
-0.8753071951955083
-0.8746129042187325
-0.8739175036632019
-0.8732209330848402
-0.8725231335365421
-0.8718240475512969
-0.8711236191254328
-0.8704217937019741
-0.8697185181541165
-0.8690137407688174
-0.868307411230502
-0.867599480604882
-0.8668899013228906
-0.8661786271647297
-0.8654656132440303
-0.8647508159921258
-0.8640341931424362
-0.8633157037149661
-0.8625953080009102
-0.8618729675473726
-0.8611486451421941
-0.8604223047988897
-0.859693911741695
-0.8589634323907203
-0.8582308343472143
-0.8574960863789339
-0.8567591584056216
-0.8560200214845883
-0.8552786477964047
-0.854535010630695
-0.8537890843720377
-0.8530408444859705
-0.8522902675050988
-0.8515373310153092
-0.8507820136420832
-0.8500242950369163
-0.8492641558638386
-0.8485015777860359
-0.8477365434525729
-0.8469690364852169
-0.8461990414653623
-0.8454265439210533
-0.8446515303141076
-0.8438739880273374
-0.8430939053518702
-0.8423112714745664
-0.8415260764655342
-0.8407383112657423
-0.8399479676747288
-0.8391550383384048
-0.8383595167369559
-0.8375613971728364
-0.8367606747588603
-0.8359573454063841
-0.8351514058135855
-0.8343428534538337
-0.833531686564154
-0.8327179041337831
-0.8319015058928175
-0.8310824923009528
-0.8302608645363141
-0.8294366244843774
-0.8286097747269798
-0.8277803185314208
-0.8269482598396519
-0.8261136032575558
-0.8252763540443124
-0.8244365181018545
-0.8235941019644096
-0.8227491127881295
-0.8219015583408054
-0.8210514469916712
-0.82019878770129
-0.8193435900115273
-0.818485864035609
-0.8176256204482635
-0.816762870475948
-0.8158976258871571
-0.8150298989828175
-0.8141597025867615
-0.8132870500362863
-0.8124119551727929
-0.8115344323325069
-0.810654496337281
-0.8097721624854778
-0.8088874465429319
-0.8080003647339928
-0.8071109337326474
-0.8062191706537196
-0.8053250930441506
-0.8044287188743556
-0.8035300665296602
-0.8026291548018109
-0.801726002880566
-0.8008206303453604
-0.7999130571570484
-0.7990033036497198
-0.7980913905225936
-0.7971773388319854
-0.7962611699833495
-0.7953429057233946
-0.7944225681322737
-0.7935001796158478
-0.7925757628980208
-0.7916493410131482
-0.7907209372985178
-0.7897905753869012
-0.7888582791991785
-0.7879240729370308
-0.7869879810757064
-0.7860500283568554
-0.7851102397814347
-0.7841686406026811
-0.7832252563191551
-0.7822801126678534
-0.7813332356173865
-0.7803846513612291
-0.7794343863110333
-0.7784824670900117
-0.7775289205263858
-0.776573773646902
-0.775617053670413
-0.774658788001523
-0.7736990042243016
-0.7727377300960601
-0.771774993541192
-0.77081082264508
-0.7698452456480638
-0.7688782909394731
-0.7679099870517236
-0.7669403626544751
-0.7659694465488511
-0.7649972676617226
-0.764023855040051
-0.7630492378452941
-0.7620734453478712
-0.7610965069216906
-0.7601184520387356
-0.7591393102637114
-0.7581591112487502
-0.7571778847281772
-0.7561956605133333
-0.7552124684874582
-0.7542283386006292
-0.75324330086476
-0.7522573853486552
-0.7512706221731229
-0.750283041506143
-0.7492946735580921
-0.7483055485770251
-0.7473156968440117
-0.7463251486685275
-0.7453339343839018
-0.744342084342819
-0.7433496289128738
-0.7423565984721812
-0.7413630234050397
-0.7403689340976479
-0.7393743609338747
-0.7383793342910796
-0.737383884535989
-0.7363880420206221
-0.7353918370782679
-0.7343953000195155
-0.7333984611283342
-0.7324013506582043
-0.7314039988282983
-0.7304064358197124
-0.7294086917717475
-0.728410796778239
-0.7274127808839368
-0.7264146740809335
-0.7254165063051403
-0.7244183074328128
-0.723420107277122
-0.7224219355847756
-0.7214238220326845
-0.720425796224677
-0.7194278876882589
-0.7184301258714211
-0.7174325401394916
-0.7164351597720349
-0.7154380139597938
-0.7144411318016801
-0.7134445423018073
-0.7124482743665685
-0.7114523568017579
-0.7104568183097375
-0.7094616874866458
-0.7084669928196509
-0.7074727626842453
-0.7064790253415847
-0.705485808935868
-0.7044931414917603
-0.7035010509118569
-0.7025095649741887
-0.7015187113297701
-0.7005285175001857
-0.6995390108752196
-0.6985502187105235
-0.6975621681253259
-0.6965748861001804
-0.6955883994747538
-0.6946027349456527
-0.6936179190642908
-0.6926339782347922
-0.6916509387119347
-0.6906688265991316
-0.6896876678464501
-0.688707488248667
-0.6877283134433636
-0.6867501689090546
-0.6857730799633573
-0.6847970717611934
-0.6838221692930297
-0.6828483973831536
-0.6818757806879845
-0.6809043436944199
-0.6799341107182177
-0.678965105902412
-0.6779973532157648
-0.6770308764512509
-0.6760656992245766
-0.675101844972734
-0.6741393369525868
-0.6731781982394895
-0.6722184517259413
-0.6712601201202708
-0.6703032259453544
-0.6693477915373656
-0.6683938390445571
-0.6674413904260761
-0.6664904674508078
-0.6655410916962518
-0.6645932845474305
-0.6636470671958266
-0.6627024606383508
-0.6617594856763416
-0.6608181629145928
-0.6598785127604134
-0.658940555422713
-0.6580043109111202
-0.657069799035129
-0.6561370394032722
-0.6552060514223249
-0.6542768542965363
-0.6533494670268887
-0.6524239084103848
-0.6515001970393621
-0.6505783513008354
-0.6496583893758653
-0.6487403292389545
-0.6478241886574699
-0.6469099851910916
-0.6459977361912879
-0.6450874588008162
-0.6441791699532498
-0.6432728863725283
-0.6423686245725375
-0.6414664008567097
-0.6405662313176506
-0.6396681318367915
-0.6387721180840653
-0.6378782055176058
-0.6369864093834716
-0.6360967447153936
-0.6352092263345464
-0.6343238688493413
-0.6334406866552447
-0.6325596939346168
-0.6316809046565748
-0.6308043325768772
-0.6299299912378311
-0.629057893968221
-0.6281880538832593
-0.6273204838845579
-0.6264551966601226
-0.6255922046843665
-0.6247315202181459
-0.623873155308816
-0.6230171217903075
-0.622163431283223
-0.6213120951949545
-0.6204631247198185
-0.6196165308392138
-0.6187723243217963
-0.6179305157236741
-0.6170911153886209
-0.61625413344831
-0.6154195798225646
-0.6145874642196276
-0.6137577961364509
-0.612930584859
-0.612105839462579
-0.6112835688121723
-0.6104637815628029
-0.6096464861599096
-0.60883169083974
-0.6080194036297618
-0.6072096323490883
-0.6064023846089233
-0.6055976678130207
-0.6047954891581605
-0.6039958556346409
-0.6031987740267857
-0.6024042509134686
-0.6016122926686513
-0.6008229054619376
-0.6000360952591425
-0.5992518678228763
-0.5984702287131434
-0.5976911832879543
-0.5969147367039547
-0.5961408939170656
-0.5953696596831399
-0.5946010385586309
-0.5938350349012759
-0.5930716528707921
-0.5923108964295869
-0.59155276934348
-0.5907972751824395
-0.5900444173213306
-0.5892941989406759
-0.5885466230274294
-0.5878016923757626
-0.5870594095878616
-0.586319777074737
-0.5855827970570457
-0.5848484715659239
-0.5841168024438317
-0.5833877913454084
-0.5826614397383397
-0.5819377489042361
-0.5812167199395205
-0.5804983537563282
-0.5797826510834159
-0.5790696124670824
-0.5783592382720988
-0.5776515286826478
-0.5769464837032745
-0.5762441031598455
-0.5755443867005192
-0.5748473337967224
-0.5741529437441399
-0.5734612156637113
-0.5727721485026352
-0.5720857410353856
-0.571401991864734
-0.5707208994227817
-0.5700424619719991
-0.5693666776062749
-0.5686935442519713
-0.568023059668989
-0.5673552214518385
-0.5666900270307196
-0.5660274736726087
-0.5653675584823533
-0.5647102784037724
-0.5640556302207659
-0.5634036105584299
-0.5627542158841787
-0.5621074425088735
-0.5614632865879579
-0.5608217441225994
-0.5601828109608378
-0.5595464827987378
-0.5589127551815503
-0.5582816235048775
-0.5576530830158447
-0.5570271288142763
-0.5564037558538794
-0.5557829589434303
-0.5551647327479686
-0.5545490717899941
-0.5539359704506696
-0.5533254229710294
-0.5527174234531902
-0.5521119658615694
-0.5515090440241045
-0.5509086516334801
-0.5503107822483566
-0.5497154292946043
-0.5491225860665403
-0.5485322457281712
-0.5479444013144364
-0.5473590457324582
-0.5467761717627926
-0.546195772060686
-0.5456178391573321
-0.5450423654611353
-0.5444693432589737
-0.5438987647174678
-0.54333062188425
-0.5427649066892376
-0.5422016109459085
-0.5416407263525783
-0.5410822444936811
-0.5405261568410509
-0.5399724547552068
-0.5394211294866387
-0.5388721721770953
-0.5383255738608745
-0.537781325466115
-0.5372394178160884
-0.5366998416304946
-0.5361625875267573
-0.5356276460213212
-0.5350950075309496
-0.5345646623740246
-0.534036600771846
-0.5335108128499331
-0.5329872886393257
-0.5324660180778867
-0.5319469910116047
-0.5314301971958972
-0.5309156262969141
-0.530403267892841
-0.5298931114752035
-0.5293851464501709
-0.52887936213986
-0.5283757477836383
-0.5278742925394279
-0.5273749854850085
-0.5268778156193193
-0.526382771863762
-0.5258898430635014
-0.5253990179887665
-0.5249102853361505
-0.5244236337299094
-0.5239390517232606
-0.5234565277996793
-0.5229760503741948
-0.5224976077946848
-0.5220211883431686
-0.5215467802370992
-0.5210743716306538
-0.5206039506160218
-0.5201355052246931
-0.5196690234287421
-0.5192044931421127
-0.5187419022218988
-0.5182812384696246
-0.5178224896325221
-0.5173656434048063
-0.516910687428949
-0.5164576092969493
-0.5160063965516019
-0.5155570366877642
-0.5151095171536192
-0.5146638253519363
-0.5142199486413304
-0.5137778743375166
-0.5133375897145638
-0.5128990820061439
-0.5124623384067788
-0.5120273460730848
-0.5115940921250124
-0.5111625636470848
-0.5107327476896317
-0.5103046312700203
-0.5098782013738832
-0.5094534449563423
-0.5090303489432292
-0.5086089002323032
-0.5081890856944637
-0.5077708921749604
-0.5073543064945989
-0.5069393154509432
-0.5065259058195135
-0.5061140643549806
-0.5057037777923558
-0.5052950328481771
-0.5048878162216913
-0.5044821145960314
-0.5040779146393903
-0.5036752030061895
-0.5032739663382441
-0.5028741912659228
-0.5024758644093043
-0.5020789723793273
-0.5016835017789384
-0.5012894392042326
-0.500896771245592
-0.5005054844888164
-0.5001155655162524
-0.4997270009079153
-0.49933977724260675
-0.4989538810990276
-0.4985692990568857
-0.4981860176979981
-0.4978040236073888
-0.49742330337438084
-0.49704384359368314
-0.4966656308664723
-0.49628865180146897
-0.4959128930160086
-0.49553834113710726
-0.4951649828025211
-0.49479280466180153
-0.49442179337734365
-0.4940519356254297
-0.49368321809726645
-0.4933156275000177
-0.4929491505578296
-0.4925837740128519
-0.49221948462625215
-0.49185626917922376
-0.49149411447398994
-0.4911330073347994
-0.4907729346089179
-0.49041388316761236
-0.4900558399071303
-0.4896987917496717
-0.48934272564435577
-0.4889876285681811
-0.4886334875269801
-0.4882802895563657
-0.4879280217226741
-0.4875766711238988
-0.48722622489062
-0.4868766701869267
-0.48652799421133297
-0.4861801841976866
-0.48583322741607327
-0.4854871111737118
-0.4851418228158448
-0.4847973497266216
-0.4844536793299752
-0.4841107990904918
-0.4837686965142748
-0.4834273591498007
-0.48308677458876936
-0.4827469304669473
-0.4824078144650037
-0.4820694143093397
-0.48173171777291196
-0.48139471267604717
-0.4810583868872521
-0.48072272832401464
-0.4803877249535997
-0.48005336479383626
-0.4797196359138994
-0.4793865264350835
-0.47905402453156987
-0.4787221184311863
-0.47839079641616
-0.4780600468238634
-0.47772985804755275
-0.4774002185370996
-0.47707111679971503
-0.47674254140066685
-0.4764144809639894
-0.4760869241731867
-0.47575985977192725
-0.4754332765647328
-0.47510716341765874
-0.47478150925896856
-0.47445630307979936
-0.4741315339348215
-0.4738071909428897
-0.47348326328768814
-0.4731597402183667
-0.47283661105017105
-0.4725138651650648
-0.4721914920123441
-0.4718694811092452
-0.47154782204154444
-0.4712265044641509
-0.47090551810169107
-0.4705848527490869
-0.470264498272126
-0.469944444608024
-0.46962468176597977
-0.4693051998277234
-0.46898598894805643
-0.4686670393553839
-0.46834834135224046
-0.46802988531580714
-0.4677116616984222
-0.4673936610280829
-0.4670758739089412
-0.46675829102179095
-0.4664409031245478
-0.46612370105272166
-0.46580667571988116
-0.46548981811811135
-0.465173119318463
-0.46485657047139495
-0.46454016280720795
-0.4642238876364727
-0.46390773635044813
-0.4635917004214939
-0.4632757714034737
-0.46295994093215304
-0.4626442007255873
-0.4623285425845034
-0.4620129583926738
-0.4616974401172828
-0.46138197980928486
-0.461066569603756
-0.46075120172023754
-0.46043586846307144
-0.4601205622217291
-0.4598052754711324
-0.45949000077196633
-0.45917473077098536
-0.458859458201311
-0.458544175882723
-0.45822887672194174
-0.45791355371290443
-0.45759819993703266
-0.4572828085634929
-0.45696737284944977
-0.45665188614031094
-0.4563363418699657
-0.4560207335610149
-0.45570505482499407
-0.45538929936258893
-0.4550734609638435
-0.4547575335083603
-0.4544415109654939
-0.45412538739453623
-0.4538091569448949
-0.45349281385626405
-0.4531763524587879
-0.45285976717321624
-0.45254305251105387
-0.45222620307470085
-0.4519092135575874
-0.45159207874429963
-0.45127479351069905
-0.45095735282403476
-0.45063975174304755
-0.45032198541806717
-0.45000404909110303
-0.44968593809592605
-0.4493676478581447
-0.44904917389527316
-0.44873051181679224
-0.4484116573242033
-0.44809260621107505
-0.44777335436308274
-0.447453897758041
-0.4471342324659282
-0.4468143546489056
-0.44649426056132746
-0.4461739465497454
-0.44585340905290527
-0.4455326446017367
-0.44521164981933614
-0.4448904214209425
-0.444568956213906
-0.4442472510976501
-0.4439253030636263
-0.4436031091952619
-0.4432806666679017
-0.44295797274874155
-0.4426350247967559
-0.44231182026261856
-0.4419883566886159
-0.44166463170855436
-0.44134064304765996
-0.441016388522472
-0.44069186604072974
-0.4403670736012525
-0.4400420092938123
-0.4397166712990013
-0.43939105788809146
-0.4390651674228878
-0.43873899835557545
-0.4384125492285599
-0.43808581867430063
-0.4377588054151386
-0.4374315082631169
-0.43710392611979487
-0.43677605797605645
-0.43644790291191143
-0.43611946009629066
-0.4357907287868347
-0.4354617083296769
-0.4351323981592187
-0.43480279779790054
-0.43447290685596485
-0.4341427250312141
-0.43381225210876184
-0.4334814879607781
-0.4331504325462285
-0.43281908591060725
-0.4324874481856641
-0.43215551958912524
-0.4318233004244086
-0.4314907910803323
-0.43115799203081834
-0.4308249038345894
-0.43049152713486016
-0.4301578626590229
-0.4298239112183272
-0.4294896737075536
-0.42915515110468216
-0.42882034447055445
-0.4284852549485307
-0.42814988376414065
-0.4278142322247293
-0.4274783017190966
-0.42714209371713235
-0.42680560976944426
-0.4264688515069823
-0.426131820640656
-0.42579451896094733
-0.42545694833751774
-0.42511911071881014
-0.42478100813164543
-0.4244426426808139
-0.4241040165486608
-0.42376513199466803
-0.423425991355029
-0.42308659704221974
-0.4227469515445643
-0.4224070574257949
-0.4220669173246075
-0.42172653395421267
-0.42138591010188037
-0.4210450486284809
-0.42070395246802067
-0.420362624627173
-0.4200210681848041
-0.4196792862914947
-0.4193372821690563
-0.41899505911004353
-0.4186526204772611
-0.4183099697032665
-0.41796711028986855
-0.41762404580762047
-0.4172807798953095
-0.41693731625944097
-0.4165936586737192
-0.4162498109785231
-0.4159057770803775
-0.415561560951421
-0.41521716662886843
-0.4148725982144701
-0.4145278598739662
-0.4141829558365372
-0.4138378903942508
-0.41349266790150374
-0.4131472927744605
-0.4128017694904877
-0.41245610258758436
-0.4121102966638088
-0.4117643563767013
-0.41141828644270284
-0.41107209163657077
-0.4107257767907898
-0.41037934679498006
-0.4100328065953013
-0.4096861611938535
-0.40933941564807363
-0.40899257507012954
-0.4086456446263098
-0.4082986295364105
-0.4079515350731182
-0.40760436656139043
-0.4072571293778317
-0.40690982895006733
-0.40656247075611357
-0.4062150603237444
-0.4058676032298555
-0.4055201050998254
-0.4051725716068729
-0.40482500847141206
-0.4044774214604039
-0.40412981638670553
-0.40378219910841645
-0.40343457552822115
-0.4030869515927305
-0.402739333291819
-0.40239172665795997
-0.40204413776555825
-0.4016965727302801
-0.40134903770838026
-0.401001538896027
-0.4006540825286247
-0.40030667488013366
-0.3999593222623875
-0.3996120310244091
-0.39926480755172294
-0.39891765826566655
-0.39857058962269853
-0.39822360811370555
-0.39787672026330645
-0.39752993262915476
-0.3971832518012388
-0.39683668440118053
-0.39649023708153147
-0.39614391652506775
-0.39579772944408276
-0.3954516825796783
-0.3951057827010536
-0.3947600366047935
-0.3944144511141536
-0.39406903307834545
-0.39372378937181934
-0.39337872689354514
-0.39303385256629275
-0.39268917333591036
-0.3923446961706019
-0.3920004280602026
-0.3916563760154538
-0.3913125470672761
-0.39096894826604195
-0.39062558668084657
-0.390282469398778
-0.3899396035241857
-0.3895969961779495
-0.3892546544967459
-0.38891258563231423
-0.38857079675072276
-0.38822929503163245
-0.3878880876675613
-0.3875471818631472
-0.38720658483441034
-0.38686630380801557
-0.3865263460205329
-0.3861867187176992
-0.3858474291536777
-0.3855084845903185
-0.3851698922964177
-0.38483165954697696
-0.3844937936224622
-0.3841563018080625
-0.3838191913929483
-0.38348246966953026
-0.38314614393271723
-0.38281022147917465
-0.3824747096065828
-0.38213961561289517
-0.38180494679559684
-0.381470710450963
-0.38113691387331794
-0.38080356435429386
-0.3804706691820902
-0.3801382356407334
-0.3798062710093369
-0.37947478256136136
-0.37914377756387596
-0.3788132632768197
-0.37848324695226326
-0.3781537358336719
-0.3778247371551687
-0.3774962581407985
-0.3771683060037928
-0.3768408879458352
-0.37651401115632804
-0.3761876828116596
-0.3758619100744725
-0.3755367000929326
-0.37521206
-0.37488799691269986
-0.3745645179313953
-0.3742416301390608
-0.37391934060055726
-0.37359765636190845
-0.37327658444957823
-0.37295613186974963
-0.3726363056076049
-0.3723171126266077
-0.37199855986778607
-0.3716806542490173
-0.37136340266431406
-0.37104681198311307
-0.3707308890495645
-0.3704156406818235
-0.3701010736713428
-0.3697871947821692
-0.3694740107502393
-0.3691615282826785
-0.3688497540571026
-0.3685386947209197
-0.36822835689063593
-0.3679187471511613
-0.3676098720551201
-0.3673017381221614
-0.3669943518382728
-0.3666877196550961
-0.3663818479892458
-0.36607674322162936
-0.3657724116967701
-0.36546885972213244
-0.3651660935674503
-0.3648641194640569
-0.3645629436042182
-0.3642625721404684
-0.3639630111849481
-0.3636642668087456
-0.3633663450412407
-0.3630692518694509
-0.3627729932373816
-0.36247757504537786
-0.36218300314948004
-0.36188928336078163
-0.36159642144479137
-0.3613044231207968
-0.3610132940612326
-0.36072303989105026
-0.3604336661870929
-0.36014517847747163
-0.35985758224094666
-0.3595708829063101
-0.3592850858517741
-0.3590001964043603
-0.3587162198392946
-0.358433161379404
-0.3581510261945182
-0.35786981940087353
-0.3575895460605214
-0.3573102111807402
-0.3570318197134508
-0.356754376554636
-0.35647788654376295
-0.35620235446321075
-0.355927785037701
-0.3556541829337325
-0.3553815527590196
-0.35510989906193513
-0.3548392263309568
-0.35456953899411814
-0.35430084141846285
-0.35403313790950447
-0.35376643271068875
-0.3535007300028616
-0.3532360339037403
-0.3529723484673897
-0.3527096776837023
-0.35244802547788323
-0.35218739570993884
-0.35192779217417053
-0.3516692185986728
-0.3514116786448357
-0.35115517590685197
-0.3508997139112287
-0.35064529611630413
-0.35039192591176804
-0.350139606618188
-0.34988834148654
-0.3496381336977435
-0.34938898636220145
-0.34914090251934593
-0.3488938851371877
-0.34864793711187103
-0.3484030612672336
-0.3481592603543715
-0.347916537051209
-0.34767489396207374
-0.34743433361727644
-0.34719485847269654
-0.34695647090937265
-0.3467191732330979
-0.3464829676740209
-0.3462478563862524
-0.34601384144747604
-0.34578092485856615
-0.34554910854320897
-0.3453183943475314
-0.34508878403973325
-0.3448602793097264
-0.3446328817687787
-0.34440659294916376
-0.3441814143038162
-0.3439573472059925
-0.3437343929489377
-0.34351255274555714
-0.3432918277280951
-0.3430722189478178
-0.34285372737470315
-0.34263635389713604
-0.34242009932160916
-0.34220496437243003
-0.34199094969143384
-0.34177805583770204
-0.3415662832872872
-0.34135563243294376
-0.3411461035838639
-0.3409376969654213
-0.3407304127189193
-0.3405242509013456
-0.3403192114851338
-0.34011529435792975
-0.3399124993223655
-0.33971082609583836
-0.33951027431029657
-0.3393108435120317
-0.3391125331614762
-0.33891534263300843
-0.3387192712147635
-0.33852431810844985
-0.33833048242917396
-0.3381377632052691
-0.33794615937813277
-0.33775566980206895
-0.3375662932441377
-0.33737802838401076
-0.33719087381383434
-0.3370048280380977
-0.3368198894735087
-0.33663605644887595
-0.33645332720499743
-0.33627169989455585
-0.33609117258202065
-0.33591174324355655
-0.33573340976693894
-0.3355561699514763
-0.3353800215079385
-0.3352049620584925
-0.33503098913664503
-0.33485810018719153
-0.33468629256617216
-0.33451556354083434
-0.3343459102896031
-0.3341773299020569
-0.3340098193789116
-0.33384337563201044
-0.33367799548432164
-0.3335136756699425
-0.3333504128341104
-0.3331882035332214
-0.333027044234855
-0.3328669313178065
-0.3327078610721261
-0.3325498296991653
-0.3323928333116302
-0.33223686793364166
-0.33208192950080284
-0.3319280138602737
-0.3317751167708531
-0.33162323390306686
-0.3314723608392642
-0.33132249307372064
-0.33117362601274836
-0.3310257549748134
-0.3308788751906604
-0.33073298180344424
-0.3305880698688695
-0.3304441343553361
-0.33030117014409277
-0.33015917202939843
-0.3300181347186893
-0.32987805283275445
-0.32973892090591833
-0.32960073338623025
-0.32946348463566166
-0.32932716893031
-0.3291917804606109
-0.32905731333155663
-0.3289237615629223
-0.32879111908949954
-0.3286593797613372
-0.3285285373439897
-0.3283985855187722
-0.3282695178830239
-0.3281413279503775
-0.32801400915103734
-0.327887554832064
-0.32776195825766646
-0.32763721260950174
-0.3275133109869818
-0.32739024640758757
-0.32726801180719106
-0.327146600040384
-0.3270260038808138
-0.32690621602152836
-0.3267872290753259
-0.32666903557511423
-0.32655162797427617
-0.3264349986470426
-0.32631913988887323
-0.3262040439168443
-0.3260897028700438
-0.3259761088099739
-0.32586325372096103
-0.32575112951057306
-0.32563972801004376
-0.3255290409747048
-0.3254190600844251
-0.32530977694405694
-0.3252011830838904
-0.32509326996011434
-0.3249860289552845
-0.3248794513787999
-0.3247735284673856
-0.32466825138558303
-0.32456361122624744
-0.32445959901105353
-0.32435620569100665
-0.3242534221469628
-0.32415123919015515
-0.3240496475627277
-0.32394863793827666
-0.3238482009223986
-0.32374832705324547
-0.3236490068020882
-0.32355023057388554
-0.32345198870786174
-0.32335427147809015
-0.3232570690940848
-0.3231603717013986
-0.3230641693822286
-0.32296845215602893
-0.32287320998013
-0.3227784327503654
-0.3226841103017052
-0.32259023240889717
-0.32249678878711385
-0.3224037690926078
-0.3223111629233727
-0.3222189598198123
-0.3221271492654155
-0.32203572068743935
-0.3219446634575975
-0.3218539668927568
-0.3217636202556405
-0.32167361275553735
-0.3215839335490188
-0.32149457174066204
-0.32140551638377984
-0.32131675648115804
-0.3212282809857985
-0.3211400788016693
-0.321052138784462
-0.32096444974235466
-0.32087700043678213
-0.3207897795832126
-0.32070277585193074
-0.3206159778688274
-0.320529374216196
-0.3204429534335347
-0.32035670401835586
-0.32027061442700133
-0.3201846730754644
-0.32009886834021767
-0.3200131885590479
-0.3199276220318965
-0.31984215702170654
-0.319756781755276
-0.3196714844241173
-0.3195862531853223
-0.3195010761624347
-0.319415941446327
-0.3193308370960846
-0.3192457511398954
-0.3191606715759456
-0.3190755863733213
-0.3189904834729159
-0.31890535078834364
-0.3188201762068586
-0.3187349475902798
-0.31864965277592167
-0.31856427957753064
-0.3184788157862271
-0.3183932491714531
-0.3183075674819254
-0.31822175844659417
-0.3181358097756075
-0.31804970916128095
-0.3179634442790723
-0.3178770027885624
-0.31779037233444063
-0.31770354054749594
-0.3176164950456129
-0.31752922343477336
-0.31744171331006266
-0.3173539522566812
-0.3172659278509612
-0.31717762766138813
-0.3170890392496269
-0.31700015017155375
-0.316910947978292
-0.3168214202172531
-0.31673155443318246
-0.31664133816920936
-0.3165507589679024
-0.31645980437232857
-0.31636846192711743
-0.31627671917952976
-0.31618456368053
-0.3160919829858638
-0.3159989646571392
-0.31590549626291275
-0.3158115653797787
-0.31571715959346397
-0.3156222664999249
-0.3155268737064507
-0.315430968832768
-0.3153345395121518
-0.31523757339253844
-0.3151400581376433
-0.3150419814280816
-0.31494333096249316
-0.3148440944586709
-0.3147442596546923
-0.31464381431005456
-0.3145427462068131
-0.31444104315072363
-0.3143386929723868
-0.3142356835283969
-0.31413200270249264
-0.31402763840671183
-0.31392257858254846
-0.31381681120211297
-0.31371032426929524
-0.3136031058209302
-0.31349514392796624
-0.3133864266966363
-0.3132769422696315
-0.31316667882727656
-0.31305562458870895
-0.31294376781305866
-0.31283109680063187
-0.3127175998940956
-0.31260326547966466
-0.312488081988291
-0.31237203789685464
-0.31225512172935666
-0.3121373220581135
-0.3120186275049535
-0.31189902674241465
-0.3117785084949443
-0.3116570615400995
-0.3115346747097495
-0.3114113368912792
-0.31128703702879384
-0.3111617641243246
-0.31103550723903534
-0.3109082554944306
-0.3107799980735636
-0.31065072422224604
-0.31052042325025775
-0.3103890845325574
-0.31025669751049323
-0.3101232516930147
-0.30998873665788423
-0.30985314205288894
-0.30971645759705285
-0.30957867308184894
-0.3094397783724111
-0.3092997634087461
-0.309158618206945
-0.3090163328603948
-0.3088728975409888
-0.3087283025003372
-0.3085825380709766
-0.30843559466757886
-0.3082874627881592
-0.30813813301528364
-0.3079875960172744
-0.30783584254941543
-0.307682863455156
-0.3075286496673129
-0.3073731922092715
-0.30721648219618514
-0.30705851083617275
-0.3068992694315149
-0.3067387493798478
-0.30657694217535536
-0.3064138394099597
-0.3062494327745082
-0.3060837140599598
-0.30591667515856774
-0.30574830806506026
-0.3055786048778187
-0.3054075578000524
-0.3052351591409719
-0.30506140131695725
-0.3048862768527256
-0.30470977838249325
-0.3045318986511362
-0.30435263051534633
-0.3041719669447842
-0.30398990102322854
-0.30380642594972135
-0.3036215350397098
-0.30343522172618315
-0.303247479560807
-0.3030583022150515
-0.30286768348131665
-0.30267561727405246
-0.30248209763087414
-0.3022871187136734
-0.30209067480972424
-0.3018927603327838
-0.301693369824188
-0.3014924979539427
-0.3012901395218083
-0.30108628945837945
-0.30088094282615924
-0.30067409482062724
-0.30046574077130195
-0.3002558761427968
-0.3000444965358706
-0.29983159768847084
-0.29961717547677147
-0.2994012259162032
-0.2991837451624783
-0.2989647295126066
-0.2987441754059068
-0.2985220794250088
-0.2982984382968499
-0.298073248893663
-0.2978465082339574
-0.2976182134834922
-0.2973883619562412
-0.29715695111535073
-0.2969239785740885
-0.29668944209678455
-0.29645333959976417
-0.2962156691522717
-0.2959764289773854
-0.29573561745292454
-0.2954932331123466
-0.29524927464563544
-0.2950037409001802
-0.2947566308816455
-0.29450794375483036
-0.29425767884451937
-0.2940058356363222
-0.2937524137775042
-0.2934974130778066
-0.2932408335102555
-0.2929826752119614
-0.29272293848490766
-0.29246162379672774
-0.29219873178147215
-0.2919342632403632
-0.2916682191425397
-0.2914006006257891
-0.2911314089972688
-0.29086064573421466
-0.29058831248463846
-0.29031441106801303
-0.2900389434759447
-0.28976191187283307
-0.2894833185965193
-0.28920316615892017
-0.2889214572466505
-0.28863819472163066
-0.2883533816216829
-0.2880670211611124
-0.28777911673127565
-0.28748967190113456
-0.28719869041779666
-0.2869061762070411
-0.2866121333738305
-0.28631656620280754
-0.2860194791587779
-0.28572087688717746
-0.28542076421452434
-0.28511914614885686
-0.2848160278801542
-0.28451141478074315
-0.284205312405688
-0.2838977264931648
-0.28358866296481944
-0.2832781279261094
-0.2829661276666286
-0.28265266866041605
-0.2823377575662471
-0.282021401227908
-0.2817036066744524
-0.28138438112044145
-0.2810637319661653
-0.2807416667978472
-0.2804181933878288
-0.2800933196947385
-0.2797670538636403
-0.27943940422616365
-0.2791103793006158
-0.27877998779207386
-0.27844823859245804
-0.2781151407805859
-0.2777807036222055
-0.2774449365700107
-0.2771078492636345
-0.2767694515296235
-0.276429753381391
-0.2760887650191498
-0.27574649682982433
-0.27540295938694065
-0.2750581634504967
-0.2747121199668101
-0.27436484006834366
-0.2740163350735104
-0.27366661648645546
-0.2733156959968156
-0.27296358547945676
-0.27261029699418793
-0.2722558427854531
-0.271900235281999
-0.27154348709652015
-0.27118561102527927
-0.2708266200477053
-0.27046652732596577
-0.27010534620451604
-0.26974309020962306
-0.26937977304886507
-0.26901540861060613
-0.2686500109634451
-0.2682835943556394
-0.26791617321450345
-0.2675477621457804
-0.2671783759329888
-0.26680802953674165
-0.26643673809404
-0.2660645169175391
-0.2656913814947878
-0.2653173474874402
-0.26494243073044027
-0.26456664723117873
-0.26419001316862156
-0.26381254489241
-0.2634342589219335
-0.26305517194537203
-0.26267530081871127
-0.26229466256472667
-0.2619132743719403
-0.26153115359354595
-0.2611483177463054
-0.26076478450941476
-0.26038057172333945
-0.25999569738861933
-0.25961017966464217
-0.2592240368683869
-0.25883728747313467
-0.2584499501071485
-0.2580620435523209
-0.25767358674278984
-0.2572845987635214
-0.25689509884886047
-0.2565051063810482
-0.2561146408887063
-0.2557237220452879
-0.25533236966749495
-0.2549406037136606
-0.254548444282099
-0.2541559116094193
-0.25376302606880535
-0.2533698081682603
-0.25297627854881594
-0.2525824579827066
-0.25218836737150685
-0.2517940277442335
-0.251399460255411
-0.25100468618310035
-0.250609726926891
-0.2502146040058554
-0.24981933905646647
-0.24942395383047722
-0.249028470192762
-0.24863291011911984
-0.24823729569403932
-0.24784164910842432
-0.2474459926572804
-0.2470503487373626
-0.24665473984478278
-0.2462591885725774
-0.24586371760823456
-0.24546834973118142
-0.24507310781022973
-0.24467801480098117
-0.24428309374319024
-0.24388836775808675
-0.2434938600456551
-0.24309959388187233
-0.24270559261590263
-0.2423118796672496
-0.24191847852286552
-0.24152541273421646
-0.24113270591430394
-0.24074038173464335
-0.24034846392219647
-0.2399569762562607
-0.2395659425653125
-0.23917538672380612
-0.23878533264892665
-0.2383958042972967
-0.23800682566163747
-0.23761842076738365
-0.23723061366925033
-0.23684342844775427
-0.23645688920568642
-0.23607102006453798
-0.23568584516087754
-0.23530138864268016
-0.23491767466560776
-0.23453472738924094
-0.23415257097326084
-0.23377122957358173
-0.233390727338434
-0.23301108840439624
-0.2326323368923774
-0.2322544969035473
-0.23187759251521703
-0.23150164777666676
-0.23112668670492248
-0.2307527332804796
-0.23037981144297529
-0.23000794508680703
-0.22963715805669835
-0.2292674741432108
-0.22889891707820262
-0.22853151053023274
-0.22816527809991055
-0.22780024331519041
-0.2274364296266119
-0.22707386040248323
-0.22671255892401038
-0.22635254838036833
-0.22599385186371734
-0.22563649236416125
-0.22528049276464907
-0.22492587583581874
-0.22457266423078354
-0.22422088047985955
-0.2238705469852346
-0.22352168601557873
-0.22317431970059518
-0.2228284700255112
-0.22248415882550987
-0.2221414077801001
-0.2218002384074277
-0.2214606720585238
-0.2211227299114928
-0.22078643296563794
-0.22045180203552522
-0.22011885774498466
-0.21978762052104805
-0.21945811058782494
-0.21913034796031317
-0.2188043524381471
-0.2184801435992801
-0.21815774079360392
-0.21783716313650126
-0.21751842950233405
-0.2172015585178656
-0.21688656855561653
-0.2165734777271545
-0.21626230387631606
-0.2159530645723624
-0.21564577710306626
-0.21534045846773203
-0.21503712537014638
-0.21473579421145997
-0.21443648108300123
-0.21413920175901918
-0.21384397168935693
-0.2135508059920545
-0.21325971944588157
-0.21297072648279802
-0.21268384118034403
-0.21239907725395737
-0.21211644804921895
-0.2118359665340257
-0.21155764529068982
-0.21128149650796504
-0.2110075319729987
-0.21073576306320987
-0.21046620073809255
-0.21019885553094345
-0.20993373754051525
-0.20967085642259314
-0.20941022138149484
-0.2091518411614952
-0.2088957240381723
-0.208641877809677
-0.2083903097879237
-0.2081410267897038
-0.20789403512771967
-0.20764934060153958
-0.2074069484884732
-0.2071668635343672
-0.20692908994432024
-0.20669363137331725
-0.20646049091678248
-0.2062296711010507
-0.20600117387375674
-0.20577500059414228
-0.20555115202327948
-0.2053296283142118
-0.2051104290020104
-0.20489355299374704
-0.20467899855838176
-0.20446676331656605
-0.20425684423035975
-0.20404923759286298
-0.20384393901776066
-0.2036409434287815
-0.20344024504906857
-0.20324183739046275
-0.20304571324269804
-0.2028518646625086
-0.20266028296264615
-0.20247095870080833
-0.20228388166847738
-0.20209904087966796
-0.20191642455958475
-0.20173602013318864
-0.20155781421367103
-0.20138179259083622
-0.2012079402193916
-0.20103624120714364
-0.2008666788031021
-0.20069923538548884
-0.2005338924496532
-0.20037063059589183
-0.20020942951717363
-0.20005026798676923
-0.19989312384578323
-0.19973797399059084
-0.1995847943601768
-0.1994335599233768
-0.19928424466602068
-0.19913682157797735
-0.19899126264010053
-0.19884753881107498
-0.19870562001416264
-0.19856547512384864
-0.19842707195238612
-0.19829037723624
-0.1981553566224281
-0.19802197465476118
-0.1978901947599785
-0.19775997923378197
-0.19763128922676465
-0.19750408473023656
-0.19737832456194426
-0.19725396635168652
-0.19713096652682338
-0.1970092802976791
-0.19688886164283892
-0.1967696632943377
-0.19665163672274183
-0.19653473212212197
-0.1964188983949181
-0.19630408313669456
-0.19619023262078567
-0.19607729178283112
-0.19596520420520103
-0.1958539121013091
-0.19574335629981454
-0.1956334762287119
-0.19552420989930758
-0.19541549389008378
-0.19530726333044823
-0.1951994518843701
-0.19509199173390057
-0.19498481356257852
-0.1948778465387208
-0.1947710182985951
-0.19466425492947698
-0.1945574809525893
-0.19445061930592322
-0.19434359132694196
-0.1942363167351645
-0.1941287136146302
-0.19402069839624397
-0.1939121858400002
-0.19380308901708604
-0.1936933192918634
-0.19358278630372788
-0.1934713979488465
-0.1933590603617708
-0.1932456778969276
-0.19313115310998458
-0.19301538673909113
-0.19289827768599477
-0.19277972299703067
-0.19265961784398544
-0.19253785550483354
-0.19241432734434671
-0.19228892279457493
-0.1921615293351988
-0.19203203247375356
-0.19190031572572197
-0.1917662605944982
-0.19162974655122095
-0.19149065101447382
-0.19134884932985613
-0.19120421474941823
-0.19105661841096688
-0.19090592931723516
-0.19075201431491845
-0.1905947380735762
-0.19043396306439814
-0.1902695495388349
-0.19010135550709167
-0.18992923671648526
-0.1897530466296637
-0.18957263640268773
-0.189387854862973
-0.1891985484870935
-0.18900456137844557
-0.1888057352447703
-0.188601909375536
-0.18839292061917867
-0.1881786033601997
-0.18795878949612232
-0.1877333084143029
-0.1875019869685996
-0.18726464945589627
-0.18702111759248036
-0.18677121049027656
-0.18651474463293266
-0.18625153385176002
-0.18598138930152497
-0.18570411943609344
-0.18541952998392625
-0.18512742392342496
-0.18482760145812882
-0.18451985999175924
-0.18420399410311566
-0.18387979552081823
-0.18354705309789776
-0.18320555278623407
-0.18285507761083958
-0.1824954076439903
-0.18212631997919998
-0.18174758870504026
-0.18135898487880514
-0.18096027650001784
-0.18055122848378052
-0.1801316026339666
-0.17970115761625505
-0.1792596489310045
-0.178806828885968
-0.1783424465688475
-0.17786624781968813
-0.1773779752031091
-0.17687736798037434
-0.17636416208129851
-0.17583809007599077
-0.17529888114643372
-0.17474626105789803
-0.17417995213019094
-0.17359967320873937
-0.1730051396355063
-0.172396063219739
-0.1717721522085504
-0.1711331112573311
-0.1704786413999918
-0.16980844001903728
-0.16912220081546686
-0.16841961377850784
-0.16770036515517284
-0.1669641374196471
-0.1662106092425018
-0.165439455459734
-0.16465034704163084
-0.16384295106145957
-0.1630169306639822
-0.16217194503379168
-0.16130764936347342
-0.1604236948215863
-0.15951972852046747
-0.15859539348385654
-0.15765032861434075
-0.15668416866061768
-0.1556965441845803
-0.15468708152821653
-0.15365540278032863
-0.1526011257430669
-0.15152386389828265
-0.15042322637369415
-0.14929881790886762
-0.1481502388210122
-0.1469770849705897
-0.14577894772673505
-0.14455541393248977
-0.143306065869845
-0.14203048122459866
-0.14072823305101878
-0.13939888973631742
-0.13804201496493296
-0.1366571676826207
-0.13524390206034942
-0.13380176745800587
-0.13233030838790139
-0.13082906447808906
-0.12929757043547974
-0.12773535600876407
-0.12614194595113748
-0.1245168599828268
-0.12285961275341806
-0.12116971380398389
-0.11944666752901367
-0.11768997313814078
-0.1158991246176686
-0.11407361069189326
-0.1122129147842269
-0.11031651497811357
-0.10838388397774257
-0.10641448906855411
-0.10440779207754503
-0.1023632493333606
-0.10028031162618456
-0.09815842416741627
-0.09599702654914477
-0.093795552703408
-0.09155343086124534
-0.08927008351153487
-0.08694492735962545
-0.08457737328574977
-0.08216682630322791
-0.07971268551645383
-0.07721434407867167
-0.0746711891495323
-0.07208260185243531
-0.06944795723165242
-0.06676662420923674
-0.06403796554170993
-0.061261337776530866
-0.05843609120834392
-0.05556156983500937
-0.052637111313407536
-0.04966204691502463
-0.046635701481310576
-0.04355739337882025
-0.04042643445412342
-0.037242129988489414
-0.03400377865235227
-0.030710672459541177
-0.027362096721287754
-0.02395733


==> attachments/RF_data_1P4B_pred.txt <==
-1.0092224306012847
-1.008912916418637
-1.0086033297422548
-1.0082936693866718
-1.0079839341754828
-1.007674122941316
-1.0073642345258025
-1.0070542677795482
-1.0067442215621036
-1.0064340947419366
-1.0061238861964008
-1.0058135948117093
-1.005503219482904
-1.0051927591138279
-1.0048822126170953
-1.0045715789140641
-1.004260856934807
-1.0039500456180819
-1.003639143911305
-1.0033281507705207
-1.0030170651603747
-1.002705886054084
-1.0023946124334104
-1.0020832432886306
-1.0017717776185093
-1.0014602144302698
-1.0011485527395678
-1.0008367915704608
-1.0005249299553824
-1.0002129669351136
-0.9999009015587539
-0.9995887328836954
-0.9992764599755937
-0.9989640819083405
-0.9986515977640362
-0.998339006632962
-0.9980263076135527
-0.9977134998123689
-0.9974005823440695
-0.9970875543313847
-0.996774414905089
-0.9964611632039726
-0.9961477983748156
-0.9958343195723602
-0.995520725959284
-0.9952070167061716
-0.99489319099149
-0.9945792480015593
-0.9942651869305275
-0.9939510069803426
-0.9936367073607264
-0.9933222872891476
-0.9930077459907951
-0.9926930826985516
-0.9923782966529666
-0.9920633871022302
-0.9917483533021468
-0.9914331945161085
-0.9911179100150684
-0.9908024990775148
-0.9904869609894451
-0.990171295044339
-0.9898555005431329
-0.9895395767941932
-0.9892235231132913
-0.9889073388235765
-0.9885910232555508
-0.9882745757470426
-0.9879579956431812
-0.9876412822963709
-0.9873244350662652
-0.9870074533197413
-0.9866903364308743
-0.9863730837809122
-0.9860556947582493
-0.9857381687584017
-0.9854205051839816
-0.9851027034446718
-0.9847847629572009
-0.9844666831453173
-0.9841484634397644
-0.9838301032782557
-0.9835116021054492
-0.983192959372923
-0.9828741745391494
-0.982555247069471
-0.9822361764360747
-0.9819169621179683
-0.9815976036009542
-0.9812781003776054
-0.9809584519472412
-0.9806386578159016
-0.9803187174963239
-0.9799986305079168
-0.9796783963767371
-0.9793580146354649
-0.9790374848233789
-0.9787168064863321
-0.9783959791767284
-0.9780750024534971
-0.9777538758820699
-0.9774325990343555
-0.9771111714887171
-0.9767895928299468
-0.9764678626492429
-0.976145980544185
-0.9758239461187107
-0.9755017589830917
-0.9751794187539098
-0.9748569250540335
-0.9745342775125942
-0.9742114757649623
-0.9738885194527241
-0.9735654082236578
-0.9732421417317106
-0.9729187196369746
-0.9725951416056638
-0.9722714073100911
-0.971947516428644
-0.9716234686457628
-0.9712992636519158
-0.9709749011435778
-0.9706503808232058
-0.9703257023992164
-0.9700008655859633
-0.9696758701037134
-0.9693507156786242
-0.9690254020427216
-0.9686999289338767
-0.9683742960957831
-0.9680485032779335
-0.9677225502355984
-0.9673964367298024
-0.9670701625273026
-0.9667437274005648
-0.9664171311277423
-0.9660903734926533
-0.9657634542847575
-0.965436373299135
-0.9651091303364636
-0.9647817252029967
-0.9644541577105408
-0.9641264276764336
-0.9637985349235223
-0.9634704792801408
-0.9631422605800883
-0.9628138786626077
-0.9624853333723625
-0.9621566245594163
-0.9618277520792103
-0.9614987157925415
-0.9611695155655416
-0.9608401512696549
-0.9605106227816166
-0.9601809299834319
-0.9598510727623535
-0.9595210510108612
-0.9591908646266396
-0.9588605135125576
-0.9585299975766465
-0.9581993167320786
-0.9578684708971466
-0.957537459995242
-0.9572062839548338
-0.9568749427094483
-0.9565434361976467
-0.9562117643630057
-0.955879927154095
-0.9555479245244577
-0.9552157564325885
-0.9548834228419134
-0.9545509237207691
-0.9542182590423818
-0.9538854287848468
-0.9535524329311078
-0.9532192714689367
-0.9528859443909123
-0.9525524516944006
-0.952218793381534
-0.9518849694591909
-0.9515509799389755
-0.9512168248371973
-0.9508825041748511
-0.9505480179775966
-0.9502133662757385
-0.9498785491042054
-0.9495435665025318
-0.9492084185148357
-0.9488731051898001
-0.9485376265806529
-0.9482019827451462
-0.9478661737455378
-0.9475301996485697
-0.9471940605254503
-0.9468577564518327
-0.9465212875077967
-0.9461846537778281
-0.9458478553507996
-0.945510892319951
-0.9451737647828703
-0.9448364728414731
-0.9444990166019847
-0.9441613961749193
-0.9438236116750618
-0.943485663221448
-0.943147550937345
-0.9428092749502331
-0.9424708353917858
-0.9421322323978505
-0.9417934661084306
-0.9414545366676653
-0.941115444223811
-0.9407761889292234
-0.9404367709403364
-0.9400971904176456
-0.9397574475256879
-0.9394175424330237
-0.9390774753122176
-0.9387372463398203
-0.9383968556963493
-0.938056303566271
-0.9377155901379817
-0.937374715603789
-0.9370336801598947
-0.936692484006374
-0.9363511273471589
-0.9360096103900201
-0.9356679333465472
-0.9353260964321319
-0.9349840998659493
-0.9346419438709392
-0.9342996286737889
-0.9339571545049148
-0.9336145215984442
-0.9332717301921974
-0.93292878052767
-0.9325856728500148
-0.9322424074080237
-0.9318989844541105
-0.9315554042442927
-0.931211667038174
-0.9308677730989263
-0.9305237226932723
-0.9301795160914679
-0.9298351535672846
-0.9294906353979921
-0.9291459618643407
-0.9288011332505435
-0.9284561498442601
-0.9281110119365777
-0.9277657198219955
-0.9274202737984057
-0.9270746741670781
-0.9267289212326411
-0.9263830153030658
-0.9260369566896486
-0.925690745706994
-0.9253443826729971
-0.9249978679088282
-0.9246512017389139
-0.9243043844909214
-0.9239574164957418
-0.9236102980874719
-0.9232630296033992
-0.922915611383984
-0.9225680437728432
-0.9222203271167332
-0.9218724617655338
-0.9215244480722311
-0.9211762863929019
-0.920827977086696
-0.9204795205158203
-0.9201309170455226
-0.9197821670440751
-0.919433270882758
-0.9190842289358429
-0.9187350415805772
-0.918385709197167
-0.9180362321687623
-0.9176866108814392
-0.9173368457241855
-0.9169869370888829
-0.9166368853702922
-0.9162866909660373
-0.9159363542765886
-0.9155858757052473
-0.9152352556581305
-0.9148844945441533
-0.9145335927750153
-0.914182550765184
-0.913831368931878
-0.9134800476950531
-0.9131285874773853
-0.9127769887042567
-0.9124252518037379
-0.9120733772065743
-0.9117213653461701
-0.9113692166585723
-0.9110169315824559
-0.9106645105591087
-0.9103119540324152
-0.9099592624488417
-0.9096064362574223
-0.9092534759097415
-0.9089003818599201
-0.9085471545646006
-0.9081937944829318
-0.9078403020765525
-0.9074866778095789
-0.9071329221485873
-0.9067790355626008
-0.9064250185230731
-0.9060708715038748
-0.9057165949812782
-0.9053621894339422
-0.9050076553428976
-0.9046529931915329
-0.904298203465579
-0.9039432866530952
-0.9035882432444541
-0.9032330737323271
-0.9028777786116704
-0.9025223583797097
-0.9021668135359264
-0.9018111445820434
-0.9014553520220092
-0.901099436361986
-0.9007433981103332
-0.9003872377775942
-0.9000309558764824
-0.8996745529218662
-0.8993180294307556
-0.8989613859222876
-0.8986046229177123
-0.898247740940379
-0.8978907405157218
-0.8975336221712464
-0.8971763864365153
-0.8968190338431343
-0.896461564924739
-0.89610398021698
-0.8957462802575105
-0.8953884655859712
-0.8950305367439773
-0.8946724942751051
-0.8943143387248775
-0.8939560706407512
-0.8935976905721029
-0.8932391990702153
-0.8928805966882642
-0.8925218839813052
-0.8921630615062592
-0.8918041298219002
-0.8914450894888418
-0.8910859410695229
-0.8907266851281955
-0.8903673222309112
-0.8900078529455071
-0.8896482778415946
-0.8892885974905439
-0.8889288124654726
-0.8885689233412322
-0.8882089306943945
-0.8878488351032398
-0.887488637147742
-0.8871283374095579
-0.886767936472013
-0.8864074349200889
-0.8860468333404103
-0.885686132321233
-0.8853253324524296
-0.884964434325479
-0.8846034385334511
-0.8842423456709967
-0.883881156334333
-0.8835198711212322
-0.8831584906310083
-0.8827970154645044
-0.8824354462240813
-0.882073783513604
-0.8817120279384296
-0.8813501801053952
-0.8809882406228051
-0.8806262101004192
-0.8802640891494395
-0.8799018783824997
-0.8795395784136512
-0.8791771898583518
-0.8788147133334536
-0.8784521494571904
-0.8780894988491668
-0.8777267621303444
-0.8773639399230313
-0.8770010328508693
-0.8766380415388226
-0.8762749666131652
-0.8759118087014697
-0.8755485684325948
-0.8751852464366742
-0.8748218433451044
-0.8744583597905329
-0.874094796406847
-0.8737311538291614
-0.8733674326938076
-0.8730036336383208
-0.8726397573014298
-0.872275804323045
-0.8719117753442461
-0.871547671007272
-0.8711834919555085
-0.8708192388334767
-0.8704549122868225
-0.8700905129623042
-0.8697260415077825
-0.8693614985722081
-0.8689968848056107
-0.8686322008590879
-0.8682674473847947
-0.867902625035931
-0.8675377344667314
-0.8671727763324545
-0.8668077512893704
-0.8664426599947513
-0.8660775031068597
-0.8657122812849372
-0.8653469951891941
-0.8649816454807984
-0.8646162328218648
-0.8642507578754444
-0.8638852213055129
-0.8635196237769609
-0.8631539659555825
-0.8627882485080645
-0.8624224721019768
-0.8620566374057601
-0.8616907450887172
-0.8613247958210005
-0.8609587902736032
-0.8605927291183475
-0.8602266130278751
-0.8598604426756353
-0.8594942187358772
-0.859127941883636
-0.8587616127947253
-0.8583952321457257
-0.8580288006139747
-0.857662318877556
-0.85729578761529
-0.8569292075067232
-0.8565625792321181
-0.8561959034724431
-0.8558291809093621
-0.855462412225225
-0.8550955981030572
-0.8547287392265498
-0.8543618362800494
-0.8539948899485486
-0.8536279009176753
-0.8532608698736839
-0.8528937975034445
-0.8525266844944334
-0.8521595315347231
-0.8517923393129736
-0.8514251085184203
-0.8510578398408676
-0.8506905339706758
-0.8503231915987544
-0.8499558134165499
-0.8495884001160385
-0.8492209523897147
-0.8488534709305835
-0.848485956432149
-0.8481184095884062
-0.8477508310938318
-0.8473832216433734
-0.8470155819324419
-0.8466479126569003
-0.8462802145130559
-0.8459124881976503
-0.8455447344078502
-0.8451769538412379
-0.844809147195803
-0.8444413151699321
-0.8440734584624007
-0.843705577772363
-0.8433376737993439
-0.8429697472432287
-0.8426017988042558
-0.8422338291830058
-0.8418658390803938
-0.8414978291976601
-0.8411298002363613
-0.840761752898361
-0.8403936878858216
-0.8400256059011953
-0.839657507647215
-0.8392893938268858
-0.8389212651434759
-0.8385531223005087
-0.838184966001753
-0.8378167969512151
-0.8374486158531302
-0.8370804234119537
-0.8367122203323516
-0.8363440073191939
-0.8359757850775444
-0.8356075543126534
-0.8352393157299481
-0.8348710700350253
-0.8345028179336419
-0.8341345601317077
-0.833766297335276
-0.8333980302505358
-0.8330297595838037
-0.8326614860415146
-0.8322932103302152
-0.8319249331565541
-0.8315566552272746
-0.8311883772492061
-0.8308200999292565
-0.8304518239744033
-0.8300835500916863
-0.8297152789881989
-0.8293470113710806
-0.8289787479475088
-0.828610489424691
-0.8282422365098561
-0.8278739899102479
-0.8275057503331159
-0.8271375184857082
-0.8267692950752632
-0.8264010808090023
-0.8260328763941216
-0.8256646825377845
-0.825296499947114
-0.8249283293291847
-0.8245601713910153
-0.8241920268395613
-0.8238238963817068
-0.8234557807242572
-0.8230876805739316
-0.8227195966373555
-0.8223515296210526
-0.8219834802314385
-0.8216154491748118
-0.8212474371573477
-0.8208794448850905
-0.8205114730639458
-0.8201435223996734
-0.81977559359788
-0.8194076873640117
-0.8190398044033471
-0.8186719454209899
-0.8183041111218612
-0.8179363022106929
-0.8175685193920204
-0.8172007633701756
-0.8168330348492789
-0.816465334533234
-0.8160976631257182
-0.8157300213301777
-0.8153624098498198
-0.8149948293876047
-0.8146272806462407
-0.8142597643281759
-0.8138922811355913
-0.8135248317703945
-0.8131574169342122
-0.8127900373283836
-0.8124226936539545
-0.8120553866116687
-0.8116881169019625
-0.8113208852249578
-0.8109536922804557
-0.8105865387679281
-0.8102194253865136
-0.8098523528350091
-0.8094853218118636
-0.8091183330151718
-0.8087513871426673
-0.8083844848917163
-0.8080176269593109
-0.8076508140420628
-0.8072840468361966
-0.8069173260375433
-0.8065506523415344
-0.8061840264431954
-0.8058174490371384
-0.8054509208175572
-0.8050844424782202
-0.8047180147124642
-0.8043516382131883
-0.8039853136728474
-0.8036190417834461
-0.8032528232365329
-0.8028866587231933
-0.802520548934044
-0.8021544945592269
-0.8017884962884031
-0.8014225548107463
-0.8010566708149369
-0.8006908449891569
-0.8003250780210824
-0.7999593705978785
-0.7995937234061933
-0.7992281371321519
-0.7988626124613505
-0.79849715007885
-0.7981317506691714
-0.7977664149162885
-0.797401143503623
-0.7970359371140383
-0.7966707964298344
-0.7963057221327409
-0.7959407149039124
-0.7955757754239228
-0.7952109043727584
-0.7948461024298139
-0.7944813702738855
-0.7941167085831659
-0.7937521180352385
-0.7933875993070723
-0.7930231530750153
-0.79265878001479
-0.7922944808014879
-0.7919302561095632
-0.7915661066128283
-0.7912020329844476
-0.7908380358969325
-0.7904741160221361
-0.7901102740312476
-0.7897465105947872
-0.7893828263826004
-0.7890192220638531
-0.7886556983070265
-0.7882922557799112
-0.7879288951496026
-0.7875656170824952
-0.7872024222442776
-0.7868393112999279
-0.7864762849137079
-0.7861133437491576
-0.7857504884690918
-0.7853877197355928
-0.7850250382100075
-0.7846624445529404
-0.7842999394242504
-0.7839375234830444
-0.7835751973876733
-0.7832129617957266
-0.7828508173640275
-0.7824887647486282
-0.7821268046048049
-0.781764937587053
-0.7814031643490822
-0.7810414855438121
-0.7806799018233664
-0.7803184138390695
-0.7799570222414407
-0.7795957276801898
-0.779234530804213
-0.778873432261587
-0.7785124326995656
-0.7781515327645742
-0.7777907331022056
-0.7774300343572151
-0.7770694371735167
-0.7767089421941775
-0.7763485500614136
-0.7759882614165858
-0.7756280769001953
-0.7752679971518788
-0.7749080228104035
-0.7745481545136642
-0.7741883928986778
-0.773828738601579
-0.7734691922576162
-0.7731097545011472
-0.7727504259656345
-0.7723912072836415
-0.7720320990868279
-0.7716731020059455
-0.771314216670834
-0.7709554437104169
-0.7705967837526971
-0.7702382374247526
-0.7698798053527327
-0.7695214881618542
-0.769163286476396
-0.7688052009196964
-0.768447232114148
-0.7680893806811946
-0.7677316472413261
-0.7673740324140756
-0.7670165368180146
-0.7666591610707492
-0.7663019057889161
-0.7659447715881793
-0.7655877590832252
-0.7652308688877594
-0.764874101614503
-0.7645174578751873
-0.7641609382805521
-0.7638045434403402
-0.7634482739632946
-0.7630921304571542
-0.7627361135286499
-0.7623802237835018
-0.7620244618264143
-0.7616688282610733
-0.7613133236901416
-0.7609579487152567
-0.7606027039370253
-0.7602475899550216
-0.7598926073677819
-0.7595377567728026
-0.759183038766535
-0.7588284539443839
-0.7584740029007019
-0.7581196862287871
-0.7577655045208795
-0.7574114583681573
-0.7570575483607331
-0.756703775087652
-0.7563501391368861
-0.7559966410953324
-0.7556432815488092
-0.7552900610820528
-0.754936980278714
-0.7545840397213548
-0.7542312399914448
-0.753878581669359
-0.7535260653343733
-0.7531736915646616
-0.7528214609372934
-0.7524693740282293
-0.7521174314123187
-0.7517656336632966
-0.7514139813537797
-0.7510624750552644
-0.7507111153381227
-0.7503599027715996
-0.7500088379238099
-0.7496579213617354
-0.749307153651221
-0.7489565353569732
-0.7486060670425554
-0.7482557492703861
-0.7479055826017353
-0.7475555675967225
-0.747205704814312
-0.7468559948123118
-0.7465064381473696
-0.7461570353749706
-0.7458077870494341
-0.7454586937239105
-0.7451097559503798
-0.744760974279647
-0.7444123492613404
-0.7440638814439084
-0.7437155713746175
-0.7433674195995486
-0.7430194266635941
-0.742671593110457
-0.7423239194826459
-0.7419764063214738
-0.7416290541670552
-0.7412818635583032
-0.7409348350329269
-0.7405879691274289
-0.7402412663771031
-0.7398947273160312
-0.7395483524770812
-0.739202142391904
-0.7388560975909315
-0.7385102186033741
-0.7381645059572173
-0.7378189601792207
-0.7374735817949144
-0.7371283713285968
-0.7367833293033327
-0.7364384562409503
-0.7360937526620392
-0.7357492190859481
-0.7354048560307818
-0.7350606640133998
-0.734716643549413
-0.7343727951531827
-0.7340291193378164
-0.7336856166151682
-0.7333422874958337
-0.7329991324891498
-0.7326561521031918
-0.7323133468447706
-0.7319707172194319
-0.7316282637314528
-0.7312859868838406
-0.7309438871783294
-0.7306019651153791
-0.7302602211941734
-0.729918655912617
-0.7295772697673333
-0.7292360632536634
-0.7288950368656638
-0.7285541910961035
-0.7282135264364626
-0.727873043376931
-0.7275327424064051
-0.7271926240124865
-0.7268526886814806
-0.7265129368983935
-0.726173369146931
-0.7258339859094964
-0.7254947876671889
-0.725155774899801
-0.7248169480858173
-0.7244783077024127
-0.7241398542254502
-0.7238015881294795
-0.7234635098877347
-0.7231256199721329
-0.7227879188532726
-0.7224504070004318
-0.722113084881566
-0.7217759529633065
-0.7214390117109595
-0.7211022615885034
-0.7207657030585877
-0.7204293365825312
-0.7200931626203206
-0.7197571816306085
-0.7194213940707122
-0.7190858003966114
-0.7187504010629477
-0.7184151965230221
-0.7180801872287942
-0.7177453736308799
-0.7174107561785504
-0.7170763353197308
-0.7167421115009982
-0.7164080851675804
-0.7160742567633547
-0.7157406267308459
-0.7154071955112258
-0.7150739635443106
-0.7147409312685606
-0.7144080991210779
-0.7140754675376059
-0.7137430369525273
-0.7134108077988628
-0.7130787805082702
-0.7127469555110431
-0.7124153332361086
-0.7120839141110276
-0.7117526985619922
-0.7114216870138251
-0.7110908798899784
-0.7107602776125319
-0.7104298806021924
-0.7100996892782921
-0.7097697040587878
-0.7094399253602596
-0.7091103535979093
-0.7087809891855601
-0.7084518325356549
-0.708122884059255
-0.7077941441660403
-0.7074656132643056
-0.7071372917609626
-0.7068091800615368
-0.7064812785701675
-0.7061535876896055
-0.7058261078212138
-0.7054988393649653
-0.7051717827194421
-0.7048449382818351
-0.7045183064479426
-0.7041918876121684
-0.7038656821675231
-0.7035396905056213
-0.703213913016681
-0.7028883500895238
-0.7025630021115723
-0.7022378694688509
-0.7019129525459837
-0.7015882517261944
-0.7012637673913054
-0.7009394999217362
-0.7006154496965038
-0.7002916170932212
-0.6999680024880965
-0.6996446062559327
-0.6993214287701266
-0.6989984704026679
-0.6986757315241388
-0.6983532125037132
-0.6980309137091557
-0.6977088355068218
-0.697386978261656
-0.6970653423371921
-0.6967439280955521
-0.6964227358974457
-0.6961017661021697
-0.695781019067607
-0.6954604951502272
-0.6951401947050841
-0.6948201180858171
-0.6945002656446494
-0.6941806377323876
-0.6938612346984214
-0.6935420568907236
-0.6932231046558484
-0.6929043783389317
-0.6925858782836907
-0.6922676048324229
-0.691949558326006
-0.6916317391038979
-0.6913141475041347
-0.6909967838633322
-0.6906796485166844
-0.690362741797963
-0.6900460640395178
-0.6897296155722756
-0.6894133967257403
-0.6890974078279919
-0.6887816492056872
-0.6884661211840584
-0.6881508240869136
-0.6878357582366362
-0.6875209239541842
-0.6872063215590902
-0.6868919513694622
-0.6865778137019817
-0.6862639088719038
-0.685950237193058
-0.6856367989778469
-0.6853235945372464
-0.6850106241808057
-0.6846978882166468
-0.6843853869514642
-0.6840731206905253
-0.6837610897376696
-0.6834492943953091
-0.6831377349644281
-0.6828264117445824
-0.6825153250339002
-0.6822044751290816
-0.6818938623253978
-0.6815834869166926
-0.6812733491953804
-0.6809634494524484
-0.6806537879774539
-0.680344365058527
-0.6800351809823685
-0.6797262360342511
-0.6794175304980188
-0.6791090646560871
-0.6788008387894433
-0.678492853177646
-0.6781851080988255
-0.6778776038296839
-0.6775703406454949
-0.6772633188201045
-0.6769565386259297
-0.676650000333961
-0.6763437042137598
-0.6760376505334602
-0.6757318395597691
-0.6754262715579653
-0.6751209467919012
-0.6748158655240013
-0.6745110280152636
-0.6742064345252594
-0.6739020853121336
-0.6735979806326042
-0.673294120741964
-0.672990505894079
-0.6726871363413907
-0.6723840123349141
-0.67208113412424
-0.6717785019575339
-0.671476116081537
-0.6711739767415661
-0.6708720841815142
-0.6705704386438507
-0.6702690403696219
-0.6699678895984504
-0.6696669865685371
-0.6693663315166601
-0.6690659246781759
-0.6687657662870192
-0.668465856575704
-0.6681661957753231
-0.6678667841155492
-0.6675676218246351
-0.6672687091294145
-0.6669700462553011
-0.666671633426291
-0.6663734708649615
-0.6660755587924725
-0.6657778974285667
-0.66548048699157
-0.6651833276983921
-0.664886419764527
-0.6645897634040534
-0.6642933588296355
-0.663997206252523
-0.6637013058825526
-0.6634056579281471
-0.6631102625963177
-0.6628151200926629
-0.6625202306213702
-0.6622255943852164
-0.6619312115855683
-0.6616370824223825
-0.6613432070942074
-0.6610495857981824
-0.66075621873004
-0.6604631060841051
-0.6601702480532963
-0.6598776448291266
-0.659585296601704
-0.6592932035597321
-0.6590013658905108
-0.6587097837799372
-0.6584184574125058
-0.6581273869713098
-0.6578365726380418
-0.6575460145929939
-0.6572557130150593
-0.6569656680817322
-0.656675879969109
-0.6563863488518897
-0.6560970749033772
-0.6558080582954797
-0.6555192991987102
-0.6552307977821878
-0.654942554213639
-0.6546545686593979
-0.6543668412844068
-0.6540793722522182
-0.6537921617249942
-0.6535052098635086
-0.6532185168271468
-0.6529320827739074
-0.6526459078604027
-0.6523599922418597
-0.6520743360721208
-0.6517889395036452
-0.6515038026875095
-0.6512189257734082
-0.6509343089096555
-0.6506499522431859
-0.6503658559195546
-0.6500820200829396
-0.6497984448761411
-0.6495151304405844
-0.6492320769163189
-0.6489492844420208
-0.6486667531549928
-0.6483844831911663
-0.648102474685101
-0.6478207277699872
-0.6475392425776465
-0.6472580192385322
-0.6469770578817311
-0.6466963586349643
-0.6464159216245879
-0.6461357469755952
-0.6458558348116161
-0.6455761852549198
-0.6452967984264149
-0.6450176744456504
-0.6447388134308181
-0.6444602154987522
-0.6441818807649312
-0.6439038093434789
-0.6436260013471655
-0.6433484568874086
-0.6430711760742752
-0.6427941590164814
-0.6425174058213949
-0.6422409165950353
-0.6419646914420762
-0.6416887304658454
-0.6414130337683265
-0.6411376014501605
-0.6408624336106463
-0.6405875303477426
-0.640312891758069
-0.6400385179369066
-0.6397644089781998
-0.6394905649745579
-0.6392169860172554
-0.6389436721962345
-0.6386706236001052
-0.6383978403161468
-0.6381253224303102
-0.6378530700272179
-0.6375810831901663
-0.6373093620011261
-0.6370379065407444
-0.6367667168883457
-0.6364957931219335
-0.6362251353181907
-0.6359547435524824
-0.635684617898856
-0.6354147584300434
-0.6351451652174619
-0.6348758383312156
-0.6346067778400972
-0.6343379838115886
-0.6340694563118632
-0.6338011954057868
-0.6335332011569188
-0.6332654736275145
-0.6329980128785251
-0.6327308189696006
-0.6324638919590904
-0.6321972319040448
-0.631930838860217
-0.6316647128820636
-0.6313988540227466
-0.6311332623341357
-0.6308679378668078
-0.6306028806700504
-0.6303380907918621
-0.6300735682789541
-0.6298093131767524
-0.6295453255293981
-0.6292816053797505
-0.629018152769387
-0.6287549677386055
-0.6284920503264263
-0.6282294005705926
-0.627967018507573
-0.6277049041725622
-0.6274430575994832
-0.627181478820989
-0.6269201678684633
-0.6266591247720228
-0.6263983495605188
-0.6261378422615382
-0.6258776029014058
-0.6256176315051855
-0.6253579280966817
-0.6250984926984418
-0.6248393253317562
-0.6245804260166621
-0.6243217947719433
-0.6240634316151323
-0.6238053365625129
-0.6235475096291201
-0.6232899508287437
-0.6230326601739283
-0.6227756376759762
-0.6225188833449478
-0.6222623971896648
-0.6220061792177106
-0.6217502294354327
-0.6214945478479441
-0.6212391344591248
-0.6209839892716245
-0.6207291122868626
-0.6204745035050316
-0.6202201629250982
-0.6199660905448043
-0.61971228636067
-0.6194587503679942
-0.6192054825608574
-0.6189524829321222
-0.6186997514734367
-0.6184472881752345
-0.6181950930267377
-0.6179431660159578
-0.6176915071296988
-0.6174401163535571
-0.617188993671925
-0.6169381390679913
-0.6166875525237441
-0.6164372340199716
-0.6161871835362647
-0.6159374010510184
-0.6156878865414334
-0.6154386399835188
-0.615189661352093
-0.6149409506207859
-0.614692507762041
-0.6144443327471166
-0.6141964255460883
-0.6139487861278504
-0.613701414460118
-0.6134543105094289
-0.6132074742411451
-0.6129609056194552
-0.6127146046073756
-0.6124685711667532
-0.612222805258267
-0.6119773068414291
-0.6117320758745881
-0.61148711231493
-0.6112424161184803
-0.6109979872401059
-0.6107538256335174
-0.6105099312512705
-0.6102663040447679
-0.6100229439642618
-0.6097798509588555
-0.609537024976505
-0.6092944659640216
-0.6090521738670733
-0.6088101486301871
-0.6085683901967509
-0.6083268985090148
-0.6080856735080944
-0.6078447151339716
-0.607604023325497
-0.6073635980203922
-0.6071234391552508
-0.6068835466655418
-0.60664392048561
-0.6064045605486794
-0.6061654667868547
-0.6059266391311227
-0.6056880775113551
-0.6054497818563103
-0.6052117520936353
-0.6049739881498677
-0.6047364899504377
-0.6044992574196706
-0.6042622904807882
-0.604025589055911
-0.6037891530660604
-0.603552982431161
-0.6033170770700416
-0.6030814369004387
-0.6028460618389977
-0.6026109518012747
-0.6023761067017392
-0.6021415264537762
-0.6019072109696876
-0.6016731601606947
-0.6014393739369405
-0.6012058522074913
-0.6009725948803394
-0.6007396018624043
-0.6005068730595355
-0.6002744083765148
-0.6000422077170573
-0.599810270983815
-0.5995785980783774
-0.599347188901275
-0.5991160433519802
-0.5988851613289105
-0.5986545427294295
-0.5984241874498502
-0.5981940953854362
-0.5979642664304045
-0.597734700477927
-0.5975053974201333
-0.5972763571481123
-0.5970475795519148
-0.5968190645205551
-0.5965908119420138
-0.5963628217032395
-0.596135093690151
-0.59590762778764
-0.5956804238795721
-0.5954534818487907
-0.5952268015771172
-0.5950003829453548
-0.59477422583329
-0.5945483301196944
-0.594322695682328
-0.5940973223979401
-0.5938722101422724
-0.593647358790061
-0.5934227682150386
-0.5931984382899359
-0.5929743688864855
-0.5927505598754226
-0.5925270111264878
-0.5923037225084293
-0.5920806938890052
-0.5918579251349856
-0.5916354161121545
-0.5914131666853131
-0.5911911767182804
-0.5909694460738969
-0.5907479746140264
-0.5905267621995576
-0.5903058086904072
-0.5900851139455219
-0.5898646778228802
-0.5896445001794954
-0.5894245808714171
-0.5892049197537341
-0.5889855166805763
-0.588766371505117
-0.5885474840795751
-0.5883288542552179
-0.5881104818823623
-0.5878923668103784
-0.5876745088876905
-0.5874569079617806
-0.5872395638791895
-0.5870224764855201
-0.5868056456254388
-0.5865890711426784
-0.5863727528800408
-0.5861566906793974
-0.585940884381694
-0.585725333826951
-0.5855100388542671
-0.5852949993018205
-0.585080215006872
-0.584865685805767
-0.5846514115339376
-0.5844373920259058
-0.5842236271152843
-0.5840101166347804
-0.5837968604161974
-0.5835838582904367
-0.5833711100875013
-0.5831586156364971
-0.5829463747656352
-0.5827343873022348
-0.5825226530727257
-0.5823111719026492
-0.5820999436166627
-0.5818889680385398
-0.5816782449911744
-0.5814677742965815
-0.581257555775901
-0.5810475892493991
-0.5808378745364711
-0.5806284114556435
-0.5804191998245765
-0.5802102394600659
-0.5800015301780466
-0.5797930717935937
-0.5795848641209256
-0.5793769069734062
-0.5791692001635469
-0.5789617435030098
-0.578754536802609
-0.5785475798723141
-0.5783408725212515
-0.5781344145577076
-0.5779282057891311
-0.5777222460221344
-0.5775165350624974
-0.5773110727151691
-0.5771058587842699
-0.5769008930730942
-0.5766961753841129
-0.5764917055189757
-0.5762874832785132
-0.57608350846274
-0.5758797808708562
-0.5756763003012506
-0.5754730665515023
-0.5752700794183842
-0.575067338697864
-0.5748648441851079
-0.5746625956744821
-0.574460592959556
-0.5742588358331038
-0.5740573240871072
-0.5738560575127584
-0.5736550359004614
-0.5734542590398354
-0.5732537267197166
-0.5730534387281612
-0.572853394852447
-0.5726535948790767
-0.5724540385937796
-0.5722547257815146
-0.572055656226472
-0.5718568297120765
-0.5716582460209895
-0.5714599049351113
-0.5712618062355835
-0.5710639497027921
-0.5708663351163685
-0.570668962255194
-0.5704718308974003
-0.5702749408203728
-0.5700782918007531
-0.5698818836144415
-0.5696857160365986
-0.5694897888416489
-0.5692941018032827
-0.5690986546944583
-0.5689034472874049
-0.5687084793536247
-0.5685137506638953
-0.5683192609882727
-0.5681250100960931
-0.5679309977559758
-0.5677372237358254
-0.5675436878028342
-0.5673503897234847
-0.5671573292635524
-0.566964506188108
-0.5667719202615193
-0.5665795712474546
-0.5663874589088846
-0.5661955830080854
-0.5660039433066394
-0.5658125395654401
-0.5656213715446928
-0.5654304390039178
-0.5652397417019522
-0.5650492793969535
-0.564859051846401
-0.5646690588070983
-0.564479300035177
-0.5642897752860976
-0.5641004843146528
-0.5639114268749696
-0.5637226027205126
-0.563534011604085
-0.5633456532778325
-0.5631575274932448
-0.5629696340011587
-0.5627819725517599
-0.5625945428945863
-0.5624073447785299
-0.5622203779518391
-0.5620336421621219
-0.5618471371563476
-0.5616608626808497
-0.5614748184813283
-0.5612890043028527
-0.5611034198898635
-0.5609180649861751
-0.560732939334979
-0.560548042678845
-0.5603633747597245
-0.5601789353189529
-0.5599947240972519
-0.5598107408347319
-0.5596269852708949
-0.5594434571446362
-0.5592601561942477
-0.55907708215742
-0.5588942347712447
-0.5587116137722173
-0.5585292188962393
-0.5583470498786209
-0.5581651064540833
-0.5579833883567615
-0.5578018953202062
-0.5576206270773869
-0.557439583360694
-0.5572587639019413
-0.5570781684323688
-0.5568977966826446
-0.5567176483828681
-0.5565377232625718
-0.556358021050724
-0.5561785414757314
-0.555999284265442
-0.5558202491471462
-0.5556414358475807
-0.5554628440929307
-0.5552844736088315
-0.5551063241203719
-0.5549283953520964
-0.5547506870280074
-0.5545731988715685
-0.5543959306057058
-0.5542188819528112
-0.5540420526347446
-0.5538654423728366
-0.5536890508878904
-0.5535128779001852
-0.5533369231294778
-0.5531611862950054
-0.5529856671154882
-0.5528103653091321
-0.55263528059363
-0.5524604126861659
-0.5522857613034163
-0.5521113261615531
-0.5519371069762455
-0.5517631034626637
-0.5515893153354795
-0.5514157423088708
-0.5512423840965228
-0.5510692404116306
-0.5508963109669022
-0.5507235954745602
-0.5505510936463451
-0.5503788051935172
-0.5502067298268591
-0.5500348672566787
-0.5498632171928108
-0.5496917793446203
-0.5495205534210046
-0.5493495391303952
-0.5491787361807615
-0.5490081442796123
-0.5488377631339987
-0.5486675924505162
-0.5484976319353077
-0.5483278812940653
-0.5481583402320334
-0.5479890084540106
-0.5478198856643528
-0.547650971566975
-0.547482265865354
-0.5473137682625312
-0.5471454784611146
-0.5469773961632813
-0.5468095210707803
-0.5466418528849346
-0.5464743913066439
-0.5463071360363866
-0.5461400867742231
-0.5459732432197973
-0.54580660507234
-0.5456401720306703
-0.5454739437931988
-0.5453079200579299
-0.5451421005224644
-0.5449764848840012
-0.5448110728393407
-0.5446458640848868
-0.5444808583166492
-0.5443160552302463
-0.5441514545209069
-0.5439870558834735
-0.5438228590124042
-0.5436588636017754
-0.5434950693452839
-0.5433314759362498
-0.5431680830676182
-0.543004890431963
-0.5428418977214876
-0.5426791046280286
-0.542516510843058
-0.5423541160576849
-0.542191919962659
-0.5420299222483724
-0.5418681226048621
-0.5417065207218121
-0.5415451162885572
-0.5413839089940831
-0.5412228985270312
-0.5410620845756995
-0.5409014668280456
-0.540741044971689
-0.5405808186939134
-0.5404207876816693
-0.5402609516215767
-0.5401013101999268
-0.5399418631026845
-0.5397826100154919
-0.5396235506236693
-0.5394646846122183
-0.5393060116658244
-0.5391475314688587
-0.5389892437053814
-0.5388311480591428
-0.5386732442135868
-0.5385155318518531
-0.538358010656779
-0.5382006803109028
-0.5380435404964654
-0.5378865908954127
-0.5377298311893984
-0.5375732610597865
-0.5374168801876531
-0.537260688253789
-0.5371046849387028
-0.5369488699226218
-0.5367932428854961
-0.5366378035069997
-0.5364825514665335
-0.5363274864432273
-0.5361726081159426
-0.5360179161632749
-0.5358634102635556
-0.5357090900948549
-0.5355549553349841
-0.5354010056614977
-0.5352472407516963
-0.535093660282628
-0.5349402639310917
-0.5347870513736395
-0.534634022286578
-0.5344811763459718
-0.5343285132276455
-0.5341760326071858
-0.5340237341599441
-0.5338716175610385
-0.5337196824853571
-0.5335679286075592
-0.5334163556020781
-0.533264963143124
-0.5331137509046854
-0.5329627185605319
-0.5328118657842169
-0.5326611922490792
-0.5325106976282458
-0.5323603815946343
-0.5322102438209549
-0.5320602839797131
-0.5319105017432117
-0.5317608967835534
-0.531611468772643
-0.5314622173821896
-0.5313131422837091
-0.5311642431485267
-0.5310155196477787
-0.5308669714524155
-0.5307185982332029
-0.5305703996607258
-0.5304223754053894
-0.5302745251374218
-0.5301268485268765
-0.5299793452436347
-0.5298320149574073
-0.5296848573377374
-0.5295378720540028
-0.529391058775418
-0.5292444171710367
-0.5290979469097535
-0.5289516476603074
-0.528805519091283
-0.5286595608711131
-0.5285137726680811
-0.5283681541503236
-0.5282227049858316
-0.5280774248424541
-0.5279323133878996
-0.5277873702897384
-0.5276425952154055
-0.5274979878322015
-0.5273535478072967
-0.5272092748077318
-0.5270651685004213
-0.5269212285521548
-0.5267774546296001
-0.5266338463993047
-0.5264904035276987
-0.5263471256810968
-0.5262040125257003
-0.5260610637275998
-0.5259182789527772
-0.5257756578671081
-0.5256332001363637
-0.5254909054262132
-0.5253487734022264
-0.5252068037298755
-0.5250649960745374
-0.5249233501014962
-0.5247818654759449
-0.5246405418629883
-0.5244993789276444
-0.524358376334848
-0.524217533749451
-0.5240768508362265
-0.5239363272598693
-0.5237959626849996
-0.5236557567761645
-0.52351570919784
-0.5233758196144336
-0.5232360876902865
-0.5230965130896758
-0.5229570954768161
-0.5228178345158627
-0.522678729870913
-0.5225397812060089
-0.5224009881851394
-0.522262350472242
-0.5221238677312057
-0.5219855396258722
-0.5218473658200397
-0.5217093459774629
-0.5215714797618571
-0.5214337668368993
-0.5212962068662308
-0.5211587995134588
-0.5210215444421596
-0.5208844413158797
-0.5207474897981387
-0.5206106895524307
-0.5204740402422274
-0.5203375415309797
-0.5202011930821193
-0.5200649945590623
-0.5199289456252099
-0.5197930459439511
-0.5196572951786654
-0.5195216929927239
-0.5193862390494919
-0.5192509330123314
-0.5191157745446026
-0.5189807633096662
-0.5188458989708862
-0.5187111811916305
-0.5185766096352747
-0.5184421839652033
-0.5183079038448116
-0.5181737689375085
-0.5180397789067185
-0.5179059334158829
-0.517772232128463
-0.5176386747079418
-0.5175052608178259
-0.5173719901216478
-0.5172388622829678
-0.5171058769653765
-0.5169730338324962
-0.5168403325479837
-0.5167077727755319
-0.5165753541788721
-0.5164430764217758
-0.5163109391680571
-0.5161789420815746
-0.5160470848262334
-0.5159153670659873
-0.5157837884648406
-0.5156523486868507
-0.5155210473961294
-0.5153898842568455
-0.5152588589332268
-0.5151279710895615
-0.5149972203902016
-0.5148666064995632
-0.51473612908213
-0.5146057878024544
-0.51447558232516
-0.5143455123149435
-0.5142155774365766
-0.5140857773549085
-0.5139561117348668
-0.5138265802414607
-0.5136971825397826
-0.51356791829501
-0.5134387871724075
-0.5133097888373287
-0.5131809229552184
-0.5130521891916149
-0.512923587212151
-0.5127951166825572
-0.5126667772686625
-0.5125385686363976
-0.5124104904517957
-0.5122825423809951
-0.5121547240902415
-0.5120270352458892
-0.5118994755144034
-0.5117720445623621
-0.5116447420564584
-0.511517567663502
-0.5113905210504213
-0.5112636018842656
-0.5111368098322064
-0.5110101445615404
-0.5108836057396902
-0.510757193034207
-0.5106309061127725
-0.5105047446432007
-0.5103787082934397
-0.5102527967315736
-0.510127009625825
-0.5100013466445561
-0.509875807456271
-0.509750391729618
-0.5096250991333904
-0.5094999293365297
-0.5093748820081266
-0.5092499568174234
-0.5091251534338155
-0.5090004715268535
-0.5088759107662452
-0.5087514708218571
-0.5086271513637168
-0.5085029520620145
-0.5083788725871048
-0.5082549126095088
-0.5081310717999161
-0.5080073498291866
-0.5078837463683515
-0.5077602610886167
-0.5076368936613632
-0.50751364375815
-0.5073905110507154
-0.5072674952109789
-0.5071445959110432
-0.5070218128231958
-0.506899145619911
-0.506776593973852
-0.506654157557872
-0.5065318360450167
-0.5064096291085259
-0.5062875364218349
-0.5061655576585772
-0.5060436924925855
-0.5059219405978937
-0.5058003016487392
-0.505678775319564
-0.5055573612850166
-0.5054360592199545
-0.5053148687994451
-0.505193789698768
-0.5050728215934165
-0.5049519641590996
-0.5048312170717436
-0.504710580007494
-0.5045900526427175
-0.5044696346540027
-0.5043493257181636
-0.5042291255122396
-0.5041090337134986
-0.5039890499994376
-0.5038691740477856
-0.5037494055365046
-0.5036297441437912
-0.5035101895480792
-0.5033907414280402
-0.5032713994625863
-0.5031521633308711
-0.5030330327122922
-0.5029140072864919
-0.5027950867333598
-0.5026762707330343
-0.5025575589659036
-0.5024389511126088
-0.5023204468540441
-0.5022020458713593
-0.5020837478459618
-0.5019655524595171
-0.501847459393952
-0.5017294683314549
-0.5016115789544786
-0.501493790945741
-0.5013761039882273
-0.5012585177651918
-0.5011410319601594
-0.5010236462569267
-0.5009063603395648
-0.5007891738924198
-0.5006720866001153
-0.5005550981475534
-0.5004382082199169
-0.5003214165026704
-0.5002047226815624
-0.5000881264426266
-0.4999716274721837
-0.4998552254568431
-0.49973892008350407
-0.4996227110393579
-0.49950659801188924
-0.4993905806888777
-0.4992746587583995
-0.4991588319088291
-0.4990430998288407
-0.4989274622074101
-0.4988119187338156
-0.4986964690976405
-0.4985811129887741
-0.4984658500974133
-0.49835068011406425
-0.4982356027295442
-0.49812061763498255
-0.4980057245218228
-0.4978909230818237
-0.49777621300706154
-0.49766159398993076
-0.4975470657231462
-0.49743262789974435
-0.4973182802130849
-0.4972040223568523
-0.49708985402505734
-0.49697577491203854
-0.4968617847124639
-0.496747883121332
-0.4966340698339742
-0.4965203445460553
-0.4964067069535757
-0.49629315675287267
-0.49617969364062176
-0.49606631731383855
-0.4959530274698797
-0.4958398238064449
-0.49572670602157826
-0.49561367381366944
-0.4955007268814555
-0.4953878649240222
-0.49527508764080563
-0.49516239473159324
-0.49504978589652593
-0.49493726083609907
-0.49482481925116395
-0.49471246084292936
-0.49460018531296324
-0.49448799236319346
-0.49437588169591
-0.4942638530137659
-0.494151906019779
-0.49404004041733296
-0.493928255910179
-0.4938165522024374
-0.4937049289985985
-0.49359338600352454
-0.4934819229224507
-0.49337053946098675
-0.49325923532511823
-0.49314801022120835
-0.49303686385599854
-0.4929257959366104
-0.4928148061705472
-0.4927038942656947
-0.492593059930323
-0.49248230287308775
-0.49237162280303143
-0.4922610194295848
-0.49215049246256826
-0.49204004161219317
-0.49192966658906306
-0.4918193671041752
-0.491709142868922
-0.4915989935950919
-0.4914889189948712
-0.49137891878084505
-0.49126899266599894
-0.4911591403637198
-0.49104936158779794
-0.4909396560524273
-0.4908300234722077
-0.49072046356214577
-0.49061097603765613
-0.49050156061456296
-0.490392217009101
-0.4902829449379172
-0.49017374411807146
-0.4900646142670386
-0.48995555510270883
-0.48984656634338986
-0.4897376477078074
-0.489628798915107
-0.48952001968485503
-0.48941130973703983
-0.4893026687920731
-0.4891940965707914
-0.48908559279445674
-0.4889771571847586
-0.48886878946381446
-0.4887604893541714
-0.4886522565788073
-0.488544090861132
-0.48843599192498843
-0.488327959494654
-0.4882199932948418
-0.4881120930507013
-0.4880042584878205
-0.48789648933222607
-0.48778878531038555
-0.48768114614920766
-0.487573571576044
-0.48746606131868997
-0.48735861510538614
-0.4872512326648193
-0.48714391372612376
-0.48703665801888224
-0.4869294652731271
-0.4868223352193419
-0.48671526758846184
-0.4866082621118756
-0.4865013185214258
-0.4863944365494109
-0.4862876159285856
-0.4861808563921625
-0.48607415767381285
-0.4859675195076679
-0.48586094162831983
-0.485754423770823
-0.48564796567069524
-0.4855415670639184
-0.48543522768693986
-0.48532894727667364
-0.4852227255705014
-0.4851165623062732
-0.48501045722230923
-0.48490441005740026
-0.4847984205508092
-0.48469248844227175
-0.48458661347199794
-0.48448079538067257
-0.4843750339094567
-0.4842693287999888
-0.48416367979438524
-0.484058086635242
-0.4839525490656353
-0.4838470668291225
-0.4837416396697435
-0.4836362673320218
-0.483530949560965
-0.48342568610206627
-0.48332047670130523
-0.483215321105149
-0.483110219060553
-0.4830051703149624
-0.4829001746163123
-0.48279523171302985
-0.4826903413540341
-0.4825855032887377
-0.4824807172670479
-0.48237598303936685
-0.48227130035659327
-0.48216666897012317
-0.4820620886318505
-0.48195755909416893
-0.48185308010997163
-0.48174865143265333
-0.4816442728161106
-0.48153994401474287
-0.48143566478345357
-0.481331434877651
-0.481227254053249
-0.4811231220666683
-0.481019038674837
-0.4809150036351917
-0.48081101670567866
-0.480707077644754
-0.48060318621138537
-0.4804993421650523
-0.48039554526574735
-0.4802917952739771
-0.48018809195076245
-0.4800844350576403
-0.4799808243566639
-0.4798772596104038
-0.47977374058194877
-0.47967026703490667
-0.47956683873340533
-0.47946345544209323
-0.4793601169261406
-0.47925682295123995
-0.47915357328360725
-0.4790503676899826
-0.4789472059376309
-0.4788440877943429
-0.478741013028436
-0.47863798140875496
-0.47853499270467276
-0.47843204668609135
-0.47832914312344266
-0.47822628178768906
-0.47812346245032444
-0.4780206848833749
-0.47791794885939953
-0.47781525415149106
-0.477712600533277
-0.47760998777892
-0.4775074156631187
-0.4774048839611089
-0.4773023924486636
-0.4771999409020946
-0.47709752909825237
-0.47699515681452753
-0.4768928238288512
-0.4767905299196956
-0.47668827486607557
-0.476586058447548
-0.47648388044421386
-0.47638174063671807
-0.47627963880625046
-0.47617757473454675
-0.47607554820388875
-0.4759735589971055
-0.4758716068975735
-0.4757696916892181
-0.4756678131565135
-0.4755659710844838
-0.47546416525870344
-0.47536239546529835
-0.47526066149094587
-0.4751589631228761
-0.47505730014887226
-0.4749556723572715
-0.47485407953696507
-0.47475252147739966
-0.4746509979685776
-0.47454950880105773
-0.47444805376595567
-0.474346632654945
-0.47424524526025735
-0.4741438913746833
-0.4740425707915731
-0.473941283304837
-0.473840028708946
-0.4737388067989324
-0.47363761737039056
-0.4735364602194775
-0.47343533514291297
-0.47333424193798085
-0.47323318040252904
-0.4731321503349705
-0.47303115153428354
-0.47293018380001245
-0.47282924693226824
-0.47272834073172887
-0.47262746499964015
-0.4725266195378161
-0.47242580414863955
-0.4723250186350626
-0.47222426280060725
-0.472123536449366
-0.472022839386002
-0.47192217141575016
-0.4718215323444173
-0.47172092197838256
-0.47162034012459836
-0.47151978659059035
-0.4714192611844584
-0.4713187637148768
-0.47121829399109477
-0.47111785182293714
-0.4710174370208048
-0.47091704939567475
-0.4708166887591012
-0.47071635492321584
-0.47061604770072796
-0.47051576690492525
-0.4704155123496744
-0.4703152838494211
-0.4702150812191908
-0.4701149042745892
-0.47001475283180233
-0.46991462670759754
-0.46981452571932336
-0.4697144496849102
-0.4696143984228711
-0.4695143717523013
-0.4694143694928797
-0.4693143914648682
-0.469214437489113
-0.4691145073870446
-0.469014600980678
-0.46891471809261365
-0.4688148585460373
-0.46871502216472066
-0.46861520877302165
-0.468515418195885
-0.46841565025884224
-0.46831590478801244
-0.46821618161010237
-0.4681164805524069
-0.46801680144280927
-0.46791714410978175
-0.4678175083823855
-0.46771789409027126
-0.4676183010636796
-0.46751872913344117
-0.4674191781309772
-0.46731964788829966
-0.46722013823801156
-0.4671206490133074
-0.46702118004797344
-0.46692173117638786
-0.46682230223352134
-0.46672289305493697
-0.46662350347679094
-0.46652413333583254
-0.46642478246940455
-0.46632545071544357
-0.4662261379124802
-0.4661268438996393
-0.4660275685166404
-0.46592831160379766
-0.4658290730020205
-0.4657298525528136
-0.46563065009827725
-0.4655314654811076
-0.46543229854459667
-0.4653331491326329
-0.46523401708970125
-0.46513490226088344
-0.4650358044918581
-0.4649367236289011
-0.4648376595188855
-0.46473861200928224
-0.46463958094815994
-0.46454056618418504
-0.4644415675666224
-0.4643425849453353
-0.46424361817078535
-0.464144667094033
-0.46404573156673773
-0.4639468114411579
-0.4638479065701514
-0.4637490168071753
-0.4636501420062863
-0.4635512820221409
-0.46345243670999553
-0.4633536059257065
-0.46325478952573046
-0.46315598736712416
-0.46305719930754496
-0.4629584252052507
-0.4628596649191001
-0.46276091830855237
-0.46266218523366787
-0.46256346555510797
-0.4624647591341351
-0.4623660658326131
-0.4622673855130069
-0.46216871803838316
-0.46207006327240985
-0.4619714210793566
-0.46187279132409476
-0.4617741738720974
-0.4616755685894396
-0.46157697534279807
-0.4614783939994517
-0.46137982442728115
-0.4612812664947695
-0.4611827200710019
-0.4610841850256654
-0.46098566122904944
-0.46088714855204577
-0.4607886468661484
-0.46069015604345354
-0.4605916759566599
-0.46049320647906844
-0.46039474748458253
-0.46029629884770784
-0.4601978604435527
-0.46009943214782745
-0.4600010138368451
-0.45990260538752087
-0.4598042066773725
-0.45970581758452006
-0.45960743798768583
-0.45950906776619466
-0.45941070679997337
-0.4593123549695513
-0.4592140121560598
-0.4591156782412325
-0.4590173531074053
-0.45891903663751604
-0.45882072871510443
-0.45872242922431244
-0.4586241380498838
-0.4585258550771642
-0.4584275801921009
-0.45832931328124304
-0.4582310542317413
-0.45813280293134795
-0.45803455926841663
-0.45793632313190236
-0.4578380944113614
-0.45773987299695135
-0.4576416587794305
-0.4575434516501585
-0.4574452515010954
-0.4573470582248024
-0.457248871714441
-0.4571506918637732
-0.4570525185671614
-0.4569543517195682
-0.45685619121655624
-0.456758036954288
-0.45665988882952585
-0.4565617467396317
-0.45646361058256696
-0.4563654802568924
-0.45626735566176774
-0.45616923669695186
-0.45607112326280225
-0.45597301526027534
-0.45587491259092555
-0.455776815156906
-0.4556787228609674
-0.4555806356064588
-0.4554825532973266
-0.45538447583811487
-0.45528640313396473
-0.4551883350906145
-0.4550902716143993
-0.45499221261225087
-0.4548941579916973
-0.4547961076608629
-0.45469806152846787
-0.4546000195038281
-0.454501981496855
-0.4544039474180552
-0.4543059171785301
-0.454207890689976
-0.45410986786468377
-0.4540118486155381
-0.453913832856018
-0.45381582050019575
-0.4537178114627374
-0.45361980565890186
-0.45352180300454087
-0.4534238034160989
-0.45332580681061246
-0.45322781310571003
-0.45312982221961196
-0.4530318340711296
-0.4529338485796658
-0.45283586566521367
-0.45273788524835706
-0.45263990725026987
-0.4525419315927156
-0.4524439581980474
-0.45234598698920747
-0.4522480178897268
-0.4521500508237248
-0.45205208571590894
-0.4519541224915746
-0.45185616107660437
-0.4517582013974681
-0.4516602433812219
-0.45156228695550876
-0.4514643320485573
-0.4513663785891816
-0.4512684265067813
-0.45117047573134056
-0.451072526193428
-0.45097457782419653
-0.4508766305553824
-0.4507786843193053
-0.4506807390488678
-0.4505827946775547
-0.45048485113943304
-0.4503869083691515
-0.4502889663019399
-0.45019102487360874
-0.450093084020549
-0.44999514367973165
-0.44989720378870707
-0.4497992642856046
-0.4497013251091325
-0.44960338619857687
-0.4495054474938018
-0.4494075089352484
-0.44930957046393477
-0.4492116320214553
-0.44911369354998026
-0.4490157549922554
-0.4489178162916012
-0.448819877391913
-0.4487219382376596
-0.44862399877388376
-0.44852605894620096
-0.4484281187007992
-0.44833017798443875
-0.4482322367444511
-0.44813429492873885
-0.44803635248577517
-0.447938409364603
-0.4478404655148349
-0.44774252088665256
-0.44764457543080555
-0.44754662909861187
-0.4474486818419566
-0.4473507336132916
-0.4472527843656352
-0.4471548340525713
-0.4470568826282489
-0.4469589300473819
-0.44686097626524807
-0.44676302123768863
-0.44666506492110797
-0.4465671072724726
-0.44646914824931105
-0.4463711878097128
-0.4462732259123283
-0.44617526251636774
-0.44607729758160103
-0.4459793310683568
-0.445881362937522
-0.44578339315054133
-0.4456854216694163
-0.44558744845670534
-0.44548947347552226
-0.4453914966895364
-0.4452935180629716
-0.44519553756060587
-0.4450975551477703
-0.44499957079034885
-0.4449015844547777
-0.44480359610804426
-0.4447056057176869
-0.4446076132517942
-0.4445096186790042
-0.4444116219685037
-0.4443136230900279
-0.44421562201385945
-0.44411761871082783
-0.44401961315230887
-0.44392160531022373
-0.4438235951570387
-0.44372558266576395
-0.44362756780995344
-0.44352955056370363
-0.4434315309016533
-0.4433335087989827
-0.4432354842314125
-0.44313745717520375
-0.4430394276071565
-0.44294139550460954
-0.4428433608454395
-0.4427453236080603
-0.442647283771422
-0.44254924131501056
-0.442451196218847
-0.44235314846348633
-0.44225509803001745
-0.4421570449000616
-0.4420589890557723
-0.44196093047983426
-0.4418628691554628
-0.44176480506640275
-0.4416667381969283
-0.4415686685318416
-0.44147059605647243
-0.44137252075667716
-0.44127444261883814
-0.4411763616298628
-0.44107827777718306
-0.44098019104875424
-0.44088210143305473
-0.4407840089190846
-0.4406859134963653
-0.4405878151549386
-0.44048971388536595
-0.4403916096787275
-0.4402935025266213
-0.4401953924211629
-0.4400972793549837
-0.43999916332123096
-0.4399010443135666
-0.4398029223261662
-0.43970479735371854
-0.4396066693914247
-0.4395085384349967
-0.4394104044806575
-0.43931226752513947
-0.4392141275656839
-0.4391159846000399
-0.4390178386264639
-0.4389196896437182
-0.4388215376510708
-0.4387233826482941
-0.438625224635664
-0.4385270636139593
-0.4384288995844606
-0.43833073254894944
-0.43823256250970755
-0.4381343894695157
-0.43803621343165317
-0.4379380343998965
-0.4378398523785188
-0.4377416673722888
-0.43764347938646986
-0.43754528842681917
-0.4374470944995868
-0.43734889761151474
-0.43725069776983605
-0.43715249498227376
-0.43705428925704026
-0.4369560806028361
-0.43685786902884904
-0.43675965454475335
-0.43666143716070854
-0.43656321688735883
-0.43646499373583175
-0.43636676771773747
-0.4362685388451679
-0.4361703071306953
-0.43607207258737196
-0.4359738352287286
-0.435875595068774
-0.43577735212199326
-0.4356791064033476
-0.43558085792827317
-0.4354826067126796
-0.43538435277294957
-0.43528609612593755
-0.43518783678896894
-0.435089574779839
-0.43499131011681164
-0.43489304281861885
-0.4347947729044594
-0.4346965003939978
-0.43459822530736353
-0.4344999476651497
-0.43440166748841236
-0.43430338479866915
-0.43420509961789855
-0.4341068119685386
-0.43400852187348626
-0.4339102293560958
-0.4338119344401782
-0.43371363714999994
-0.4336153375102821
-0.433517035546199
-0.43341873128337743
-0.4333204247478955
-0.4332221159662817
-0.4331238049655133
-0.4330254917730162
-0.432927176416663
-0.4328288589247724
-0.432730539326108
-0.4326322176498773
-0.4325338939257303
-0.4324355681837588
-0.43233724045449523
-0.43223891076891124
-0.43214057915841714
-0.43204224565486016
-0.43194391029052404
-0.4318455730981273
-0.43174723411082266
-0.43164889336219525
-0.43155055088626243
-0.4314522067174718
-0.43135386089070055
-0.431255513441254
-0.4311571644048651
-0.4310588138176925
-0.4309604617163201
-0.4308621081377552
-0.4307637531194282
-0.43066539669919085
-0.4305670389153151
-0.43046867980649245
-0.4303703194118322
-0.4302719577708606
-0.4301735949235197
-0.4300752309101662
-0.42997686577157007
-0.42987849954891366
-0.42978013228379036
-0.42968176401820335
-0.4295833947945646
-0.4294850246556937
-0.4293866536448165
-0.42928828180556394
-0.4291899091819712
-0.4290915358184759
-0.4289931617599175
-0.4288947870515357
-0.42879641173896943
-0.4286980358682555
-0.42859965948582773
-0.42850128263851517
-0.4284029053735413
-0.4283045277385229
-0.42820614978146854
-0.4281077715507772
-0.42800939309523767
-0.42791101446402674
-0.42781263570670836
-0.42771425687323195
-0.4276158780139315
-0.4275174991795246
-0.4274191204211104
-0.427320741790169
-0.42722236333856006
-0.42712398511852145
-0.427025607182668
-0.4269272295839905
-0.4268288523758538
-0.42673047561199634
-0.42663209934652835
-0.4265337236339307
-0.42643534852905396
-0.4263369740871164
-0.4262386003637033
-0.4261402274147656
-0.4260418552966184
-0.4259434840659399
-0.4258451137797698
-0.42574674449550837
-0.425648376270915
-0.42555000916410674
-0.4254516432335573
-0.4253532785380953
-0.42525491513690367
-0.4251565530895176
-0.42505819245582366
-0.4249598332960583
-0.42486147567080673
-0.4247631196410013
-0.42466476526792046
-0.4245664126131872
-0.42446806173876794
-0.4243697127069711
-0.4242713655804456
-0.4241730204221798
-0.4240746772955
-0.42397633626406916
-0.4238779973918854
-0.423779660743281
-0.4236813263829205
-0.42358299437579994
-0.4234846647872451
-0.4233863376829104
-0.4232880131287772
-0.42318969119115263
-0.4230913719366685
-0.42299305543227944
-0.4228947417452617
-0.4227964309432121
-0.42269812309404603
-0.4225998182659966
-0.4225015165276131
-0.4224032179477593
-0.42230492259561275
-0.42220663054066265
-0.4221083418527089
-0.42201005660186064
-0.4219117748585347
-0.42181349669345425
-0.4217152221776476
-0.4216169513824466
-0.4215186843794851
-0.4214204212406978
-0.42132216203831874
-0.42122390684488
-0.4211256557332098
-0.4210274087764319
-0.42092916604796327
-0.42083092762151336
-0.4207326935710824
-0.4206344639709598
-0.42053623889572317
-0.42043801842023626
-0.42033980261964826
-0.4202415915693916
-0.42014338534518114
-0.4200451840230122
-0.4199469876791596
-0.41984879639017586
-0.4197506102328898
-0.41965242928440516
-0.41955425362209925
-0.4194560833236212
-0.41935791846689074
-0.4192597591300966
-0.419161605391695
-0.41906345733040845
-0.418965315025224
-0.4188671785553918
-0.4187690480004237
-0.4186709234400919
-0.418572804954427
-0.41847469262371717
-0.418376586528506
-0.4182784867495916
-0.4181803933680247
-0.41808230646510725
-0.417984226122391
-0.41788615242167604
-0.4177880854450091
-0.41769002527468224
-0.4175919719932313
-0.4174939256834343
-0.41739588642830994
-0.4172978543111164
-0.4171998294153491
-0.41710181182474015
-0.417003801623256
-0.4169057988950963
-0.4168078037246925
-0.4167098161967059
-0.4166118363960265
-0.4165138644077712
-0.4164159003172827
-0.41631794421012724
-0.416219996172094
-0.4161220562891925
-0.416024124647652
-0.41592620133391944
-0.415828286434658
-0.41573038003674556
-0.4156324822272733
-0.4155345930935438
-0.41543671272306976
-0.4153388412035724
-0.41524097862298
-0.4151431250694261
-0.41504528063124785
-0.414947445396985
-0.41484961945537785
-0.4147518028953658
-0.41465399580608575
-0.4145561982768706
-0.41445841039724773
-0.4143606322569372
-0.4142628639458504
-0.41416510555408825
-0.41406735717194
-0.41396961888988115
-0.41387189079857223
-0.4137741729888569
-0.4136764655517608
-0.41357876857848963
-0.41348108216042734
-0.41338340638913523
-0.41328574135634966
-0.4131880871539808
-0.4130904438741111
-0.41299281160899326
-0.4128951904510491
-0.4127975804928677
-0.4126999818272038
-0.4126023945469763
-0.41250481874526657
-0.4124072545153168
-0.41230970195052835
-0.41221216114446046
-0.41211463219082806
-0.41201711518350065
-0.4119196102165004
-0.4118221173840006
-0.4117246367803241
-0.4116271684999416
-0.41152971263746996
-0.4114322692876707
-0.4113348385454482
-0.4112374205058484
-0.41114001526405664
-0.41104262291539645
-0.41094524355532774
-0.41084787727944516
-0.41075052418347646
-0.41065318436328085
-0.41055585791484733
-0.4104585449342931
-0.4103612455178618
-0.4102639597619219
-0.4101666877629653
-0.41006942961760495
-0.4099721854225741
-0.40987495527472395
-0.4097777392710225
-0.4096805375085523
-0.4095833500845094
-0.40948617709620116
-0.4093890186410449
-0.4092918748165662
-0.40919474572039705
-0.40909763145027445
-0.40900053210403825
-0.40890344777963017
-0.4088063785750915
-0.4087093245885618
-0.4086122859182769
-0.4085152626625676
-0.40841825491985756
-0.40832126278866204
-0.4082242863675858
-0.40812732575532173
-0.408030381050649
-0.40793345235243134
-0.40783653975961554
-0.4077396433712295
-0.40764276328638066
-0.40754589960425425
-0.4074490524241118
-0.407352221845289
-0.4072554079671945
-0.4071586108893079
-0.40706183071117785
-0.406965067532421
-0.40686832145271956
-0.40677159257182016
-0.4066748809895316
-0.4065781868057237
-0.4064815101203252
-0.40638485103332206
-0.406288209644756
-0.4061915860547225
-0.4060949803633693
-0.40599839267089427
-0.4059018230775444
-0.4058052716836134
-0.4057087385894403
-0.4056122238954076
-0.4055157277019396
-0.4054192501095008
-0.4053227912185938
-0.40522635112975797
-0.40512992994356745
-0.4050335277606296
-0.40493714468158315
-0.40484078080709635
-0.4047444362378655
-0.40464811107461296
-0.40455180541808566
-0.404455519369053
-0.40435925302830555
-0.4042630064966529
-0.4041667798749222
-0.40407057326395623
-0.4039743867646117
-0.4038782204777576
-0.40378207450427334
-0.40368594894504695
-0.40358984390097336
-0.4034937594729529
-0.4033976957618891
-0.40330165286868735
-0.40320563089425276
-0.4031096299394887
-0.4030136501052949
-0.40291769149256573
-0.40282175420218846
-0.40272583833504133
-0.4026299439919921
-0.4025340712738959
-0.40243822028159376
-0.40234239111591086
-0.4022465838776544
-0.4021507986676123
-0.402055035586551
-0.40195929473521397
-0.40186357621432
-0.40176788012456105
-0.4016722065666009
-0.401576555641073
-0.40148092744857894
-0.4013853220896867
-0.4012897396649287
-0.4011941802748
-0.4010986440197568
-0.4010031310002143
-0.4009076413165452
-0.4008121750690778
-0.4007167323580941
-0.4006213132838282
-0.40052591794646464
-0.400430546446136
-0.40033519888292207
-0.40023987535684696
-0.4001445759678782
-0.4000493008159247
-0.3999540500008346
-0.39985882362239394
-0.39976362178032465
-0.3996684445742828
-0.3995732921038567
-0.3994781644685654
-0.39938306176785643
-0.39928798410110455
-0.3991929315676094
-0.39909790426659414
-0.3990029022972035
-0.39890792575850176
-0.3988129747494714
-0.3987180493690109
-0.39862314971593305
-0.3985282758889633
-0.39843342798673775
-0.39833860610780153
-0.39824381035060674
-0.398149040813511
-0.3980542975947753
-0.39795958079256233
-0.3978648905049348
-0.3977702268298534
-0.39767558986517526
-0.3975809797086518
-0.3974863964579271
-0.3973918402105363
-0.3972973110639034
-0.3972028091153398
-0.397108334462042
-0.39701388720109054
-0.3969194674294474
-0.3968250752439547
-0.3967307107413326
-0.39663637401817786
-0.39654206517096147
-0.3964477842960273
-0.3963535314895901
-0.3962593068477338
-0.39616511046640934
-0.3960709424414334
-0.395976802868486
-0.3958826918431092
-0.3957886094607049
-0.39569455581653334
-0.39560053100571085
-0.3955065351232086
-0.3954125682638502
-0.3953186305223103
-0.39522472199311254
-0.3951308427706279
-0.3950369929490726
-0.39494317262250656
-0.39484938188483165
-0.3947556208297894
-0.3946618895509595
-0.39456818814175815
-0.3944745166954359
-0.39438087530507576
-0.39428726406359194
-0.39419368306372743
-0.39410013239805236
-0.3940066121589623
-0.3939131224386763
-0.3938196633292352
-0.3937262349224995
-0.39363283731014787
-0.3935394705836753
-0.39344613483439095
-0.3933528301534166
-0.39325955663168494
-0.3931663143599373
-0.39307310342872215
-0.3929799239283934
-0.39288677594910815
-0.39279365958082524
-0.392700574913303
-0.39260752203609806
-0.3925145010385629
-0.39242151200984426
-0.3923285550388814
-0.3922356302144044
-0.39214273762493157
-0.39204987735876873
-0.39195704950400656
-0.391864254148519
-0.3917714913799616
-0.39167876128576934
-0.39158606395315515
-0.39149339946910783
-0.3914007679203905
-0.39130816939353846
-0.3912156039748574
-0.3911230717504217
-0.39103057280607284
-0.3909381072274169
-0.3908456750998233
-0.3907532765084228
-0.3906609115381056
-0.39056858027351954
-0.39047628279906843
-0.3903840191989101
-0.3902917895569542
-0.3901995939568612
-0.39010743248203994
-0.39001530521564576
-0.389923212240579
-0.38983115363948306
-0.3897391294947426
-0.38964713988848143
-0.3895551849025612
-0.389463264618579
-0.38937137911786596
-0.3892795284814853
-0.3891877127902303
-0.38909593212462285
-0.3890041865649113
-0.3889124761910687
-0.38882080108279127
-0.3887291613194961
-0.38863755698031943
-0.3885459881441154
-0.3884544548894533
-0.38836295729461645
-0.38827149543760014
-0.3881800693961097
-0.38808867924755874
-0.38799732506906764
-0.38790600693746113
-0.387814724929267
-0.38772347912071387
-0.3876322695877298
-0.3875410964059399
-0.3874499596506652
-0.3873588593969202
-0.38726779571941145
-0.3871767686925355
-0.38708577839037717
-0.3869948248867078
-0.3869039082549832
-0.3868130285683424
-0.3867221858996049
-0.38663138032126954
-0.3865406119055128
-0.38644988072418635
-0.38635918684881565
-0.38626853035059816
-0.38617791130040136
-0.38608732976876103
-0.38599678582587943
-0.3859062795416233
-0.38581581098552253
-0.38572538022676767
-0.38563498733420865
-0.38554463237635284
-0.385454315421363
-0.38536403653705587
-0.38527379579090004
-0.38518359325001417
-0.38509342898116544
-0.38500330305076735
-0.38491321552487845
-0.38482316646919973
-0.38473315594907376
-0.384643184029482
-0.38455325077504376
-0.3844633562500137
-0.3843735005182808
-0.38428368364336574
-0.38419390568841955
-0.38410416671622194
-0.38401446678917905
-0.3839248059693221
-0.3838351843183054
-0.3837456018974042
-0.38365605876751363
-0.3835665549891465
-0.3834770906224311
-0.38338766572711025
-0.3832982803625389
-0.38320893458768246
-0.3831196284611151
-0.3830303620410179
-0.38294113538517727
-0.3828519485509826
-0.3827628015954249
-0.38267369457509537
-0.38258462754618255
-0.3824956005644717
-0.3824066136853421
-0.3823176669637659
-0.382228760454306
-0.38213989421111416
-0.3820510682879298
-0.3819622827380774
-0.3818735376144655
-0.38178483296958443
-0.38169616885550445
-0.38160754532387453
-0.3815189624259201
-0.3814304202124412
-0.3813419187338114
-0.3812534580399751
-0.3811650381804463
-0.3810766592043068
-0.3809883211602043
-0.3809000240963508
-0.38081176806052053
-0.3807235531000486
-0.3806353792618287
-0.3805472465923119
-0.38045915513750467
-0.3803711049429668
-0.38028309605381005
-0.38019512851469633
-0.38010720236983586
-0.38001931766298525
-0.379931474437446
-0.3798436727360629
-0.37975591260122155
-0.37966819407484753
-0.37958051719840386
-0.37949288201288994
-0.3794052885588392
-0.37931773687631765
-0.3792302270049221
-0.37914275898377847
-0.37905533285154
-0.37896794864638533
-0.37888060640601706
-0.3787933061676598
-0.3787060479680586
-0.378618831843477
-0.3785316578296954
-0.37844452596200934
-0.3783574362752279
-0.37827038880367153
-0.3781833835811709
-0.3780964206410647
-0.37800950001619815
-0.37792262173892127
-0.3778357858410871
-0.3777489923540498
-0.3776622413086633
-0.3775755327352794
-0.3774888666637458
-0.37740224312340487
-0.37731566214309165
-0.3772291237511319
-0.3771426279753409
-0.3770561748430216
-0.3769697643809624
-0.37688339661543624
-0.37679707157219827
-0.37671078927648427
-0.3766245497530094
-0.37653835302596583
-0.37645219911902145
-0.376366088055318
-0.3762800198574696
-0.37619399454756064
-0.37610801214714457
-0.3760220726772419
-0.3759361761583385
-0.37585032261038404
-0.3757645120527904
-0.3756787445044295
-0.3755930199836323
-0.3755073385081866
-0.3754217000953355
-0.3753361047617758
-0.37525055252365624
-0.37516504339657586
-0.3750795773955824
-0.3749941545351703
-0.37490877482927965
-0.3748234382912937
-0.37473814493403806
-0.3746528947697783
-0.37456768781021865
-0.3744825240665004
-0.37439740354920004
-0.37431232626832767
-0.3742272922333253
-0.37414230145306543
-0.3740573539358491
-0.37397244968940424
-0.3738875887208843
-0.37380277103686643
-0.3737179966433497
-0.37363326554575377
-0.3735485777489169
-0.3734639332570947
-0.37337933207395807
-0.3732947742025919
-0.37321025964549315
-0.37312578840456956
-0.3730413604811377
-0.37295697587592147
-0.3728726345890507
-0.37278833662005895
-0.3727040819678825
-0.37261987063085833
-0.37253570260672275
-0.3724515778926096
-0.3723674964850488
-0.37228345837996435
-0.37219946357267353
-0.37211551205788423
-0.3720316038296943
-0.3719477388815895
-0.3718639172064416
-0.3717801387965074
-0.3716964036434269
-0.3716127117382216
-0.37152906307129263
-0.37144545763242004
-0.3713618954107603
-0.3712783763948452
-0.37119490057258
-0.3711114679312422
-0.37102807845747965
-0.37094473213730894
-0.3708614289561141
-0.370778168898645
-0.3706949519490153
-0.3706117780907016
-0.3705286473065413
-0.37044555957873126
-0.37036251488882627
-0.37027951321773744
-0.3701965545457307
-0.3701136388524251
-0.3700307661167914
-0.36994793631715045
-0.36986514943117166
-0.3697824054358715
-0.3696997043076118
-0.36961704602209844
-0.3695344305543796
-0.36945185787884444
-0.36936932796922123
-0.36928684079857627
-0.3692043963393118
-0.36912199456316525
-0.3690396354412067
-0.36895731894383854
-0.36887504504079277
-0.3687928137011303
-0.36871062489323925
-0.3686284785848331
-0.36854637474294977
-0.36846431333394947
-0.3683822943235137
-0.3683003176766435
-0.36821838335765816
-0.3681364913301932
-0.3680546415571997
-0.36797283400094205
-0.367891068622997
-0.36780934538425164
-0.3677276642449024
-0.36764602516445344
-0.36756442810171513
-0.3674828730148024
-0.36740135986113354
-0.3673198885974286
-0.36723845917970793
-0.3671570715632908
-0.3670757257027937
-0.3669944215521292
-0.36691315906450434
-0.366831938192419
-0.3667507588876648
-0.3666696211013234
-0.3665885247837651
-0.3665074698846475
-0.36642645635291393
-0.36634548413679197
-0.3662645531837923
-0.36618366344070696
-0.366102814853608
-0.3660220073678462
-0.3659412409280494
-0.3658605154781214
-0.3657798309612401
-0.3656991873198566
-0.36561858449569345
-0.3655380224297431
-0.36545750106226704
-0.36537702033279384
-0.365296580180118
-0.36521618054229876
-0.3651358213566581
-0.36505550255978014
-0.3649752240875089
-0.36489498587494756
-0.36481478785645693
-0.364734629965654
-0.3646545121354103
-0.3645744342978511
-0.3644943963843536
-0.3644143983255457
-0.36433444005130455
-0.36425452149075543
-0.36417464257227017
-0.3640948032234657
-0.36401500337120296
-0.3639352429415855
-0.36385552185995795
-0.3637758400509049
-0.36369619743824927
-0.36361659394505147
-0.3635370294936074
-0.36345750400544763
-0.363378017401336
-0.3632985696012682
-0.36321916052447023
-0.3631397900893975
-0.36306045821373323
-0.36298116481438747
-0.36290190980749515
-0.3628226931084154
-0.36274351463173016
-0.36266437429124243
-0.36258527199997553
-0.36250620767017144
-0.3624271812132897
-0.36234819254000605
-0.36226924156021106
-0.3621903281830091
-0.36211145231671676
-0.3620326138688619
-0.36195381274618205
-0.36187504885462335
-0.3617963220993392
-0.36171763238468924
-0.3616389796142375
-0.361560363690752
-0.36148178451620266
-0.3614032419917607
-0.36132473601779697
-0.36124626649388086
-0.36116783331877916
-0.3610894363904548
-0.3610110756060654
-0.36093275086196236
-0.3608544620536893
-0.36077620907598135
-0.3606979918227632
-0.3606198101871487
-0.3605416640614389
-0.36046355333712143
-0.3603854779048691
-0.36030743765453843
-0.360229432475169
-0.3601514622549817
-0.36007352688137795
-0.3599956262409384
-0.3599177602194215
-0.3598399287017628
-0.3597621315720734
-0.35968436871363885
-0.3596066400089182
-0.35952894533954255
-0.3594512845863139
-0.3593736576292045
-0.35929606434735495
-0.35921850461907356
-0.359140978321835
-0.35906348533227933
-0.35898602552621073
-0.35890859877859627
-0.3588312049635651
-0.358753843954407
-0.35867651562357156
-0.3585992198426666
-0.35852195648245766
-0.3584447254128664
-0.3583675265029698
-0.35829035962099887
-0.35821322463433763
-0.35813612140952206
-0.3580590498122388
-0.3579820097073244
-0.35790500095876404
-0.3578280234296904
-0.3577510769823826
-0.35767416147826536
-0.35759727677790765
-0.3575204227410218
-0.3574435992264622
-0.3573668060922246
-0.3572900431954448
-0.3572133103923978
-0.35713660753849646
-0.3570599344882908
-0.3569832910954667
-0.35690667721284514
-0.3568300926923807
-0.356753537385161
-0.3566770111414057
-0.3566005138104651
-0.3565240452408194
-0.35644760528007746
-0.35637119377497645
-0.3562948105713798
-0.3562184555142771
-0.35614212844778276
-0.35606582921513497
-0.3559895576586947
-0.3559133136199451
-0.35583709693948995
-0.35576090745705324
-0.35568474501147773
-0.35560860944072414
-0.3555325005818707
-0.3554564182711112
-0.35538036234375486
-0.35530433263422523
-0.35522832897605894
-0.355152351201905
-0.35507639914352385
-0.35500047263178647
-0.3549245714966732
-0.3548486955672734
-0.35477284467178355
-0.3546970186375076
-0.3546212172908548
-0.35454544045733993
-0.3544696879615815
-0.35439395962730147
-0.35431825527732375
-0.35424257473357423
-0.3541669178170789
-0.3540912843479635
-0.3540156741454529
-0.35394008702786933
-0.3538645228126327
-0.3537889813162587
-0.35371346235435847
-0.35363796574163797
-0.35356249129189626
-0.3534870388180258
-0.3534116081320105
-0.35333619904492575
-0.3532608113669373
-0.3531854449073003
-0.35311009947435845
-0.35303477487554347
-0.3529594709173742
-0.3528841874054555
-0.352808924144478
-0.3527336809382167
-0.3526584575895306
-0.3525832539003617
-0.3525080696717344
-0.35243290470375455
-0.35235775879560866
-0.3522826317455634
-0.3522075233509645
-0.35213243340823625
-0.3520573617128806
-0.3519823080594763
-0.3519072722416784
-0.3518322540522175
-0.35175725328289886
-0.3516822697246018
-0.3516073031672786
-0.3515323533999545
-0.35145742021072635
-0.351382503386762
-0.35130760271429995
-0.3512327179786482
-0.3511578489641839
-0.3510829954543524
-0.3510081572316668
-0.3509333340777069
-0.35085852577311893
-0.35078373209761476
-0.350708952829971
-0.3506341877480287
-0.35055943662869216
-0.3504846992479291
-0.3504099753807691
-0.35033526480130356
-0.35026056728268484
-0.3501858825971257
-0.35011121051589855
-0.35003655080933493
-0.34996190324682497
-0.34988726759681643
-0.3498126436268145
-0.3497380311033812
-0.34966342979213405
-0.3495888394577465
-0.34951425986394663
-0.349439690773517
-0.34936513194829366
-0.3492905831491659
-0.3492160441360753
-0.3491415146680159
-0.3490669945030327
-0.3489924833982217
-0.3489179811097293
-0.3488434873927517
-0.34876900200153405
-0.3486945246893704
-0.34862005520860306
-0.34854559331062157
-0.348471138745863
-0.3483966912638108
-0.34832225061299465
-0.3482478165409896
-0.34817338879441584
-0.34809896711893823
-0.34802455125926574
-0.3479501409591509
-0.34787573596138915
-0.34780133600781904
-0.3477269408393209
-0.34765255019581703
-0.3475781638162708
-0.34750378143868665
-0.34742940280010914
-0.3473550276366228
-0.34728065568335176
-0.347206286674459
-0.34713192034314644
-0.3470575564216538
-0.34698319464125904
-0.34690883473227696
-0.3468344764240599
-0.3467601194449963
-0.346685763522511
-0.34661140838306465
-0.3465370537521532
-0.3464626993543076
-0.3463883449130938
-0.3463139901511114
-0.3462396347899944
-0.34616527855041035
-0.34609092115205964
-0.34601656231367595
-0.34594220175302526
-0.3458678391869059
-0.3457934743311477
-0.34571910690061247
-0.3456447366091929
-0.3455703631698128
-0.3454959862944265
-0.34542160569401853
-0.3453472210786035
-0.3452728321572258
-0.3451984386379592
-0.3451240402279062
-0.34504963663319904
-0.3449752275589977
-0.3449008127094909
-0.3448263917878954
-0.34475196449645584
-0.3446775305364441
-0.3446030896081599
-0.34452864141092954
-0.3444541856431066
-0.3443797220020711
-0.34430525018422964
-0.3442307698850148
-0.3441562807988853
-0.3440817826193256
-0.34400727503884587
-0.3439327577489818
-0.34385823044029407
-0.34378369280236853
-0.34370914452381585
-0.3436345852922714
-0.3435600147943955
-0.3434854327158723
-0.34341083874141054
-0.3433362325547429
-0.3432616138386262
-0.34318698227484096
-0.3431123375441915
-0.3430376793265058
-0.342963007300635
-0.3428883211444541
-0.34281362053486086
-0.3427389051477764
-0.34266417465814525
-0.34258942873993437
-0.3425146670661341
-0.34243988930875724
-0.3423650951388398
-0.34229028422644003
-0.342215456240639
-0.3421406108495406
-0.3420657477202712
-0.34199086651897936
-0.3419159669108366
-0.3418410485600365
-0.3417661111297955
-0.3416911542823522
-0.34161617767896757
-0.34154118097992514
-0.34146616384453093
-0.3413911259311133
-0.341316066897023
-0.3412409863986334
-0.34116588409134024
-0.3410907596295619
-0.3410156126667395
-0.3409404428553363
-0.34086524984683875
-0.3407900332917557
-0.34071479283961903
-0.34063952813898346
-0.3405642388374264
-0.34048892458154867
-0.34041358501697416
-0.34033821978834966
-0.34026282853934564
-0.3401874109126559
-0.34011196654999776
-0.3400364950921122
-0.33996099617876396
-0.33988546944874176
-0.33980991453985854
-0.33973433108895124
-0.33965871873188125
-0.33958307710353447
-0.3395074058378216
-0.3394317045676779
-0.3393559729250641
-0.3392802105409659
-0.3392044170453944
-0.3391285920673865
-0.33905273523500457
-0.33897684617533735
-0.33890092451449966
-0.3388249698776328
-0.3387489818889048
-0.3386729601715105
-0.3385969043476719
-0.33852081403863876
-0.33844468886468815
-0.33836852844512494
-0.3382923323982826
-0.3382161003415229
-0.33813983189123603
-0.3380635266628419
-0.3379871842707891
-0.3379108043285562
-0.3378343864486515
-0.3377579302426138
-0.33768143532101214
-0.33760490129344645
-0.33752832776854835
-0.33745171435398047
-0.3373750606564376
-0.3372983662816467
-0.3372216308343675
-0.3371448539183925
-0.33706803513654743
-0.3369911740906922
-0.3369142703817204
-0.3368373236095603
-0.336760333373175
-0.33668329927056295
-0.33660622089875836
-0.33652909785383156
-0.336451929730889
-0.33637471612407477
-0.33629745662657007
-0.3362201508305938
-0.3361427983274035
-0.33606539870729535
-0.3359879515596047
-0.3359104564727066
-0.3358329130340164
-0.33575532082999004
-0.33567767944612453
-0.33559998846695893
-0.3355222474760739
-0.3354444560560932
-0.3353666137886836
-0.33528872025455564
-0.3352107750334641
-0.33513277770420835
-0.3350547278446337
-0.3349766250316306
-0.3348984688411365
-0.3348202588481355
-0.3347419946266596
-0.3346636757497887
-0.33458530178965157
-0.3345068723174264
-0.33442838690334126
-0.3343498451166747
-0.33427124652575646
-0.33419259069796836
-0.3341138771997442
-0.33403510559657124
-0.33395627545299006
-0.333877386332596
-0.33379843779803886
-0.3337194294110247
-0.33364036073231573
-0.3335612313217309
-0.33348204073814713
-0.3334027885394997
-0.3333234742827829
-0.33324409752405104
-0.33316465781841864
-0.3330851547200615
-0.3330055877822179
-0.33292595655718765
-0.3328462605963354
-0.33276649945008896
-0.3326866726679415
-0.3326067797984518
-0.3325268203892451
-0.3324467939870139
-0.3323667001375187
-0.33228653838558886
-0.3322063082751235
-0.3321260093490918
-0.3320456411495344
-0.33196520321756406
-0.3318846950933663
-0.33180411631620055
-0.3317234664244003
-0.33164274495537505
-0.33156195144561024
-0.33148108543066845
-0.33140014644519045
-0.3313191340228956
-0.3312380476965831
-0.33115688699813306
-0.3310756514585067
-0.33099434060774807
-0.33091295397498444
-0.3308314910884274
-0.33074995147537356
-0.3306683346622061
-0.3305866401743949
-0.33050486753649827
-0.33042301627216303
-0.3303410859041266
-0.33025907595421666
-0.33017698594335343
-0.33009481539154967
-0.3300125638179122
-0.32993023074064276
-0.3298478156770389
-0.3297653181434952
-0.32968273765550427
-0.32960007372765754
-0.3295173258736467
-0.32943449360626437
-0.32935157643740515
-0.3292685738780674
-0.3291854854383531
-0.32910231062747
-0.32901904895373213
-0.328935699924561
-0.328852263046487
-0.32876873782515004
-0.32868512376530074
-0.32860142037080203
-0.32851762714462984
-0.3284337435888741
-0.32834976920474046
-0.3282657034925509
-0.3281815459517452
-0.3280972960808819
-0.32801295337763975
-0.32792851733881856
-0.3278439874603406
-0.32775936323725186
-0.32767464416372294
-0.32758982973305084
-0.3275049194376595
-0.32741991276910143
-0.3273348092180588
-0.32724960827434496
-0.3271643094269052
-0.3270789121638186
-0.3269934159722988
-0.3269078203386957
-0.3268221247484959
-0.3267363286863253
-0.32665043163594937
-0.32656443308027483
-0.32647833250135105
-0.326392129380371
-0.32630582319767293
-0.3262194134327418
-0.3261328995642102
-0.32604628106986
-0.3259595574266236
-0.3258727281105853
-0.32578579259698315
-0.32569875036020923
-0.32561160087381225
-0.3255243436104982
-0.32543697804213195
-0.3253495036397388
-0.3252619198735057
-0.32517422621278314
-0.3250864221260855
-0.32499850708109396
-0.32491048054465693
-0.3248223419827918
-0.32473409086068633
-0.3246457266427006
-0.3245572487923677
-0.32446865677239584
-0.3243799500446698
-0.32429112807025195
-0.3242021903093845
-0.3241131362214904
-0.32402396526517524
-0.32393467689822875
-0.32384527057762613
-0.3237557457595299
-0.32366610189929124
-0.32357633845145184
-0.32348645486974514
-0.3233964506070979
-0.3233063251156325
-0.3232160778466677
-0.3231257082507206
-0.3230352157775085
-0.32294459987594987
-0.32285385999416694
-0.32276299557948634
-0.3226720060784416
-0.3225808909367742
-0.3224896495994358
-0.32239828151058947
-0.3223067861136115
-0.322215162851093
-0.3221234111648421
-0.32203153049588507
-0.3219395202844684
-0.32184737997006024
-0.3217551089913524
-0.32166270678626213
-0.3215701727919337
-0.32147750644474016
-0.3213847071802851
-0.32129177443340484
-0.3211987076381695
-0.32110550622788525
-0.32101216963509616
-0.32091869729158606
-0.3208250886283799
-0.320731343075746
-0.3206374600631978
-0.3205434390194959
-0.3204492793726492
-0.32035498054991773
-0.32026054197781373
-0.3201659630821041
-0.320071243287812
-0.31997638201921863
-0.31988137869986555
-0.3197862327525561
-0.3196909435993578
-0.3195955106616038
-0.31949993335989557
-0.31940421111410355
-0.31930834334337066
-0.3192123294661132
-0.3191161689000231
-0.3190198610620699
-0.31892340536850305
-0.3188268012348534
-0.31873004807593563
-0.3186331453058497
-0.31853609233798386
-0.31843888858501546
-0.31834153345891425
-0.3182440263709432
-0.31814636673166147
-0.31804855395092624
-0.3179505874378944
-0.3178524666010253
-0.31775419084808215
-0.3176557595861349
-0.31755717222156127
-0.3174584281600501
-0.3173595268066028
-0.31726046756553516
-0.3171612498404804
-0.3170618730343905
-0.31696233654953887
-0.31686263978752216
-0.3167627821492631
-0.31666276303501156
-0.31656258184434793
-0.31646223797618445
-0.31636173082876795
-0.316261059799682
-0.31616022428584883
-0.3160592236835317
-0.31595805738833754
-0.31585672479521865
-0.31575522529847533
-0.315653558291758
-0.3155517231680697
-0.31544971931976773
-0.3153475461385669
-0.31524520301554126
-0.3151426893411263
-0.31504000450512193
-0.314937147896694
-0.31483411890437707
-0.31473091691607713
-0.3146275413190731
-0.31452399150001986
-0.3144202668449506
-0.3143163667392787
-0.3142122905678008
-0.3141080377146988
-0.3140036075635423
-0.31389899949729105
-0.3137942128982976
-0.3136892471483095
-0.3135841016284717
-0.3134787757193293
-0.31337326880082983
-0.31326758025232565
-0.31316170945257676
-0.3130556557797528
-0.31294941861143594
-0.3128429973246234
-0.3127363912957297
-0.3126295999005894
-0.3125226225144598
-0.312415458512023
-0.312308107267389
-0.3122005681540978
-0.3120928405451224
-0.3119849238128708
-0.3118768173291896
-0.3117685204653656
-0.3116600325921285
-0.31155135307965465
-0.311442481297568
-0.3113334166149443
-0.31122415840031237
-0.31111470602165814
-0.31100505884642604
-0.3108952162415225
-0.31078517757331836
-0.3106749422076518
-0.31056450950983033
-0.3104538788446346
-0.3103430495763201
-0.31023202106862063
-0.31012079268475057
-0.31000936378740784
-0.3098977337387766
-0.30978590190053007
-0.3096738676338334
-0.30956163029934625
-0.3094491892572254
-0.3093365438671284
-0.30922369348821527
-0.30911063747915224
-0.308997375198114
-0.30888390600278703
-0.30877022925037173
-0.30865634429758615
-0.30854225050066825
-0.30842794721537903
-0.3083134337970054
-0.3081987096003627
-0.3080837739797987
-0.30796862628919486
-0.3078532658819708
-0.30773769211108637
-0.3076219043290449
-0.307505901887896
-0.30738968413923856
-0.30727325043422377
-0.30715660012355844
-0.30703973255750705
-0.3069226470858958
-0.30680534305811497
-0.3066878198231223
-0.3065700767294456
-0.30645211312518644
-0.3063339283580223
-0.3062155217752106
-0.30609689272359086
-0.3059780405495889
-0.3058589645992183
-0.3057396642180852
-0.30562013875139027
-0.3055003875439324
-0.3053804099401115
-0.3052602052839316
-0.3051397729190044
-0.3050191121885523
-0.3048982224354108
-0.304777103002033
-0.3046557532304916
-0.30453417246248293
-0.30441236003932937
-0.30429031530198336
-0.30416803759102995
-0.3040455262466906
-0.30392278060882594
-0.3037998000169391
-0.30367658381017937
-0.30355313132734496
-0.3034294419068865
-0.30330551488691027
-0.30318134960518195
-0.3030569453991287
-0.30293230160584406
-0.30280741756209006
-0.3026822926043013
-0.30255692606858753
-0.30243131729073797
-0.30230546560622384
-0.30217937035020204
-0.3020530308575187
-0.3019264464627124
-0.30179961650001763
-0.3016725403033676
-0.30154521720639926
-0.3014176465424546
-0.301289827644586
-0.30116175984555815
-0.3010334424778529
-0.3009048748736716
-0.3007760563649391
-0.3006469862833071
-0.300517663960158
-0.3003880887266078
-0.30025825991351
-0.300128176851459
-0.29999783887079406
-0.2998672453016018
-0.2997363954737211
-0.29960528871674563
-0.29947392436002784
-0.2993423017326826
-0.2992104201635908
-0.2990782789814024
-0.29894587751454094
-0.2988132150912066
-0.2986802910393799
-0.2985471046868253
-0.29841365536109543
-0.29827994238953365
-0.29814596509927865
-0.29801172281726784
-0.2978772148702411
-0.29774244058474425
-0.29760739928713315
-0.2974720903035769
-0.29733651296006225
-0.29720066658239663
-0.2970645504962126
-0.296928164026971
-0.29679150649996494
-0.29665457724032385
-0.29651737557301683
-0.2963799008228571
-0.2962421523145048
-0.2961041293724717
-0.29596583132112486
-0.2958272574846899
-0.29568840718725586
-0.29554927975277795
-0.29540987450508244
-0.2952701907678696
-0.29513022786471854
-0.2949899851190903
-0.29484946185433236
-0.2947086573936819
-0.2945675710602705
-0.2944262021771276
-0.29428455006718446
-0.2941426140532785
-0.29400039345815665
-0.2938578876044799
-0.293715095814827
-0.2935720174116986
-0.2934286517175212
-0.29328499805465097
-0.2931410557453783
-0.29299682411193123
-0.29285230247648003
-0.2927074901611409
-0.2925623864879802
-0.2924169907790187
-0.29227130235623505
-0.2921253205415707
-0.2919790446569334
-0.29183247402420187
-0.29168560796522924
-0.2915384458018476
-0.29139098685587245
-0.2912432304491064
-0.2910951759033431
-0.2909468225403724
-0.29079816968198346
-0.2906492166499699
-0.2904999627661332
-0.29035040735228734
-0.29020054973026316
-0.29005038922191234
-0.28989992514911145
-0.28974915683376706
-0.2895980835978191
-0.2894467047632456
-0.2892950196520667
-0.28914302758634974
-0.2889907278882123
-0.28883811987982766
-0.2886852028834284
-0.2885319762213113
-0.2883784392158413
-0.2882245911894561
-0.2880704314646703
-0.28791595936408027
-0.2877611742103678
-0.28760607532630517
-0.2874506620347594
-0.28729493365869624
-0.2871388895211854
-0.2869825289454045
-0.2868258512546433
-0.28666885577230883
-0.2865115418219294
-0.2863539087271593
-0.286195955811783
-0.28603768239972
-0.28587908781502946
-0.2857201713819141
-0.28556093242472536
-0.28540137026796797
-0.28524148423630385
-0.28508127365455743
-0.2849207378477199
-0.28475987614095366
-0.28459868785959735
-0.2844371723291701
-0.28427532887537627
-0.2841131568241101
-0.28395065550146037
-0.2837878242337151
-0.2836246623473661
-0.2834611691691138
-0.2832973440258714
-0.2831331862447709
-0.28296869515316614
-0.28280387007863866
-0.28263871034900206
-0.2824732152923067
-0.2823073842368446
-0.2821412165111539
-0.28197471144402425
-0.28180786836450095
-0.28164068660189007
-0.281473165485763
-0.2813053043459616
-0.281137102512603
-0.28096855931608405
-0.28079967408708656
-0.280630446156582
-0.2804608748558366
-0.2802909595164155
-0.2801206994701888
-0.2799500940493352
-0.27977914258634806
-0.2796078444140394
-0.2794361988655455
-0.2792642052743314
-0.27909186297419614
-0.2789191712992774
-0.278746129584057
-0.2785727371633651
-0.2783989933723862
-0.2782248975466631
-0.2780504490221027
-0.2778756471349808
-0.2777004912219468
-0.2775249806200292
-0.27734911466664064
-0.27717289269958245
-0.2769963140570504
-0.27681937807763946
-0.27664208410034874
-0.27646443146458693
-0.2762864195101773
-0.27610804757736274
-0.2759293150068112
-0.2757502211396202
-0.2755707653173229
-0.2753909468818924
-0.2752107651757476
-0.275030219541758
-0.274849309323249
-0.2746680338640073
-0.2744863925082858
-0.27430438460080914
-0.2741220094867789
-0.2739392665118785
-0.2737561550222789
-0.27357267436464416
-0.2733888238861355
-0.27320460293441823
-0.27302001085766575
-0.2728350470045655
-0.2726497107243245
-0.27246400136667404
-0.2722779182818752
-0.2720914608207249
-0.2719046283345606
-0.2717174201752657
-0.27152983569527533
-0.2713418742475813
-0.2711535351857382
-0.2709648178638678
-0.2707757216366657
-0.27058624585940577
-0.270396389887946
-0.2702061530787346
-0.27001553478881424
-0.26982453437582826
-0.2696331511980268
-0.26944138461427064
-0.2692492339840384
-0.26905669866743126
-0.2688637780251789
-0.26867047141864436
-0.26847677820983035
-0.26828269776138464
-0.26808822943660565
-0.26789337259944773
-0.26769812661452713
-0.2675024908471278
-0.2673064646632064
-0.2671100474293987
-0.26691323851302445
-0.2667160372820941
-0.2665184431053132
-0.266320455352089
-0.26612207339253613
-0.26592329659748176
-0.2657241243384718
-0.2655245559877767
-0.26532459091839644
-0.26512422850406764
-0.2649234681192679
-0.2647223091392225
-0.2645207509399097
-0.26431879289806703
-0.26411643439119675
-0.2639136747975718
-0.26371051349624136
-0.2635069498670372
-0.26330298329057933
-0.26309861314828137
-0.2628938388223573
-0.2626886596958269
-0.26248307515252156
-0.2622770845770902
-0.2620706873550055
-0.2618638828725697
-0.2616566705169201
-0.261449049676036
-0.2612410197387436
-0.2610325800947225
-0.26082373013451204
-0.2606144692495164
-0.2604047968320115
-0.2601947122751505
-0.25998421497296986
-0.2597733043203957
-0.2595619797132495
-0.2593502405482546
-0.2591380862230417
-0.25892551613615555
-0.2587125296870603
-0.25849912627614674
-0.25828530530473714
-0.25807106617509235
-0.2578564082904175
-0.25764133105486836
-0.2574258338735571
-0.25720991615255917
-0.25699357729891875
-0.2567768167206556
-0.25655963382677066
-0.25634202802725276
-0.2561239987330846
-0.25590554535624915
-0.25568666730973566
-0.25546736400754627
-0.25524763486470214
-0.2550274792972494
-0.25480689672226614
-0.2545858865578679
-0.25436444822321486
-0.2541425811385176
-0.25392028472504363
-0.25369755840512354
-0.25347440160215773
-0.2532508137406225
-0.25302679424607655
-0.2528023425451673
-0.25257745806563753
-0.2523521402363317
-0.2521263884872019
-0.25190020224931536
-0.2516735809548597
-0.2514465240371502
-0.2512190309306361
-0.25099110107090705
-0.2507627338946994
-0.25053392883990316
-0.25030468534556827
-0.2500750028519109
-0.24984488080032036
-0.24961431863336586
-0.24938331579480205
-0.24915187172957698
-0.2489199858838378
-0.24868765770493745
-0.2484548866414416
-0.24822167214313484
-0.24798801366102785
-0.24775391064736357
-0.24751936255562412
-0.24728436884053706
-0.24704892895808317
-0.2468130423655016
-0.24657670852129776
-0.24633992688524947
-0.24610269691841408
-0.24586501808313455
-0.24562688984304692
-0.24538831166308683
-0.24514928300949607
-0.24490980334982954
-0.24466987215296188
-0.24442948888909477
-0.24418865302976317
-0.24394736404784245
-0.24370562141755497
-0.24346342461447756
-0.24322077311554746
-0.2429776663990698
-0.24273410394472456
-0.24249008523357302
-0.2422456097480648
-0.24200067697204553
-0.24175528639076227
-0.2415094374908719
-0.2412631297604474
-0.24101636268898452
-0.2407691357674096
-0.24052144848808582
-0.2402733003448207
-0.24002469083287253
-0.23977561944895814
-0.23952608569125905
-0.23927608905942938
-0.2390256290546024
-0.2387747051793977
-0.23852331693792828
-0.2382714638358075
-0.2380191453801565
-0.2377663610796109
-0.2375131104443286
-0.23725939298599574
-0.23700520821783527
-0.236750555654613
-0.2364954348126453
-0.2362398452098058
-0.23598378636553363
-0.2357272578008392
-0.23547025903831265
-0.23521278960213005
-0.23495484901806157
-0.2346964368134783
-0.23443755251735898
-0.23417819566029835
-0.23391836577451375
-0.23365806239385223
-0.2333972850537988
-0.2331360332914822
-0.23287430664568376
-0.23261210465684407
-0.23234942686707016
-0.23208627282014327
-0.23182264206152592
-0.2315585341383693
-0.23129394859952074
-0.23102888499553165
-0.23076334287866362
-0.23049732180289734
-0.23023082132393896
-0.229963840999228
-0.22969638038794488
-0.22942843905101812
-0.229160016551132
-0.22889111245273408
-0.22862172632204286
-0.22835185772705446
-0.22808150623755147
-0.2278106714251097
-0.22753935286310523
-0.22726755012672356
-0.2269952627929655
-0.22672249044065546
-0.2264492326504498
-0.2261754890048429
-0.22590125908817615
-0.2256265424866446
-0.2253513387883055
-0.2250756475830849
-0.2247994684627867
-0.22452280102109884
-0.224245644853602
-0.22396799955777713
-0.22368986473301283
-0.22341123998061324
-0.22313212490380613
-0.22285251910774995
-0.22257242219954237
-0.22229183378822737
-0.22201075348480354
-0.22172918090223154
-0.2214471156554419
-0.22116455736134338
-0.2208815056388298
-0.22059796010878885
-0.22031392039410963
-0.22002938611969014
-0.2197443569124456
-0.21945883240131625
-0.21917281221727525
-0.2188862959933363
-0.21859928336456197
-0.2183117739680715
-0.2180237674430484
-0.21773526343074917
-0.21744626157451047
-0.2171567615197576
-0.21686676291401213
-0.21657626540690034
-0.21628526865016096
-0.21599377229765304
-0.21570177600536433
-0.2154092794314192
-0.21511628223608664
-0.2148227840817883
-0.2145287846331067
-0.21423428355679325
-0.2139392805217763
-0.2136437751991696
-0.21334776726227972
-0.21305125638661504
-0.21275424224989326
-0.21245672453204983
-0.21215870291524608
-0.2118601770838776
-0.21156114672458187
-0.21126161152624723
-0.21096157118002046
-0.2106610253793153
-0.21035997381982102
-0.21005841619950988
-0.20975635221864586
-0.20945378157979344
-0.20915070398782476
-0.2088471191499287
-0.20854302677561937
-0.20823842657674352
-0.20793331826749
-0.20762770156439742
-0.20732157618636227
-0.20701494185464786
-0.20670779829289276
-0.20640014522711875
-0.20609198238573928
-0.20578330949956847
-0.20547412630182843
-0.20516443252815897
-0.20485422791662522
-0.2045435122077262
-0.20423228514440356
-0.20392054647204988
-0.2036082959385172
-0.2032955332941257
-0.2029822582916716
-0.20266847068643656
-0.2023541702361959
-0.20203935670122686
-0.20172402984431714
-0.20140818943077415
-0.20109183522843305
-0.2007749670076655
-0.2004575845413879
-0.20013968760507062
-0.19982127597674676
-0.1995023494370196
-0.19918290776907271
-0.19886295075867771
-0.19854247819420334
-0.19822148986662408
-0.19789998556952848
-0.19757796509912845
-0.19725542825426817
-0.19693237483643156
-0.19660880464975244
-0.19628471750102278
-0.19596011319970125
-0.1956349915579222
-0.19530935239050434
-0.19498319551495985
-0.19465652075150314
-0.19432932792305913
-0.1940016168552729
-0.19367338737651785
-0.19334463931790546
-0.19301537251329282
-0.19268558679929243
-0.19235528201528168
-0.19202445800341034
-0.19169311460861033
-0.19136125167860485
-0.19102886906391642
-0.19069596661787697
-0.1903625441966359
-0.19002860165916968
-0.18969413886729053
-0.18935915568565514
-0.18902365198177457
-0.18868762762602231
-0.18835108249164412
-0.1880140164547663
-0.1876764293944056
-0.18733832119247745
-0.18699969173380598
-0.18666054090613193
-0.18632086860012315
-0.1859806747093823
-0.18563995913045733
-0.18529872176284956
-0.18495696250902338
-0.18461468127441533
-0.18427187796744315
-0.18392855249951529
-0.1835847047850397
-0.18324033474143303
-0.18289544228913063
-0.18255002735159476
-0.18220408985532416
-0.18185762972986425
-0.1815106469078146
-0.18116314132484024
-0.18081511291967867
-0.1804665616341516
-0.18011748741317246
-0.17976789020475636
-0.17941776996002995
-0.17906712663323965
-0.1787159601817621
-0.17836427056611265
-0.17801205774995515
-0.17765932170011212
-0.17730606238657226
-0.1769522797825019
-0.1765979738642529
-0.17624314461137325
-0.17588779200661586
-0.17553191603594792
-0.17517551668856124
-0.17481859395688037
-0.17446114783657346
-0.17410317832656097
-0.17374468542902544
-0.17338566914942077
-0.17302612949648266
-0.17266606648223704
-0.17230548012200975
-0.17194437043443733
-0.17158273744147517
-0.17122058116840805
-0.17085790164385917
-0.17049469889980007
-0.1701309729715605
-0.16976672389783776
-0.169401951720706
-0.16903665648562688
-0.16867083824145834
-0.16830449704046474
-0.16793763293832648
-0.16757024599415
-0.16720233627047643
-0.1668339038332931
-0.16646494875204176
-0.16609547109962924
-0.16572547095243673
-0.16535494839032966
-0.16498390349666786
-0.16461233635831507
-0.16424024706564855
-0.16386763571256951
-0.16349450239651242
-0.1631208472184551
-0.16274667028292877
-0.16237197169802747
-0.1619967515754182
-0.16162101003035106
-0.1612447471816692
-0.16086796315181745
-0.16049065806685447
-0.16011283205646099
-0.1597344852539504
-0.1593556177962786
-0.1589762298240543
-0.15859632148154845
-0.15821589291670457
-0.15783494428114903
-0.1574534757302004
-0.15707148742288046
-0.15668897952192307
-0.15630595219378535
-0.1559224056086571
-0.1555383399404709
-0.15515375536691256
-0.1547686520694314
-0.15438303023324906
-0.1539968900473716
-0.1536102317045982
-0.15322305540153147
-0.1528353613385886
-0.15244714972001028
-0.15205842075387177
-0.15166917465209268
-0.1512794116304474
-0.1508891319085751
-0.15049833570999022
-0.15010702326209258
-0.14971519479617768
-0.14932285054744698
-0.14892999075501795
-0.14853661566193493
-0.14814272551517915
-0.14774832056567838
-0.14735340106831835
-0.14695796728195254
-0.14656201946941255
-0.14616555789751873
-0.14576858283709
-0.14537109456295466
-0.1449730933539609
-0.14457457949298702
-0.14417555326695164
-0.1437760149668244
-0.14337596488763676
-0.14297540332849124
-0.1425743305925733
-0.14217274698716104
-0.14177065282363616
-0.14136804841749362
-0.1409649340883531
-0.14056131015996892
-0.14015717696024071
-0.13975253482122463
-0.1393473840791426
-0.13894172507439378
-0.13853555815156526
-0.1381288836594421
-0.13772170195101796
-0.13731401338350657
-0.13690581831835125
-0.13649711712123636
-0.1360879101620972
-0.13567819781513146
-0.13526798045880928
-0.13485725847588448
-0.1344460322534048
-0.1340343021827225
-0.13362206865950577
-0.13320933208374874
-0.13279609285978267
-0.1323823513962865
-0.13196810810629755
-0.13155336340722257
-0.13113811772084805
-0.13072237147335175
-0.1303061250953127
-0.1298893790217227
-0.12947213369199673
-0.12905438954998338
-0.1286361470439773
-0.12821740662672843
-0.12779816875545302
-0.1273784338918459
-0.12695820250208945
-0.12653747505686608
-0.12611625203136856
-0.1256945339053106
-0.1252723211629384
-0.12484961429304164
-0.12442641378896302
-0.12400272014861169
-0.12357853387447215
-0.12315385547361635
-0.1227286854577142
-0.12230302434304496
-0.12187687265050762
-0.12145023090563323
-0.12102309963859437
-0.120595479384217
-0.12016737068199213
-0.11973877407608569
-0.11930969011535053
-0.11888011935333731
-0.11845006234830546
-0.11801951966323421
-0.11758849186583409
-0.11715697952855808
-0.11672498322861269
-0.1162925035479686
-0.11585954107337271
-0.11542609639635903
-0.1149921701132598
-0.11455776282521657
-0.11412287513819164
-0.1136875076629793
-0.11325166101521755
-0.11281533581539793
-0.11237853268887876
-0.1119412522658948
-0.11150349518156932
-0.11106526207592526
-0.11062655359389695
-0.11018737038534054
-0.10974771310504627
-0.10930758241274907
-0.1088669789731408
-0.10842590345588066
-0.10798435653560745
-0.1075423388919503
-0.10709985120954046
-0.1066568941780226
-0.10621346849206659
-0.10576957485137795
-0.10532521396071082
-0.10488038652987797
-0.1044350932737631
-0.10398933491233231
-0.10354311217064527
-0.10309642577886702
-0.10264927647227962
-0.10220166499129268
-0.10175359208145651
-0.1013050584934726
-0.10085606498320521
-0.10040661231169334
-0.09995670124516243
-0.09950633255503505
-0.09905550701794397
-0.09860422541574232
-0.09815248853551628
-0.09770029716959616
-0.09724765211556818
-0.09679455417628646
-0.09634100415988422
-0.0958870028797858
-0.09543255115471783
-0.09497764980872225
-0.09452229967116632
-0.09406650157675556
-0.0936102563655451
-0.09315356488295123
-0.09269642797976374
-0.0922388465121573
-0.09178082134170307
-0.09132235333538086
-0.09086344336559105
-0.09040409231016588
-0.08994430105238171
-0.08948407048097073
-0.08902340149013299
-0.08856229497954782
-0.08810075185438626
-0.08763877302532275
-0.08717635940854651
-0.0867135119257747
-0.08625023150426259
-0.08578651907681745
-0.08532237558180877
-0.08485780196318127
-0.08439279917046671
-0.08392736815879509
-0.08346150988890788
-0.0829952253271693
-0.08252851544557804
-0.08206138122177997
-0.08159382363907997
-0.0811258436864537
-0.08065744235855954
-0.08018862065575172
-0.07971937958409081
-0.0792497201553568
-0.07877964338706145
-0.07830915030245933
-0.0778382419305611
-0.07736691930614448
-0.07689518346976798
-0.07642303546778073
-0.07595047635233743
-0.07547750718140778
-0.07500412901879105
-0.07453034293412641
-0.07405615000290655
-0.07358155130648869
-0.07310654793210747
-0.07263114097288748
-0.07215533152785503
-0.07167912070195004
-0.07120250960603924
-0.07072549935692773
-0.07024809107737184
-0.06977028589609069
-0.06929208494777928
-0.06881348937312026
-0.06833450031879662
-0.06785511893750362
-0.0673753463879615
-0.0668951838349281
-0.06641463244921031
-0.06593369340767774
-0.06545236789327358
-0.06497065709502847
-0.06448856220807209
-0.06400608443364575
-0.06352322497911489
-0.06303998505798158
-0.06255636588989721
-0.062072368700673675
-0.0615879947222977
-0.061103245192942746
-0.06061812135698008
-0.06013262446499379
-0.059646755773791305
-0.05916051654641674
-0.058673908052163104
-0.058186931566585276
-0.057699588371512345
-0.05721187975506037
-0.05672380701164448
-0.056235371441991866
-0.055746574353155
-0.055257417058522385
-0.05476790087783323
-0.05427802713718943
-0.05378779716906745
-0.05329721231233164
-0.05280627391224724
-0.052314983320492336
-0.05182334189517113
-0.0513313510008262
-0.050839012008451645
-0.050346326295505395
-0.04985329524592186
-0.04935992025012603
-0.048866202705043826
-0.04837214401411738
-0.04787774558731561
-0.047383008841148766
-0.046887935198680286
-0.04639252608954003
-0.045896782949936044
-0.04540070722266931
-0.04490430035714532
-0.044407563809386374
-0.043910499042046136
-0.04341310752442096
-0.04291539073246364
-0.042417350148795885
-0.041918987262721696
-0.041420303570239514
-0.04092130057405596
-0.04042197978359874
-0.039922342715028036
-0.03942239089125188
-0.03892212584193744
-0.038421549103524355
-0.03792066221923851
-0.03741946673910346
-0.03691796421995519
-0.03641615622545369
-0.035914044326096684
-0.03541163009923287
-0.03490891512907446
-0.03440590100671037
-0.03390258933011969
-0.03339898170418398
-0.03289507974070127
-0.03239088505839838
-0.031886399282944455
-0.03138162404696421
-0.030876560990050317
-0.03037121175877766
-0.029865578006715743
-0.02935966139444146
-0.028853463589553763
-0.02834698626668497
-0.027840231107515656
-0.0273331998007863
-0.02682589404231217
-0.026318315534994752
-0.02581046598883663
-0.02530234712095336
-0.02479396065558781
-0.02428530832412279
-0.023776391865094504
-0.023267213024205424
-0.022757773554338723
-0.022248075215570595
-0.02173811977518325
-0.021227909007679346
-0.020717444694794862
-0.02020672862551187
-0.019695762596072863
-0.019184548409993063
-0.01867308787807509
-0.018161382818421057
-0.01764943505644656
-0.017137246424894337
-0.016624818763847138
-0.016112153920741168
-0.015599253750380293
-0.015086120114948698
-0.014572754884024652
-0.014059159934593723
-0.013545337151062653


==> attachments/RF_data_1P4B_pred_shifted.txt <==
-0.9260705957440011
-0.9257610815613534
-0.9254514948849711
-0.9251418345293881
-0.9248320993181992
-0.9245222880840324
-0.9242123996685189
-0.9239024329222646
-0.92359238670482
-0.923282259884653
-0.9229720513391172
-0.9226617599544257
-0.9223513846256205
-0.9220409242565443
-0.9217303777598117
-0.9214197440567805
-0.9211090220775234
-0.9207982107607983
-0.9204873090540214
-0.9201763159132371
-0.9198652303030911
-0.9195540511968004
-0.9192427775761268
-0.918931408431347
-0.9186199427612257
-0.9183083795729862
-0.9179967178822842
-0.9176849567131772
-0.9173730950980988
-0.91706113207783
-0.9167490667014703
-0.9164368980264118
-0.91612462511831
-0.9158122470510569
-0.9154997629067526
-0.9151871717756784
-0.9148744727562691
-0.9145616649550853
-0.9142487474867859
-0.9139357194741011
-0.9136225800478054
-0.913309328346689
-0.912995963517532
-0.9126824847150766
-0.9123688911020004
-0.912055181848888
-0.9117413561342064
-0.9114274131442757
-0.9111133520732438
-0.9107991721230589
-0.9104848725034428
-0.910170452431864
-0.9098559111335115
-0.909541247841268
-0.909226461795683
-0.9089115522449466
-0.9085965184448632
-0.9082813596588248
-0.9079660751577848
-0.9076506642202312
-0.9073351261321615
-0.9070194601870554
-0.9067036656858493
-0.9063877419369096
-0.9060716882560077
-0.9057555039662929
-0.9054391883982672
-0.905122740889759
-0.9048061607858976
-0.9044894474390873
-0.9041726002089816
-0.9038556184624577
-0.9035385015735907
-0.9032212489236285
-0.9029038599009657
-0.9025863339011181
-0.902268670326698
-0.9019508685873882
-0.9016329280999172
-0.9013148482880337
-0.9009966285824808
-0.9006782684209721
-0.9003597672481656
-0.9000411245156393
-0.8997223396818658
-0.8994034122121873
-0.8990843415787911
-0.8987651272606847
-0.8984457687436705
-0.8981262655203218
-0.8978066170899576
-0.897486822958618
-0.8971668826390403
-0.8968467956506332
-0.8965265615194535
-0.8962061797781813
-0.8958856499660953
-0.8955649716290485
-0.8952441443194448
-0.8949231675962135
-0.8946020410247862
-0.8942807641770719
-0.8939593366314335
-0.8936377579726632
-0.8933160277919593
-0.8929941456869014
-0.8926721112614271
-0.892349924125808
-0.8920275838966262
-0.8917050901967499
-0.8913824426553106
-0.8910596409076786
-0.8907366845954405
-0.8904135733663742
-0.890090306874427
-0.889766884779691
-0.8894433067483802
-0.8891195724528075
-0.8887956815713604
-0.8884716337884792
-0.8881474287946322
-0.8878230662862941
-0.8874985459659221
-0.8871738675419328
-0.8868490307286797
-0.8865240352464298
-0.8861988808213406
-0.885873567185438
-0.8855480940765931
-0.8852224612384995
-0.8848966684206498
-0.8845707153783148
-0.8842446018725187
-0.883918327670019
-0.8835918925432812
-0.8832652962704587
-0.8829385386353696
-0.8826116194274739
-0.8822845384418514
-0.88195729547918
-0.881629890345713
-0.8813023228532572
-0.88097459281915
-0.8806467000662387
-0.8803186444228572
-0.8799904257228047
-0.8796620438053241
-0.8793334985150789
-0.8790047897021327
-0.8786759172219267
-0.8783468809352579
-0.878017680708258
-0.8776883164123713
-0.877358787924333
-0.8770290951261482
-0.8766992379050699
-0.8763692161535775
-0.876039029769356
-0.875708678655274
-0.8753781627193629
-0.875047481874795
-0.8747166360398629
-0.8743856251379584
-0.8740544490975501
-0.8737231078521647
-0.8733916013403631
-0.8730599295057221
-0.8727280922968114
-0.8723960896671741
-0.8720639215753049
-0.8717315879846298
-0.8713990888634855
-0.8710664241850982
-0.8707335939275632
-0.8704005980738242
-0.8700674366116531
-0.8697341095336287
-0.869400616837117
-0.8690669585242504
-0.8687331346019073
-0.8683991450816919
-0.8680649899799137
-0.8677306693175675
-0.867396183120313
-0.8670615314184549
-0.8667267142469218
-0.8663917316452482
-0.8660565836575521
-0.8657212703325164
-0.8653857917233693
-0.8650501478878626
-0.8647143388882542
-0.864378364791286
-0.8640422256681667
-0.8637059215945491
-0.8633694526505131
-0.8630328189205445
-0.862696020493516
-0.8623590574626674
-0.8620219299255867
-0.8616846379841895
-0.861347181744701
-0.8610095613176357
-0.8606717768177782
-0.8603338283641644
-0.8599957160800614
-0.8596574400929495
-0.8593190005345022
-0.8589803975405669
-0.858641631251147
-0.8583027018103817
-0.8579636093665274
-0.8576243540719398
-0.8572849360830528
-0.856945355560362
-0.8566056126684043
-0.85626570757574
-0.855925640454934
-0.8555854114825366
-0.8552450208390657
-0.8549044687089874
-0.8545637552806981
-0.8542228807465054
-0.8538818453026111
-0.8535406491490903
-0.8531992924898752
-0.8528577755327365
-0.8525160984892636
-0.8521742615748483
-0.8518322650086657
-0.8514901090136556
-0.8511477938165053
-0.8508053196476312
-0.8504626867411605
-0.8501198953349138
-0.8497769456703864
-0.8494338379927312
-0.84909057255074
-0.8487471495968268
-0.8484035693870091
-0.8480598321808904
-0.8477159382416427
-0.8473718878359887
-0.8470276812341843
-0.846683318710001
-0.8463388005407085
-0.8459941270070571
-0.8456492983932599
-0.8453043149869764
-0.8449591770792941
-0.8446138849647119
-0.8442684389411221
-0.8439228393097945
-0.8435770863753574
-0.8432311804457822
-0.842885121832365
-0.8425389108497103
-0.8421925478157135
-0.8418460330515446
-0.8414993668816303
-0.8411525496336378
-0.8408055816384582
-0.8404584632301882
-0.8401111947461156
-0.8397637765267004
-0.8394162089155596
-0.8390684922594496
-0.8387206269082502
-0.8383726132149475
-0.8380244515356183
-0.8376761422294123
-0.8373276856585367
-0.836979082188239
-0.8366303321867915
-0.8362814360254743
-0.8359323940785592
-0.8355832067232936
-0.8352338743398834
-0.8348843973114787
-0.8345347760241556
-0.8341850108669019
-0.8338351022315993
-0.8334850505130086
-0.8331348561087537
-0.832784519419305
-0.8324340408479637
-0.8320834208008469
-0.8317326596868697
-0.8313817579177317
-0.8310307159079003
-0.8306795340745944
-0.8303282128377695
-0.8299767526201017
-0.8296251538469731
-0.8292734169464543
-0.8289215423492907
-0.8285695304888865
-0.8282173818012887
-0.8278650967251723
-0.8275126757018251
-0.8271601191751315
-0.8268074275915581
-0.8264546014001387
-0.8261016410524579
-0.8257485470026364
-0.8253953197073169
-0.8250419596256482
-0.8246884672192689
-0.8243348429522953
-0.8239810872913037
-0.8236272007053171
-0.8232731836657895
-0.8229190366465912
-0.8225647601239946
-0.8222103545766586
-0.821855820485614
-0.8215011583342493
-0.8211463686082954
-0.8207914517958116
-0.8204364083871705
-0.8200812388750435
-0.8197259437543868
-0.8193705235224261
-0.8190149786786428
-0.8186593097247598
-0.8183035171647256
-0.8179476015047024
-0.8175915632530496
-0.8172354029203106
-0.8168791210191988
-0.8165227180645825
-0.816166194573472
-0.815809551065004
-0.8154527880604286
-0.8150959060830953
-0.8147389056584382
-0.8143817873139628
-0.8140245515792317
-0.8136671989858507
-0.8133097300674554
-0.8129521453596964
-0.8125944454002269
-0.8122366307286876
-0.8118787018866936
-0.8115206594178215
-0.8111625038675939
-0.8108042357834676
-0.8104458557148193
-0.8100873642129317
-0.8097287618309806
-0.8093700491240216
-0.8090112266489756
-0.8086522949646165
-0.8082932546315582
-0.8079341062122393
-0.8075748502709119
-0.8072154873736276
-0.8068560180882235
-0.806496442984311
-0.8061367626332603
-0.805776977608189
-0.8054170884839486
-0.8050570958371109
-0.8046970002459561
-0.8043368022904583
-0.8039765025522743
-0.8036161016147294
-0.8032556000628053
-0.8028949984831267
-0.8025342974639494
-0.802173497595146
-0.8018125994681954
-0.8014516036761675
-0.8010905108137131
-0.8007293214770493
-0.8003680362639486
-0.8000066557737247
-0.7996451806072208
-0.7992836113667977
-0.7989219486563204
-0.798560193081146
-0.7981983452481116
-0.7978364057655215
-0.7974743752431356
-0.7971122542921559
-0.7967500435252161
-0.7963877435563675
-0.7960253550010682
-0.79566287847617
-0.7953003145999068
-0.7949376639918831
-0.7945749272730608
-0.7942121050657477
-0.7938491979935857
-0.793486206681539
-0.7931231317558816
-0.7927599738441861
-0.7923967335753112
-0.7920334115793906
-0.7916700084878208
-0.7913065249332493
-0.7909429615495633
-0.7905793189718778
-0.790215597836524
-0.7898517987810372
-0.7894879224441462
-0.7891239694657614
-0.7887599404869625
-0.7883958361499884
-0.7880316570982249
-0.7876674039761931
-0.7873030774295389
-0.7869386781050206
-0.7865742066504989
-0.7862096637149245
-0.785845049948327
-0.7854803660018043
-0.785115612527511
-0.7847507901786474
-0.7843858996094478
-0.7840209414751709
-0.7836559164320868
-0.7832908251374677
-0.7829256682495761
-0.7825604464276535
-0.7821951603319105
-0.7818298106235148
-0.7814643979645812
-0.7810989230181608
-0.7807333864482293
-0.7803677889196773
-0.7800021310982989
-0.7796364136507808
-0.7792706372446931
-0.7789048025484765
-0.7785389102314336
-0.7781729609637169
-0.7778069554163196
-0.7774408942610639
-0.7770747781705915
-0.7767086078183517
-0.7763423838785936
-0.7759761070263523
-0.7756097779374417
-0.775243397288442
-0.7748769657566911
-0.7745104840202723
-0.7741439527580064
-0.7737773726494396
-0.7734107443748345
-0.7730440686151595
-0.7726773460520785
-0.7723105773679414
-0.7719437632457736
-0.7715769043692662
-0.7712100014227657
-0.7708430550912649
-0.7704760660603917
-0.7701090350164003
-0.7697419626461609
-0.7693748496371497
-0.7690076966774395
-0.76864050445569
-0.7682732736611367
-0.767906004983584
-0.7675386991133922
-0.7671713567414707
-0.7668039785592663
-0.7664365652587549
-0.7660691175324311
-0.7657016360732999
-0.7653341215748654
-0.7649665747311226
-0.7645989962365481
-0.7642313867860898
-0.7638637470751583
-0.7634960777996167
-0.7631283796557723
-0.7627606533403667
-0.7623928995505665
-0.7620251189839543
-0.7616573123385194
-0.7612894803126485
-0.7609216236051171
-0.7605537429150794
-0.7601858389420603
-0.7598179123859451
-0.7594499639469722
-0.7590819943257222
-0.7587140042231102
-0.7583459943403765
-0.7579779653790777
-0.7576099180410774
-0.757241853028538
-0.7568737710439117
-0.7565056727899314
-0.7561375589696022
-0.7557694302861923
-0.7554012874432251
-0.7550331311444693
-0.7546649620939315
-0.7542967809958466
-0.75392858855467
-0.753560385475068
-0.7531921724619103
-0.7528239502202608
-0.7524557194553698
-0.7520874808726645
-0.7517192351777416
-0.7513509830763583
-0.7509827252744241
-0.7506144624779924
-0.7502461953932522
-0.74987792472652
-0.749509651184231
-0.7491413754729316
-0.7487730982992705
-0.748404820369991
-0.7480365423919225
-0.7476682650719729
-0.7472999891171197
-0.7469317152344027
-0.7465634441309152
-0.746195176513797
-0.7458269130902252
-0.7454586545674073
-0.7450904016525725
-0.7447221550529642
-0.7443539154758323
-0.7439856836284245
-0.7436174602179796
-0.7432492459517187
-0.742881041536838
-0.7425128476805009
-0.7421446650898303
-0.7417764944719011
-0.7414083365337317
-0.7410401919822777
-0.7406720615244232
-0.7403039458669736
-0.7399358457166479
-0.7395677617800719
-0.739199694763769
-0.7388316453741549
-0.7384636143175282
-0.7380956023000641
-0.7377276100278068
-0.7373596382066622
-0.7369916875423898
-0.7366237587405964
-0.7362558525067281
-0.7358879695460635
-0.7355201105637063
-0.7351522762645776
-0.7347844673534093
-0.7344166845347367
-0.7340489285128919
-0.7336811999919953
-0.7333134996759504
-0.7329458282684346
-0.7325781864728941
-0.7322105749925362
-0.7318429945303211
-0.7314754457889571
-0.7311079294708923
-0.7307404462783077
-0.7303729969131109
-0.7300055820769286
-0.7296382024711
-0.7292708587966709
-0.728903551754385
-0.7285362820446789
-0.7281690503676742
-0.727801857423172
-0.7274347039106445
-0.72706759052923
-0.7267005179777255
-0.72633348695458
-0.7259664981578882
-0.7255995522853836
-0.7252326500344327
-0.7248657921020273
-0.7244989791847792
-0.724132211978913
-0.7237654911802597
-0.7233988174842508
-0.7230321915859118
-0.7226656141798548
-0.7222990859602736
-0.7219326076209366
-0.7215661798551806
-0.7211998033559047
-0.7208334788155638
-0.7204672069261625
-0.7201009883792493
-0.7197348238659097
-0.7193687140767604
-0.7190026597019433
-0.7186366614311195
-0.7182707199534627
-0.7179048359576533
-0.7175390101318733
-0.7171732431637988
-0.7168075357405949
-0.7164418885489097
-0.7160763022748683
-0.7157107776040669
-0.7153453152215664
-0.7149799158118878
-0.7146145800590049
-0.7142493086463394
-0.7138841022567547
-0.7135189615725508
-0.7131538872754573
-0.7127888800466288
-0.7124239405666392
-0.7120590695154748
-0.7116942675725303
-0.7113295354166019
-0.7109648737258822
-0.7106002831779549
-0.7102357644497886
-0.7098713182177316
-0.7095069451575063
-0.7091426459442043
-0.7087784212522796
-0.7084142717555447
-0.708050198127164
-0.7076862010396489
-0.7073222811648525
-0.706958439173964
-0.7065946757375036
-0.7062309915253168
-0.7058673872065695
-0.7055038634497429
-0.7051404209226276
-0.704777060292319
-0.7044137822252116
-0.704050587386994
-0.7036874764426443
-0.7033244500564243
-0.702961508891874
-0.7025986536118082
-0.7022358848783092
-0.7018732033527239
-0.7015106096956568
-0.7011481045669667
-0.7007856886257607
-0.7004233625303897
-0.700061126938443
-0.6996989825067439
-0.6993369298913445
-0.6989749697475213
-0.6986131027297694
-0.6982513294917986
-0.6978896506865285
-0.6975280669660828
-0.6971665789817859
-0.6968051873841571
-0.6964438928229062
-0.6960826959469294
-0.6957215974043034
-0.695360597842282
-0.6949996979072905
-0.694638898244922
-0.6942781994999315
-0.6939176023162331
-0.6935571073368939
-0.69319671520413
-0.6928364265593022
-0.6924762420429117
-0.6921161622945952
-0.6917561879531199
-0.6913963196563806
-0.6910365580413942
-0.6906769037442954
-0.6903173574003326
-0.6899579196438635
-0.6895985911083509
-0.6892393724263579
-0.6888802642295443
-0.6885212671486619
-0.6881623818135504
-0.6878036088531333
-0.6874449488954135
-0.687086402567469
-0.6867279704954491
-0.6863696533045706
-0.6860114516191124
-0.6856533660624128
-0.6852953972568644
-0.684937545823911
-0.6845798123840425
-0.684222197556792
-0.683864701960731
-0.6835073262134655
-0.6831500709316325
-0.6827929367308957
-0.6824359242259416
-0.6820790340304758
-0.6817222667572194
-0.6813656230179037
-0.6810091034232685
-0.6806527085830566
-0.680296439106011
-0.6799402955998706
-0.6795842786713663
-0.6792283889262182
-0.6788726269691306
-0.6785169934037897
-0.678161488832858
-0.6778061138579731
-0.6774508690797417
-0.677095755097738
-0.6767407725104982
-0.6763859219155189
-0.6760312039092514
-0.6756766190871003
-0.6753221680434183
-0.6749678513715035
-0.6746136696635959
-0.6742596235108737
-0.6739057135034495
-0.6735519402303684
-0.6731983042796025
-0.6728448062380488
-0.6724914466915256
-0.6721382262247692
-0.6717851454214304
-0.6714322048640712
-0.6710794051341612
-0.6707267468120753
-0.6703742304770897
-0.670021856707378
-0.6696696260800098
-0.6693175391709457
-0.6689655965550351
-0.668613798806013
-0.6682621464964961
-0.6679106401979807
-0.6675592804808391
-0.667208067914316
-0.6668570030665263
-0.6665060865044518
-0.6661553187939374
-0.6658047004996895
-0.6654542321852718
-0.6651039144131025
-0.6647537477444517
-0.6644037327394389
-0.6640538699570284
-0.6637041599550282
-0.663354603290086
-0.663005200517687
-0.6626559521921505
-0.6623068588666269
-0.6619579210930961
-0.6616091394223634
-0.6612605144040568
-0.6609120465866248
-0.6605637365173339
-0.6602155847422649
-0.6598675918063105
-0.6595197582531734
-0.6591720846253623
-0.6588245714641902
-0.6584772193097715
-0.6581300287010196
-0.6577830001756433
-0.6574361342701452
-0.6570894315198195
-0.6567428924587476
-0.6563965176197976
-0.6560503075346203
-0.6557042627336479
-0.6553583837460905
-0.6550126710999337
-0.654667125321937
-0.6543217469376308
-0.6539765364713132
-0.6536314944460491
-0.6532866213836667
-0.6529419178047556
-0.6525973842286645
-0.6522530211734981
-0.6519088291561161
-0.6515648086921294
-0.651220960295899
-0.6508772844805328
-0.6505337817578846
-0.6501904526385501
-0.6498472976318662
-0.6495043172459082
-0.649161511987487
-0.6488188823621482
-0.6484764288741692
-0.648134152026557
-0.6477920523210458
-0.6474501302580955
-0.6471083863368898
-0.6467668210553333
-0.6464254349100497
-0.6460842283963798
-0.6457432020083802
-0.6454023562388199
-0.645061691579179
-0.6447212085196474
-0.6443809075491215
-0.6440407891552029
-0.643700853824197
-0.6433611020411099
-0.6430215342896474
-0.6426821510522128
-0.6423429528099053
-0.6420039400425174
-0.6416651132285337
-0.6413264728451291
-0.6409880193681666
-0.6406497532721959
-0.640311675030451
-0.6399737851148493
-0.639636083995989
-0.6392985721431482
-0.6389612500242824
-0.6386241181060229
-0.6382871768536759
-0.6379504267312198
-0.6376138682013041
-0.6372775017252476
-0.636941327763037
-0.6366053467733249
-0.6362695592134285
-0.6359339655393278
-0.6355985662056641
-0.6352633616657385
-0.6349283523715106
-0.6345935387735963
-0.6342589213212668
-0.6339245004624472
-0.6335902766437146
-0.6332562503102968
-0.6329224219060711
-0.6325887918735623
-0.6322553606539422
-0.631922128687027
-0.631589096411277
-0.6312562642637943
-0.6309236326803223
-0.6305912020952437
-0.6302589729415792
-0.6299269456509866
-0.6295951206537594
-0.629263498378825
-0.628932079253744
-0.6286008637047086
-0.6282698521565415
-0.6279390450326948
-0.6276084427552483
-0.6272780457449088
-0.6269478544210085
-0.6266178692015042
-0.626288090502976
-0.6259585187406257
-0.6256291543282765
-0.6252999976783713
-0.6249710492019714
-0.6246423093087566
-0.624313778407022
-0.623985456903679
-0.6236573452042532
-0.6233294437128839
-0.6230017528323218
-0.6226742729639302
-0.6223470045076817
-0.6220199478621585
-0.6216931034245515
-0.6213664715906589
-0.6210400527548848
-0.6207138473102395
-0.6203878556483376
-0.6200620781593974
-0.6197365152322402
-0.6194111672542887
-0.6190860346115673
-0.6187611176887001
-0.6184364168689108
-0.6181119325340217
-0.6177876650644526
-0.6174636148392202
-0.6171397822359376
-0.6168161676308129
-0.6164927713986491
-0.616169593912843
-0.6158466355453843
-0.6155238966668551
-0.6152013776464296
-0.6148790788518721
-0.6145570006495382
-0.6142351434043724
-0.6139135074799085
-0.6135920932382685
-0.6132709010401621
-0.6129499312448861
-0.6126291842103234
-0.6123086602929436
-0.6119883598478005
-0.6116682832285335
-0.6113484307873658
-0.611028802875104
-0.6107093998411378
-0.61039022203344
-0.6100712697985647
-0.6097525434816481
-0.6094340434264071
-0.6091157699751393
-0.6087977234687224
-0.6084799042466142
-0.608162312646851
-0.6078449490060486
-0.6075278136594008
-0.6072109069406794
-0.6068942291822342
-0.606577780714992
-0.6062615618684567
-0.6059455729707083
-0.6056298143484036
-0.6053142863267748
-0.60499898922963
-0.6046839233793526
-0.6043690890969006
-0.6040544867018066
-0.6037401165121786
-0.6034259788446981
-0.6031120740146202
-0.6027984023357744
-0.6024849641205633
-0.6021717596799628
-0.6018587893235221
-0.6015460533593632
-0.6012335520941806
-0.6009212858332417
-0.600609254880386
-0.6002974595380255
-0.5999859001071445
-0.5996745768872987
-0.5993634901766166
-0.5990526402717979
-0.5987420274681142
-0.598431652059409
-0.5981215143380968
-0.5978116145951647
-0.5975019531201703
-0.5971925302012434
-0.5968833461250849
-0.5965744011769675
-0.5962656956407352
-0.5959572297988035
-0.5956490039321597
-0.5953410183203623
-0.5950332732415419
-0.5947257689724003
-0.5944185057882113
-0.5941114839628209
-0.5938047037686461
-0.5934981654766774
-0.5931918693564762
-0.5928858156761766
-0.5925800047024855
-0.5922744367006817
-0.5919691119346175
-0.5916640306667177
-0.59135919315798
-0.5910545996679758
-0.59075025045485
-0.5904461457753206
-0.5901422858846804
-0.5898386710367954
-0.589535301484107
-0.5892321774776305
-0.5889292992669564
-0.5886266671002502
-0.5883242812242534
-0.5880221418842825
-0.5877202493242306
-0.5874186037865671
-0.5871172055123383
-0.5868160547411668
-0.5865151517112535
-0.5862144966593765
-0.5859140898208923
-0.5856139314297356
-0.5853140217184204
-0.5850143609180395
-0.5847149492582656
-0.5844157869673515
-0.5841168742721309
-0.5838182113980175
-0.5835197985690074
-0.5832216360076778
-0.5829237239351889
-0.5826260625712831
-0.5823286521342864
-0.5820314928411084
-0.5817345849072434
-0.5814379285467698
-0.5811415239723519
-0.5808453713952394
-0.580549471025269
-0.5802538230708635
-0.579958427739034
-0.5796632852353792
-0.5793683957640866
-0.5790737595279328
-0.5787793767282847
-0.5784852475650989
-0.5781913722369237
-0.5778977509408988
-0.5776043838727564
-0.5773112712268215
-0.5770184131960127
-0.576725809971843
-0.5764334617444203
-0.5761413687024485
-0.5758495310332272
-0.5755579489226536
-0.5752666225552222
-0.5749755521140262
-0.5746847377807582
-0.5743941797357103
-0.5741038781577756
-0.5738138332244486
-0.5735240451118254
-0.5732345139946061
-0.5729452400460936
-0.5726562234381961
-0.5723674643414266
-0.5720789629249042
-0.5717907193563554
-0.5715027338021142
-0.5712150064271232
-0.5709275373949346
-0.5706403268677106
-0.570353375006225
-0.5700666819698632
-0.5697802479166237
-0.569494073003119
-0.5692081573845761
-0.5689225012148372
-0.5686371046463616
-0.5683519678302259
-0.5680670909161246
-0.5677824740523719
-0.5674981173859023
-0.567214021062271
-0.566930185225656
-0.5666466100188575
-0.5663632955833008
-0.5660802420590353
-0.5657974495847372
-0.5655149182977092
-0.5652326483338826
-0.5649506398278173
-0.5646688929127036
-0.5643874077203629
-0.5641061843812486
-0.5638252230244475
-0.5635445237776807
-0.5632640867673043
-0.5629839121183116
-0.5627039999543325
-0.5624243503976362
-0.5621449635691312
-0.5618658395883668
-0.5615869785735345
-0.5613083806414686
-0.5610300459076476
-0.5607519744861953
-0.5604741664898819
-0.560196622030125
-0.5599193412169916
-0.5596423241591978
-0.5593655709641113
-0.5590890817377517
-0.5588128565847926
-0.5585368956085618
-0.5582611989110429
-0.5579857665928769
-0.5577105987533627
-0.557435695490459
-0.5571610569007854
-0.556886683079623
-0.5566125741209161
-0.5563387301172743
-0.5560651511599718
-0.5557918373389509
-0.5555187887428216
-0.5552460054588632
-0.5549734875730266
-0.5547012351699343
-0.5544292483328827
-0.5541575271438425
-0.5538860716834608
-0.5536148820310621
-0.5533439582646499
-0.5530733004609071
-0.5528029086951988
-0.5525327830415724
-0.5522629235727597
-0.5519933303601783
-0.551724003473932
-0.5514549429828136
-0.551186148954305
-0.5509176214545796
-0.5506493605485032
-0.5503813662996352
-0.5501136387702309
-0.5498461780212415
-0.549578984112317
-0.5493120571018067
-0.5490453970467611
-0.5487790040029333
-0.54851287802478
-0.548247019165463
-0.5479814274768521
-0.5477161030095242
-0.5474510458127668
-0.5471862559345785
-0.5469217334216705
-0.5466574783194688
-0.5463934906721145
-0.5461297705224669
-0.5458663179121034
-0.5456031328813219
-0.5453402154691427
-0.545077565713309
-0.5448151836502894
-0.5445530693152786
-0.5442912227421995
-0.5440296439637053
-0.5437683330111797
-0.5435072899147392
-0.5432465147032352
-0.5429860074042546
-0.5427257680441222
-0.5424657966479018
-0.5422060932393981
-0.5419466578411581
-0.5416874904744726
-0.5414285911593785
-0.5411699599146597
-0.5409115967578487
-0.5406535017052293
-0.5403956747718365
-0.5401381159714601
-0.5398808253166447
-0.5396238028186926
-0.5393670484876641
-0.5391105623323812
-0.538854344360427
-0.5385983945781491
-0.5383427129906605
-0.5380872996018412
-0.5378321544143408
-0.537577277429579
-0.537322668647748
-0.5370683280678146
-0.5368142556875207
-0.5365604515033864
-0.5363069155107106
-0.5360536477035738
-0.5358006480748386
-0.5355479166161531
-0.5352954533179509
-0.5350432581694541
-0.5347913311586742
-0.5345396722724152
-0.5342882814962735
-0.5340371588146414
-0.5337863042107077
-0.5335357176664605
-0.533285399162688
-0.5330353486789811
-0.5327855661937347
-0.5325360516841497
-0.5322868051262352
-0.5320378264948094
-0.5317891157635023
-0.5315406729047574
-0.531292497889833
-0.5310445906888047
-0.5307969512705668
-0.5305495796028344
-0.5303024756521453
-0.5300556393838615
-0.5298090707621715
-0.529562769750092
-0.5293167363094696
-0.5290709704009834
-0.5288254719841455
-0.5285802410173045
-0.5283352774576464
-0.5280905812611967
-0.5278461523828223
-0.5276019907762338
-0.5273580963939869
-0.5271144691874843
-0.5268711091069782
-0.5266280161015718
-0.5263851901192214
-0.526142631106738
-0.5259003390097897
-0.5256583137729035
-0.5254165553394673
-0.5251750636517312
-0.5249338386508108
-0.524692880276688
-0.5244521884682134
-0.5242117631631086
-0.5239716042979672
-0.5237317118082582
-0.5234920856283264
-0.5232527256913958
-0.5230136319295711
-0.522774804273839
-0.5225362426540715
-0.5222979469990267
-0.5220599172363517
-0.5218221532925841
-0.5215846550931541
-0.521347422562387
-0.5211104556235046
-0.5208737541986274
-0.5206373182087768
-0.5204011475738773
-0.520165242212758
-0.5199296020431551
-0.5196942269817141
-0.519459116943991
-0.5192242718444556
-0.5189896915964926
-0.518755376112404
-0.5185213253034111
-0.5182875390796569
-0.5180540173502077
-0.5178207600230558
-0.5175877670051207
-0.5173550382022519
-0.5171225735192312
-0.5168903728597737
-0.5166584361265314
-0.5164267632210938
-0.5161953540439914
-0.5159642084946966
-0.5157333264716268
-0.5155027078721459
-0.5152723525925665
-0.5150422605281526
-0.5148124315731208
-0.5145828656206434
-0.5143535625628497
-0.5141245222908287
-0.5138957446946312
-0.5136672296632715
-0.5134389770847302
-0.5132109868459559
-0.5129832588328674
-0.5127557929303563
-0.5125285890222885
-0.512301646991507
-0.5120749667198335
-0.5118485480880712
-0.5116223909760064
-0.5113964952624108
-0.5111708608250444
-0.5109454875406565
-0.5107203752849888
-0.5104955239327774
-0.510270933357755
-0.5100466034326523
-0.5098225340292019
-0.509598725018139
-0.5093751762692041
-0.5091518876511457
-0.5089288590317216
-0.508706090277702
-0.5084835812548709
-0.5082613318280295
-0.5080393418609968
-0.5078176112166133
-0.5075961397567428
-0.507374927342274
-0.5071539738331236
-0.5069332790882383
-0.5067128429655966
-0.5064926653222118
-0.5062727460141335
-0.5060530848964505
-0.5058336818232927
-0.5056145366478334
-0.5053956492222915
-0.5051770193979342
-0.5049586470250786
-0.5047405319530948
-0.5045226740304068
-0.504305073104497
-0.5040877290219059
-0.5038706416282365
-0.5036538107681552
-0.5034372362853948
-0.5032209180227571
-0.5030048558221137
-0.5027890495244104
-0.5025734989696674
-0.5023582039969835
-0.5021431644445369
-0.5019283801495884
-0.5017138509484834
-0.501499576676654
-0.5012855571686222
-0.5010717922580007
-0.5008582817774968
-0.5006450255589138
-0.5004320234331531
-0.5002192752302177
-0.5000067807792135
-0.49979453990835154
-0.4995825524449512
-0.49937081821544205
-0.49915933704536564
-0.4989481087593791
-0.49873713318125623
-0.49852641013389076
-0.49831593943929786
-0.4981057209186174
-0.49789575439211553
-0.49768603967918745
-0.49747657659835987
-0.49726736496729285
-0.4970584046027823
-0.49684969532076295
-0.4966412369363101
-0.49643302926364197
-0.49622507211612255
-0.4960173653062633
-0.49580990864572616
-0.4956027019453254
-0.4953957450150305
-0.49518903766396793
-0.49498257970042403
-0.49477637093184745
-0.4945704111648508
-0.49436470020521384
-0.4941592378578855
-0.4939540239269863
-0.4937490582158106
-0.4935443405268293
-0.49333987066169205
-0.4931356484212296
-0.4929316736054564
-0.4927279460135726
-0.492524465443967
-0.4923212316942187
-0.49211824456110054
-0.49191550384058036
-0.49171300932782425
-0.49151076081719847
-0.49130875810227237
-0.49110700097582016
-0.4909054892298236
-0.49070422265547475
-0.4905032010431778
-0.49030242418255177
-0.490101891862433
-0.48990160387087756
-0.4897015599951634
-0.48950176002179313
-0.489302203736496
-0.489102890924231
-0.4889038213691884
-0.4887049948547929
-0.48850641116370586
-0.4883080700778277
-0.4881099713782999
-0.48791211484550845
-0.4877145002590849
-0.4875171273979104
-0.48731999604011667
-0.48712310596308916
-0.4869264569434695
-0.48673004875715786
-0.48653388117931495
-0.4863379539843653
-0.48614226694599905
-0.4859468198371747
-0.4857516124301213
-0.48555664449634106
-0.4853619158066117
-0.48516742613098907
-0.48497317523880945
-0.48477916289869216
-0.48458538887854175
-0.48439185294555054
-0.4841985548662011
-0.48400549440626883
-0.4838126713308244
-0.48362008540423573
-0.483427736390171
-0.48323562405160103
-0.48304374815080175
-0.4828521084493558
-0.4826607047081565
-0.4824695366874092
-0.48227860414663415
-0.4820879068446686
-0.4818974445396699
-0.48170721698911734
-0.48151722394981467
-0.4813274651778934
-0.48113794042881397
-0.48094864945736915
-0.48075959201768603
-0.48057076786322894
-0.4803821767468014
-0.48019381842054887
-0.48000569263596116
-0.4798177991438751
-0.47963013769447627
-0.4794427080373027
-0.4792555099212463
-0.4790685430945555
-0.4788818073048383
-0.478695302299064
-0.4785090278235661
-0.4783229836240447
-0.47813716944556905
-0.47795158503257984
-0.4777662301288915
-0.4775811044776954
-0.47739620782156134
-0.4772115399024409
-0.4770271004616693
-0.4768428892399683
-0.4766589059774483
-0.4764751504136113
-0.47629162228735256
-0.4761083213369641
-0.4759252473001364
-0.47574239991396106
-0.47555977891493373
-0.4753773840389557
-0.4751952150213373
-0.47501327159679974
-0.4748315534994779
-0.4746500604629226
-0.4744687922201033
-0.4742877485034104
-0.4741069290446577
-0.4739263335750852
-0.473745961825361
-0.47356581352558447
-0.47338588840528817
-0.47320618619344035
-0.4730267066184478
-0.47284744940815837
-0.4726684142898626
-0.47248960099029713
-0.47231100923564706
-0.4721326387515479
-0.47195448926308825
-0.47177656049481276
-0.47159885217072384
-0.4714213640142849
-0.4712440957484222
-0.4710670470955276
-0.470890217777461
-0.470713607515553
-0.47053721603060683
-0.4703610430429016
-0.4701850882721942
-0.4700093514377218
-0.46983383225820463
-0.46965853045184847
-0.46948344573634637
-0.46930857782888225
-0.4691339264461327
-0.4689594913042695
-0.4687852721189619
-0.46861126860538005
-0.4684374804781959
-0.4682639074515872
-0.4680905492392392
-0.467917405554347
-0.46774447610961856
-0.46757176061727657
-0.4673992587890615
-0.4672269703362336
-0.46705489496957553
-0.4668830323993951
-0.4667113823355272
-0.4665399444873367
-0.466368718563721
-0.4661977042731116
-0.4660269013234779
-0.4658563094223287
-0.46568592827671507
-0.4655157575932326
-0.46534579707802404
-0.4651760464367817
-0.46500650537474975
-0.46483717359672694
-0.4646680508070692
-0.46449913670969134
-0.46433043100807037
-0.4641619334052476
-0.463993643603831
-0.4638255613059977
-0.4636576862134967
-0.463490018027651
-0.46332255644936027
-0.463155301179103
-0.4629882519169395
-0.46282140836251373
-0.4626547702150564
-0.46248833717338667
-0.4623221089359152
-0.4621560852006463
-0.46199026566518075
-0.4618246500267176
-0.4616592379820571
-0.4614940292276032
-0.46132902345936555
-0.4611642203729627
-0.46099961966362324
-0.4608352210261899
-0.4606710241551206
-0.4605070287444918
-0.4603432344880003
-0.46017964107896614
-0.4600162482103346
-0.45985305557467937
-0.459690062864204
-0.459527269770745
-0.45936467598577435
-0.4592022812004013
-0.4590400851053754
-0.4588780873910888
-0.45871628774757844
-0.4585546858645285
-0.45839328143127356
-0.45823207413679945
-0.4580710636697476
-0.4579102497184159
-0.457749631970762
-0.45758921011440534
-0.4574289838366298
-0.45726895282438573
-0.4571091167642931
-0.4569494753426432
-0.45679002824540094
-0.45663077515820827
-0.4564717157663857
-0.4563128497549347
-0.45615417680854076
-0.45599569661157513
-0.45583740884809776
-0.45567931320185917
-0.45552140935630314
-0.45536369699456947
-0.4552061757994954
-0.45504884545361923
-0.4548917056391818
-0.4547347560381291
-0.4545779963321148
-0.4544214262025029
-0.4542650453303695
-0.4541088533965054
-0.45395285008141917
-0.4537970350653382
-0.4536414080282125
-0.45348596864971613
-0.45333071660924984
-0.45317565158594364
-0.45302077325865897
-0.45286608130599126
-0.45271157540627194
-0.4525572552375713
-0.4524031204777005
-0.4522491708042141
-0.45209540589441266
-0.45194182542534433
-0.4517884290738081
-0.45163521651635585
-0.45148218742929436
-0.4513293414886882
-0.4511766783703619
-0.4510241977499022
-0.4508718993026605
-0.4507197827037549
-0.45056784762807345
-0.4504160937502756
-0.4502645207447945
-0.4501131282858404
-0.44996191604740177
-0.4498108837032483
-0.4496600309269333
-0.44950935739179554
-0.44935886277096215
-0.44920854673735067
-0.44905840896367133
-0.44890844912242944
-0.44875866688592814
-0.4486090619262698
-0.44845963391535937
-0.44831038252490596
-0.44816130742642546
-0.4480124082912431
-0.4478636847904951
-0.44771513659513185
-0.4475667633759193
-0.4474185648034422
-0.4472705405481058
-0.4471226902801382
-0.4469750136695929
-0.44682751038635105
-0.44668018010012367
-0.4465330224804538
-0.4463860371967192
-0.4462392239181344
-0.44609258231375304
-0.4459461120524699
-0.44579981280302383
-0.4456536842339994
-0.4455077260138295
-0.44536193781079747
-0.44521631929303995
-0.44507087012854796
-0.4449255899851705
-0.444780478530616
-0.4446355354324548
-0.44449076035812185
-0.44434615297491786
-0.4442017129500131
-0.4440574399504482
-0.4439133336431377
-0.44376939369487123
-0.4436256197723165
-0.44348201154202105
-0.4433385686704151
-0.44319529082381315
-0.44305217766841665
-0.44290922887031614
-0.4427664440954936
-0.4426238230098245
-0.4424813652790801
-0.4423390705689296
-0.4421969385449428
-0.4420549688725919
-0.44191316121725377
-0.44177151524421254
-0.44163003061866124
-0.44148870700570464
-0.4413475440703608
-0.44120654147756444
-0.4410656988921674
-0.44092501597894285
-0.44078449240258566
-0.440644127827716
-0.4405039219188809
-0.44036387434055635
-0.44022398475714997
-0.4400842528330029
-0.43994467823239214
-0.4398052606195325
-0.4396659996585791
-0.4395268950136294
-0.43938794634872524
-0.43924915332785575
-0.4391105156149584
-0.43897203287392206
-0.43883370476858863
-0.43869553096275604
-0.43855751112017927
-0.4384196449045735
-0.43828193197961574
-0.4381443720089472
-0.43800696465617517
-0.43786970958487603
-0.43773260645859613
-0.43759565494085506
-0.4374588546951471
-0.4373222053849438
-0.43718570667369605
-0.4370493582248357
-0.4369131597017787
-0.43677711076792625
-0.43664121108666754
-0.4365054603213818
-0.43636985813544027
-0.43623440419220827
-0.43609909815504777
-0.43596393968731895
-0.43582892845238264
-0.43569406411360256
-0.4355593463343469
-0.43542477477799113
-0.43529034910791964
-0.435156068987528
-0.43502193408022494
-0.43488794404943487
-0.43475409855859926
-0.4346203972711794
-0.43448683985065817
-0.43435342596054227
-0.4342201552643642
-0.43408702742568417
-0.43395404210809285
-0.43382119897521254
-0.43368849769070006
-0.4335559379182483
-0.4334235193215885
-0.43329124156449217
-0.43315910431077354
-0.43302710722429094
-0.4328952499689498
-0.43276353220870367
-0.432631953607557
-0.4325005138295671
-0.43236921253884575
-0.4322380493995619
-0.43210702407594315
-0.43197613623227793
-0.43184538553291796
-0.43171477164227956
-0.43158429422484634
-0.43145395294517075
-0.4313237474678764
-0.4311936774576599
-0.43106374257929303
-0.43093394249762484
-0.43080427687758316
-0.43067474538417705
-0.43054534768249897
-0.4304160834377264
-0.4302869523151239
-0.4301579539800451
-0.43002908809793483
-0.42990035433433127
-0.4297717523548674
-0.42964328182527356
-0.4295149424113789
-0.42938673377911396
-0.42925865559451204
-0.4291307075237115
-0.42900288923295793
-0.4288752003886056
-0.4287476406571198
-0.4286202097050785
-0.42849290719917477
-0.42836573280621837
-0.42823868619313765
-0.42811176702698195
-0.4279849749749228
-0.42785830970425676
-0.42773177088240655
-0.42760535817692336
-0.4274790712554889
-0.4273529097859171
-0.42722687343615606
-0.42710096187429003
-0.4269751747685414
-0.4268495117872725
-0.4267239725989874
-0.4265985568723344
-0.42647326427610677
-0.42634809447924604
-0.426223047150843
-0.42609812196013974
-0.42597331857653187
-0.42584863666956985
-0.42572407590896155
-0.4255996359645735
-0.4254753165064332
-0.42535111720473084
-0.4252270377298212
-0.4251030777522252
-0.4249792369426325
-0.424855514971903
-0.4247319115110679
-0.4246084262313331
-0.4244850588040796
-0.4243618089008664
-0.4242386761934318
-0.4241156603536953
-0.4239927610537596
-0.4238699779659122
-0.4237473107626274
-0.4236247591165684
-0.4235023227005884
-0.4233800011877331
-0.4232577942512423
-0.42313570156455127
-0.42301372280129357
-0.4228918576353019
-0.42277010574061014
-0.4226484667914556
-0.42252694046228034
-0.422405526427733
-0.4222842243626709
-0.4221630339421615
-0.42204195484148443
-0.4219209867361329
-0.421800129301816
-0.42167938221446
-0.4215587451502104
-0.4214382177854339
-0.42131779979671913
-0.42119749086088
-0.421077290654956
-0.42095719885621496
-0.420837215142154
-0.420717339190502
-0.420597570679221
-0.42047790928650763
-0.42035835469079563
-0.4202389065707566
-0.42011956460530264
-0.4200003284735875
-0.41988119785500855
-0.4197621724292083
-0.4196432518760762
-0.4195244358757507
-0.41940572410862
-0.4192871162553252
-0.4191686119967605
-0.4190502110140757
-0.41893191298867816
-0.4188137176022335
-0.4186956245366684
-0.4185776334741713
-0.418459744097195
-0.41834195608845737
-0.4182242691309437
-0.4181066829079082
-0.41798919710287574
-0.41787181139964313
-0.4177545254822812
-0.4176373390351362
-0.4175202517428317
-0.4174032632902698
-0.4172863733626333
-0.41716958164538676
-0.41705288782427874
-0.41693629158534296
-0.4168197926149001
-0.41670339059955946
-0.41658708522622045
-0.4164708761820743
-0.4163547631546056
-0.4162387458315941
-0.4161228239011159
-0.4160069970515455
-0.4158912649715571
-0.41577562735012646
-0.41566008387653197
-0.41554463424035687
-0.4154292781314905
-0.4153140152401297
-0.41519884525678064
-0.4150837678722606
-0.41496878277769894
-0.4148538896645392
-0.4147390882245401
-0.41462437814977793
-0.41450975913264715
-0.4143952308658626
-0.41428079304246074
-0.41416644535580127
-0.4140521874995687
-0.41393801916777373
-0.4138239400547549
-0.4137099498551803
-0.4135960482640484
-0.41348223497669057
-0.4133685096887717
-0.4132548720962921
-0.41314132189558905
-0.41302785878333814
-0.41291448245655493
-0.41280119261259607
-0.4126879889491613
-0.41257487116429464
-0.41246183895638583
-0.4123488920241719
-0.4122360300667386
-0.412123252783522
-0.4120105598743096
-0.4118979510392423
-0.41178542597881546
-0.41167298439388034
-0.41156062598564574
-0.4114483504556796
-0.41133615750590985
-0.4112240468386264
-0.4111120181564823
-0.4110000711624954
-0.41088820556004935
-0.4107764210528954
-0.4106647173451538
-0.4105530941413149
-0.4104415511462409
-0.4103300880651671
-0.41021870460370313
-0.4101074004678346
-0.40999617536392474
-0.40988502899871493
-0.4097739610793268
-0.40966297131326357
-0.4095520594084111
-0.40944122507303937
-0.40933046801580414
-0.4092197879457478
-0.40910918457230117
-0.40899865760528464
-0.40888820675490956
-0.40877783173177945
-0.40866753224689156
-0.40855730801163836
-0.4084471587378083
-0.40833708413758757
-0.40822708392356144
-0.4081171578087153
-0.4080073055064362
-0.4078975267305143
-0.4077878211951437
-0.4076781886149241
-0.40756862870486216
-0.4074591411803725
-0.40734972575727935
-0.4072403821518174
-0.4071311100806336
-0.40702190926078785
-0.406912779409755
-0.4068037202454252
-0.40669473148610624
-0.4065858128505238
-0.4064769640578234
-0.4063681848275714
-0.4062594748797562
-0.4061508339347895
-0.40604226171350777
-0.4059337579371731
-0.405825322327475
-0.40571695460653084
-0.40560865449688777
-0.4055004217215237
-0.4053922560038484
-0.4052841570677048
-0.4051761246373704
-0.40506815843755817
-0.4049602581934177
-0.40485242363053686
-0.40474465447494246
-0.40463695045310194
-0.40452931129192404
-0.40442173671876036
-0.40431422646140636
-0.4042067802481025
-0.4040993978075357
-0.40399207886884014
-0.4038848231615986
-0.40377763041584347
-0.40367050036205826
-0.40356343273117823
-0.40345642725459196
-0.4033494836641422
-0.4032426016921273
-0.403135781071302
-0.4030290215348789
-0.40292232281652923
-0.4028156846503843
-0.4027091067710362
-0.4026025889135394
-0.4024961308134116
-0.40238973220663476
-0.40228339282965625
-0.40217711241939
-0.4020708907132178
-0.4019647274489896
-0.4018586223650256
-0.40175257520011665
-0.40164658569352557
-0.40154065358498814
-0.4014347786147143
-0.40132896052338896
-0.4012231990521731
-0.4011174939427052
-0.4010118449371016
-0.4009062517779584
-0.40080071420835167
-0.40069523197183887
-0.40058980481245987
-0.4004844324747382
-0.40037911470368137
-0.40027385124478265
-0.4001686418440216
-0.40006348624786536
-0.3999583842032694
-0.39985333545767876
-0.3997483397590287
-0.39964339685574624
-0.3995385064967505
-0.3994336684314541
-0.3993288824097643
-0.39922414818208324
-0.39911946549930966
-0.39901483411283956
-0.3989102537745669
-0.3988057242368853
-0.398701245252688
-0.3985968165753697
-0.398492437958827
-0.39838810915745926
-0.39828382992616995
-0.3981796000203674
-0.3980754191959654
-0.3979712872093847
-0.39786720381755336
-0.39776316877790807
-0.39765918184839505
-0.3975552427874704
-0.39745135135410176
-0.3973475073077687
-0.39724371040846373
-0.39713996041669347
-0.39703625709347884
-0.3969326002003567
-0.3968289894993803
-0.39672542475312017
-0.39662190572466516
-0.39651843217762306
-0.3964150038761217
-0.3963116205848096
-0.396208282068857
-0.39610498809395633
-0.39600173842632364
-0.395898532832699
-0.3957953710803473
-0.3956922529370593
-0.3955891781711524
-0.39548614655147135
-0.39538315784738914
-0.39528021182880774
-0.39517730826615904
-0.39507444693040544
-0.39497162759304083
-0.3948688500260913
-0.3947661140021159
-0.39466341929420745
-0.3945607656759934
-0.3944581529216364
-0.3943555808058351
-0.3942530491038253
-0.39415055759138
-0.394048106044811
-0.39394569424096876
-0.3938433219572439
-0.39374098897156756
-0.393638695062412
-0.39353644000879195
-0.39343422359026436
-0.39333204558693025
-0.39322990577943445
-0.39312780394896685
-0.39302573987726314
-0.39292371334660514
-0.39282172413982186
-0.3927197720402899
-0.3926178568319345
-0.3925159782992299
-0.39241413622720017
-0.39231233040141983
-0.39221056060801474
-0.39210882663366226
-0.3920071282655925
-0.39190546529158865
-0.3918038374999879
-0.39170224467968145
-0.39160068662011605
-0.391499163111294
-0.3913976739437741
-0.39129621890867206
-0.39119479779766136
-0.39109341040297374
-0.3909920565173997
-0.39089073593428947
-0.39078944844755337
-0.39068819385166237
-0.39058697194164876
-0.39048578251310695
-0.39038462536219387
-0.39028350028562936
-0.39018240708069724
-0.39008134554524543
-0.3899803154776869
-0.38987931667699993
-0.38977834894272884
-0.38967741207498463
-0.38957650587444526
-0.38947563014235653
-0.3893747846805325
-0.38927396929135594
-0.389173183777779
-0.38907242794332364
-0.3889717015920824
-0.38887100452871837
-0.38877033655846654
-0.3886696974871337
-0.38856908712109894
-0.38846850526731475
-0.38836795173330674
-0.3882674263271748
-0.3881669288575932
-0.38806645913381116
-0.3879660169656535
-0.3878656021635212
-0.38776521453839113
-0.3876648539018176
-0.3875645200659322
-0.38746421284344434
-0.38736393204764163
-0.38726367749239077
-0.3871634489921375
-0.3870632463619072
-0.38696306941730557
-0.3868629179745187
-0.3867627918503139
-0.38666269086203975
-0.3865626148276266
-0.3864625635655875
-0.3863625368950177
-0.38626253463559607
-0.3861625566075846
-0.3860626026318294
-0.38596267252976096
-0.3858627661233944
-0.38576288323533003
-0.3856630236887537
-0.38556318730743705
-0.38546337391573804
-0.3853635833386014
-0.38526381540155863
-0.3851640699307288
-0.38506434675281875
-0.3849646456951233
-0.38486496658552566
-0.38476530925249813
-0.3846656735251019
-0.38456605923298764
-0.38446646620639596
-0.38436689427615756
-0.3842673432736936
-0.38416781303101605
-0.38406830338072795
-0.3839688141560238
-0.3838693451906898
-0.38376989631910424
-0.3836704673762377
-0.38357105819765336
-0.3834716686195073
-0.3833722984785489
-0.38327294761212094
-0.38317361585815995
-0.3830743030551966
-0.3829750090423557
-0.3828757336593568
-0.38277647674651405
-0.38267723814473686
-0.38257801769552996
-0.38247881524099364
-0.38237963062382396
-0.38228046368731305
-0.3821813142753493
-0.38208218223241763
-0.38198306740359983
-0.3818839696345745
-0.3817848887716175
-0.3816858246616019
-0.3815867771519986
-0.3814877460908763
-0.38138873132690143
-0.3812897327093388
-0.3811907500880517
-0.38109178331350174
-0.3809928322367494
-0.3808938967094541
-0.3807949765838743
-0.3806960717128678
-0.38059718194989167
-0.3804983071490027
-0.3803994471648573
-0.3803006018527119
-0.3802017710684229
-0.38010295466844685
-0.38000415250984054
-0.37990536445026135
-0.3798065903479671
-0.37970783006181646
-0.37960908345126876
-0.37951035037638425
-0.37941163069782435
-0.3793129242768515
-0.37921423097532947
-0.3791155506557233
-0.37901688318109955
-0.37891822841512623
-0.378819586222073
-0.37872095646681114
-0.3786223390148138
-0.378523733732156
-0.37842514048551446
-0.37832655914216806
-0.37822798956999754
-0.3781294316374859
-0.3780308852137183
-0.3779323501683818
-0.3778338263717658
-0.37773531369476215
-0.3776368120088648
-0.3775383211861699
-0.3774398410993763
-0.3773413716217848
-0.3772429126272989
-0.37714446399042423
-0.3770460255862691
-0.37694759729054383
-0.3768491789795615
-0.37675077053023726
-0.37665237182008887
-0.37655398272723645
-0.3764556031304022
-0.37635723290891104
-0.37625887194268975
-0.3761605201122677
-0.37606217729877617
-0.3759638433839489
-0.3758655182501217
-0.37576720178023243
-0.3756688938578208
-0.37557059436702883
-0.37547230319260017
-0.3753740202198806
-0.3752757453348173
-0.37517747842395943
-0.3750792193744577
-0.37498096807406434
-0.374882724411133
-0.37478448827461874
-0.3746862595540778
-0.37458803813966773
-0.3744898239221469
-0.37439161679287486
-0.37429341664381177
-0.3741952233675188
-0.3740970368571574
-0.3739988570064896
-0.3739006837098778
-0.3738025168622846
-0.3737043563592726
-0.3736062020970044
-0.37350805397224224
-0.37340991188234807
-0.37331177572528335
-0.3732136453996088
-0.3731155208044841
-0.37301740183966825
-0.37291928840551863
-0.3728211804029917
-0.37272307773364194
-0.3726249802996224
-0.3725268880036838
-0.37242880074917517
-0.372330718440043
-0.37223264098083125
-0.3721345682766811
-0.3720365002333309
-0.3719384367571157
-0.37184037775496726
-0.3717423231344137
-0.3716442728035793
-0.37154622667118425
-0.3714481846465445
-0.3713501466395714
-0.37125211256077156
-0.37115408232124647
-0.3710560558326924
-0.37095803300740016
-0.3708600137582545
-0.3707619979987344
-0.37066398564291214
-0.37056597660545376
-0.37046797080161825
-0.37036996814725726
-0.3702719685588153
-0.37017397195332885
-0.3700759782484264
-0.36997798736232834
-0.369879999213846
-0.3697820137223822
-0.36968403080793005
-0.36958605039107345
-0.36948807239298626
-0.369390096735432
-0.3692921233407638
-0.36919415213192386
-0.3690961830324432
-0.36899821596644117
-0.3689002508586253
-0.36880228763429096
-0.36870432621932075
-0.36860636654018447
-0.3685084085239383
-0.36841045209822515
-0.3683124971912737
-0.368214543731898
-0.36811659164949767
-0.36801864087405695
-0.3679206913361444
-0.3678227429669129
-0.3677247956980988
-0.3676268494620217
-0.3675289041915842
-0.3674309598202711
-0.3673330162821494
-0.3672350735118679
-0.36713713144465626
-0.3670391900163251
-0.36694124916326537
-0.36684330882244803
-0.36674536893142345
-0.366647429428321
-0.3665494902518489
-0.36645155134129326
-0.36635361263651817
-0.3662556740779648
-0.36615773560665116
-0.3660597971641717
-0.36596185869269665
-0.36586392013497177
-0.3657659814343176
-0.36566804253462937
-0.365570103380376
-0.36547216391660015
-0.36537422408891734
-0.36527628384351557
-0.36517834312715514
-0.3650804018871675
-0.36498246007145524
-0.36488451762849156
-0.3647865745073194
-0.3646886306575513
-0.36459068602936895
-0.36449274057352193
-0.36439479424132826
-0.36429684698467296
-0.36419889875600797
-0.3641009495083516
-0.36400299919528767
-0.3639050477709653
-0.3638070951900983
-0.36370914140796445
-0.363611186380405
-0.36351323006382436
-0.363415272415189
-0.36331731339202744
-0.3632193529524292
-0.3631213910550447
-0.36302342765908413
-0.3629254627243174
-0.3628274962110732
-0.3627295280802384
-0.3626315582932577
-0.3625335868121327
-0.3624356135994217
-0.36233763861823864
-0.3622396618322528
-0.362141683205688
-0.36204370270332226
-0.36194572029048666
-0.36184773593306524
-0.36174974959749406
-0.36165176125076065
-0.3615537708604033
-0.3614557783945106
-0.36135778382172057
-0.3612597871112201
-0.3611617882327443
-0.36106378715657583
-0.3609657838535442
-0.36086777829502525
-0.3607697704529401
-0.36067176029975506
-0.36057374780848034
-0.3604757329526698
-0.36037771570642
-0.3602796960443697
-0.3601816739416991
-0.3600836493741289
-0.35998562231792014
-0.35988759274987286
-0.3597895606473259
-0.3596915259881559
-0.3595934887507767
-0.35949544891413837
-0.35939740645772694
-0.3592993613615634
-0.3592013136062027
-0.35910326317273383
-0.35900521004277797
-0.3589071541984887
-0.35880909562255064
-0.3587110342981792
-0.35861297020911914
-0.3585149033396447
-0.358416833674558
-0.3583187611991888
-0.35822068589939354
-0.3581226077615545
-0.3580245267725792
-0.35792644291989945
-0.35782835619147063
-0.3577302665757711
-0.357632174061801
-0.3575340786390817
-0.357435980297655
-0.35733787902808234
-0.35723977482144387
-0.3571416676693377
-0.3570435575638793
-0.3569454444977001
-0.35684732846394734
-0.35674920945628297
-0.3566510874688826
-0.3565529624964349
-0.35645483453414106
-0.3563567035777131
-0.3562585696233739
-0.35616043266785585
-0.3560622927084003
-0.3559641497427563
-0.35586600376918026
-0.3557678547864346
-0.3556697027937872
-0.35557154779101047
-0.3554733897783804
-0.3553752287566757
-0.35527706472717696
-0.35517889769166583
-0.35508072765242393
-0.3549825546122321
-0.35488437857436955
-0.35478619954261287
-0.3546880175212352
-0.3545898325150052
-0.35449164452918625
-0.35439345356953555
-0.3542952596423032
-0.35419706275423113
-0.35409886291255244
-0.35400066012499015
-0.35390245439975665
-0.35380424574555247
-0.35370603417156543
-0.35360781968746974
-0.35350960230342493
-0.3534113820300752
-0.35331315887854814
-0.35321493286045386
-0.3531167039878843
-0.3530184722734117
-0.35292023773008835
-0.352822000371445
-0.3527237602114904
-0.35262551726470964
-0.352527271546064
-0.35242902307098956
-0.35233077185539596
-0.35223251791566595
-0.35213426126865394
-0.3520360019316853
-0.3519377399225554
-0.351839475259528
-0.35174120796133523
-0.3516429380471758
-0.3515446655367142
-0.3514463904500799
-0.3513481128078661
-0.35124983263112874
-0.35115154994138553
-0.35105326476061494
-0.350954977111255
-0.35085668701620265
-0.3507583944988122
-0.35066009958289457
-0.35056180229271633
-0.35046350265299847
-0.3503652006889154
-0.3502668964260938
-0.3501685898906119
-0.35007028110899807
-0.34997197010822967
-0.3498736569157326
-0.3497753415593794
-0.3496770240674888
-0.3495787044688244
-0.3494803827925937
-0.34938205906844666
-0.34928373332647517
-0.3491854055972116
-0.34908707591162763
-0.3489887443011335
-0.34889041079757654
-0.3487920754332404
-0.3486937382408437
-0.34859539925353905
-0.34849705850491164
-0.3483987160289788
-0.3483003718601882
-0.34820202603341693
-0.3481036785839704
-0.3480053295475815
-0.3479069789604089
-0.34780862685903646
-0.3477102732804716
-0.3476119182621446
-0.34751356184190724
-0.3474152040580315
-0.34731684494920884
-0.34721848455454857
-0.34712012291357697
-0.3470217600662361
-0.3469233960528826
-0.34682503091428646
-0.34672666469163005
-0.34662829742650675
-0.34652992916091974
-0.346431559937281
-0.3463331897984101
-0.34623481878753287
-0.34613644694828033
-0.3460380743246876
-0.3459397009611923
-0.34584132690263386
-0.3457429521942521
-0.3456445768816858
-0.3455462010109719
-0.3454478246285441
-0.34534944778123156
-0.3452510705162577
-0.3451526928812393
-0.3450543149241849
-0.3449559366934936
-0.34485755823795405
-0.3447591796067431
-0.34466080084942474
-0.34456242201594833
-0.3444640431566479
-0.34436566432224097
-0.3442672855638268
-0.3441689069328854
-0.34407052848127645
-0.34397215026123784
-0.3438737723253844
-0.3437753947267069
-0.34367701751857016
-0.3435786407547127
-0.34348026448924474
-0.3433818887766471
-0.34328351367177035
-0.3431851392298328
-0.3430867655064197
-0.342988392557482
-0.3428900204393348
-0.3427916492086563
-0.3426932789224862
-0.34259490963822475
-0.3424965414136314
-0.3423981743068231
-0.34229980837627366
-0.3422014436808117
-0.34210308027962005
-0.342004718232234
-0.34190635759854004
-0.3418079984387747
-0.3417096408135231
-0.34161128478371766
-0.34151293041063685
-0.3414145777559036
-0.34131622688148433
-0.3412178778496875
-0.341119530723162
-0.3410211855648962
-0.3409228424382164
-0.34082450140678555
-0.3407261625346018
-0.3406278258859974
-0.3405294915256369
-0.3404311595185163
-0.3403328299299615
-0.3402345028256268
-0.34013617827149356
-0.340037856333869
-0.3399395370793849
-0.33984122057499583
-0.3397429068879781
-0.3396445960859285
-0.3395462882367624
-0.33944798340871296
-0.3393496816703295
-0.3392513830904757
-0.33915308773832914
-0.33905479568337904
-0.3389565069954253
-0.338858221744577
-0.3387599400012511
-0.33866166183617064
-0.338563387320364
-0.338465116525163
-0.3383668495222015
-0.33826858638341417
-0.3381703271810351
-0.33807207198759637
-0.3379738208759262
-0.3378755739191483
-0.33777733119067965
-0.33767909276422975
-0.3375808587137988
-0.3374826291136762
-0.33738440403843956
-0.33728618356295265
-0.33718796776236465
-0.337089756712108
-0.33699155048789753
-0.3368933491657286
-0.336795152821876
-0.33669696153289225
-0.3365987753756062
-0.33650059442712155
-0.33640241876481564
-0.3363042484663376
-0.33620608360960713
-0.336107924272813
-0.3360097705344114
-0.33591162247312484
-0.3358134801679404
-0.3357153436981082
-0.3356172131431401
-0.33551908858280827
-0.3354209700971434
-0.33532285776643356
-0.3352247516712224
-0.335126651892308
-0.3350285585107411
-0.33493047160782363
-0.3348323912651074
-0.3347343175643924
-0.3346362505877255
-0.33453819041739863
-0.33444013713594767
-0.3343420908261507
-0.3342440515710263
-0.33414601945383277
-0.3340479945580655
-0.33394997696745654
-0.3338519667659724
-0.3337539640378127
-0.3336559688674089
-0.33355798133942227
-0.3334600015387429
-0.3333620295504876
-0.3332640654599991
-0.33316610935284363
-0.3330681613148104
-0.3329702214319089
-0.33287228979036837
-0.33277436647663583
-0.3326764515773744
-0.33257854517946195
-0.33248064736998967
-0.3323827582362602
-0.33228487786578614
-0.3321870063462888
-0.33208914376569637
-0.33199129021214246
-0.33189344577396424
-0.3317956105397014
-0.33169778459809424
-0.33159996803808217
-0.33150216094880214
-0.331404363419587
-0.3313065755399641
-0.3312087973996536
-0.33111102908856677
-0.33101327069680464
-0.3309155223146564
-0.33081778403259754
-0.3307200559412886
-0.33062233813157327
-0.3305246306944772
-0.330426933721206
-0.3303292473031437
-0.3302315715318516
-0.33013390649906604
-0.3300362522966972
-0.3299386090168275
-0.32984097675170965
-0.3297433555937655
-0.3296457456355841
-0.3295481469699202
-0.32945055968969267
-0.32935298388798295
-0.3292554196580332
-0.32915786709324474
-0.32906032628717685
-0.32896279733354444
-0.32886528032621704
-0.3287677753592168
-0.328670282526717
-0.3285728019230405
-0.32847533364265796
-0.32837787778018634
-0.32828043443038707
-0.3281830036881646
-0.32808558564856477
-0.327988180406773
-0.32789078805811284
-0.32779340869804413
-0.32769604242216155
-0.32759868932619285
-0.32750134950599724
-0.3274040230575637
-0.3273067100770095
-0.3272094106605782
-0.3271121249046383
-0.32701485290568166
-0.32691759476032134
-0.32682035056529046
-0.32672312041744034
-0.3266259044137389
-0.3265287026512687
-0.3264315152272258
-0.32633434223891755
-0.32623718378376126
-0.3261400399592826
-0.32604291086311343
-0.32594579659299083
-0.32584869724675464
-0.32575161292234656
-0.3256545437178079
-0.3255574897312782
-0.3254604510609933
-0.325363427805284
-0.32526642006257395
-0.32516942793137843
-0.3250724515103022
-0.3249754908980381
-0.32487854619336537
-0.3247816174951477
-0.3246847049023319
-0.32458780851394586
-0.32449092842909705
-0.32439406474697063
-0.32429721756682817
-0.3242003869880054
-0.3241035731099109
-0.32400677603202427
-0.32390999585389424
-0.3238132326751374
-0.32371648659543595
-0.32361975771453655
-0.32352304613224797
-0.3234263519484401
-0.32332967526304157
-0.32323301617603845
-0.32313637478747237
-0.3230397511974389
-0.32294314550608566
-0.32284655781361066
-0.3227499882202608
-0.3226534368263298
-0.3225569037321567
-0.32246038903812396
-0.322363892844656
-0.3222674152522172
-0.3221709563613102
-0.32207451627247435
-0.32197809508628383
-0.321881692903346
-0.32178530982429954
-0.32168894594981273
-0.3215926013805819
-0.32149627621732935
-0.32139997056080205
-0.3213036845117694
-0.32120741817102194
-0.3211111716393693
-0.3210149450176386
-0.3209187384066726
-0.3208225519073281
-0.320726385620474
-0.3206302396469897
-0.32053411408776333
-0.32043800904368974
-0.3203419246156693
-0.3202458609046055
-0.32014981801140374
-0.32005379603696915
-0.31995779508220507
-0.31986181524801127
-0.3197658566352821
-0.31966991934490485
-0.3195740034777577
-0.3194781091347085
-0.3193822364166123
-0.31928638542431015
-0.31919055625862724
-0.31909474902037077
-0.31899896381032866
-0.31890320072926737
-0.31880745987793035
-0.3187117413570364
-0.31861604526727744
-0.3185203717093173
-0.31842472078378936
-0.3183290925912953
-0.3182334872324031
-0.3181379048076451
-0.3180423454175164
-0.3179468091624732
-0.3178512961429307
-0.3177558064592616
-0.3176603402117942
-0.31756489750081046
-0.3174694784265446
-0.317374083089181
-0.3172787115888524
-0.31718336402563846
-0.31708804049956335
-0.3169927411105946
-0.3168974659586411
-0.316802215143551
-0.31670698876511033
-0.31661178692304104
-0.3165166097169992
-0.3164214572465731
-0.31632632961128176
-0.3162312269105728
-0.31613614924382094
-0.31604109671032576
-0.3159460694093105
-0.31585106743991986
-0.31575609090121814
-0.3156611398921878
-0.3155662145117273
-0.31547131485864943
-0.31537644103167967
-0.31528159312945414
-0.3151867712505179
-0.31509197549332313
-0.3149972059562274
-0.3149024627374917
-0.3148077459352787
-0.3147130556476512
-0.3146183919725698
-0.31452375500789165
-0.3144291448513682
-0.3143345616006435
-0.3142400053532527
-0.3141454762066198
-0.31405097425805617
-0.3139564996047584
-0.31386205234380693
-0.3137676325721638
-0.3136732403866711
-0.313578875884049
-0.31348453916089425
-0.31339023031367785
-0.31329594943874367
-0.3132016966323065
-0.3131074719904502
-0.31301327560912573
-0.3129191075841498
-0.3128249680112024
-0.3127308569858256
-0.31263677460342126
-0.31254272095924973
-0.31244869614842724
-0.312354700265925
-0.31226073340656657
-0.3121667956650267
-0.3120728871358289
-0.31197900791334426
-0.31188515809178896
-0.31179133776522294
-0.31169754702754804
-0.31160378597250576
-0.3115100546936759
-0.31141635328447453
-0.31132268183815226
-0.31122904044779215
-0.3111354292063083
-0.3110418482064438
-0.31094829754076875
-0.3108547773016787
-0.3107612875813927
-0.31066782847195157
-0.31057440006521586
-0.31048100245286425
-0.31038763572639166
-0.31029429997710734
-0.310200995296133
-0.3101077217744013
-0.3100144795026537
-0.30992126857143854
-0.3098280890711098
-0.30973494109182453
-0.3096418247235416
-0.3095487400560194
-0.30945568717881444
-0.3093626661812793
-0.30926967715256065
-0.3091767201815978
-0.30908379535712077
-0.30899090276764796
-0.3088980425014851
-0.30880521464672295
-0.3087124192912354
-0.308619656522678
-0.3085269264284857
-0.30843422909587154
-0.3083415646118242
-0.3082489330631069
-0.30815633453625485
-0.30806376911757377
-0.3079712368931381
-0.3078787379487892
-0.3077862723701333
-0.3076938402425397
-0.3076014416511392
-0.307509076680822
-0.3074167454162359
-0.3073244479417848
-0.30723218434162647
-0.3071399546996706
-0.3070477590995776
-0.3069555976247563
-0.30686347035836214
-0.3067713773832954
-0.30667931878219945
-0.306587294637459
-0.3064953050311978
-0.3064033500452776
-0.3063114297612954
-0.30621954426058234
-0.30612769362420167
-0.3060358779329467
-0.30594409726733923
-0.3058523517076277
-0.3057606413337851
-0.30566896622550765
-0.3055773264622125
-0.3054857221230358
-0.3053941532868318
-0.3053026200321697
-0.30521112243733284
-0.30511966058031653
-0.3050282345388261
-0.30493684439027513
-0.30484549021178403
-0.3047541720801775
-0.3046628900719834
-0.30457164426343025
-0.30448043473044617
-0.3043892615486563
-0.3042981247933816
-0.3042070245396366
-0.30411596086212783
-0.30402493383525186
-0.30393394353309355
-0.30384299002942416
-0.3037520733976996
-0.30366119371105876
-0.3035703510423213
-0.3034795454639859
-0.3033887770482292
-0.30329804586690273
-0.30320735199153204
-0.30311669549331455
-0.30302607644311774
-0.3029354949114774
-0.3028449509685958
-0.3027544446843397
-0.3026639761282389
-0.30257354536948405
-0.30248315247692503
-0.3023927975190692
-0.3023024805640794
-0.30221220167977225
-0.30212196093361643
-0.30203175839273055
-0.30194159412388183
-0.30185146819348374
-0.30176138066759484
-0.3016713316119161
-0.30158132109179014
-0.3014913491721984
-0.30140141591776015
-0.3013115213927301
-0.3012216656609972
-0.3011318487860821
-0.30104207083113593
-0.3009523318589383
-0.30086263193189544
-0.3007729711120385
-0.30068334946102176
-0.3005937670401206
-0.30050422391023
-0.3004147201318629
-0.3003252557651475
-0.30023583086982664
-0.30014644550525527
-0.30005709973039885
-0.29996779360383147
-0.2998785271837343
-0.29978930052789365
-0.299700113693699
-0.2996109667381413
-0.29952185971781176
-0.29943279268889894
-0.29934376570718807
-0.2992547788280585
-0.2991658321064823
-0.29907692559702237
-0.29898805935383055
-0.29889923343064617
-0.2988104478807938
-0.2987217027571819
-0.2986329981123008
-0.29854433399822083
-0.2984557104665909
-0.2983671275686365
-0.2982785853551576
-0.2981900838765278
-0.2981016231826915
-0.29801320332316267
-0.29792482434702316
-0.2978364863029207
-0.2977481892390672
-0.2976599332032369
-0.29757171824276496
-0.2974835444045451
-0.2973954117350283
-0.29730732028022105
-0.29721927008568316
-0.29713126119652644
-0.2970432936574127
-0.29695536751255225
-0.29686748280570163
-0.2967796395801624
-0.2966918378787793
-0.29660407774393793
-0.2965163592175639
-0.29642868234112024
-0.29634104715560633
-0.2962534537015556
-0.29616590201903403
-0.2960783921476385
-0.29599092412649486
-0.29590349799425636
-0.2958161137891017
-0.29572877154873345
-0.2956414713103762
-0.295554213110775
-0.2954669969861934
-0.2953798229724118
-0.2952926911047257
-0.2952056014179443
-0.2951185539463879
-0.29503154872388726
-0.2949445857837811
-0.29485766515891454
-0.29477078688163766
-0.2946839509838035
-0.2945971574967662
-0.2945104064513797
-0.29442369787799577
-0.2943370318064622
-0.29425040826612125
-0.29416382728580803
-0.29407728889384827
-0.2939907931180573
-0.293904339985738
-0.2938179295236788
-0.2937315617581526
-0.29364523671491466
-0.29355895441920066
-0.2934727148957258
-0.2933865181686822
-0.29330036426173783
-0.2932142531980344
-0.293128185000186
-0.293042159690277
-0.29295617728986095
-0.2928702378199583
-0.2927843413010549
-0.2926984877531004
-0.29261267719550677
-0.2925269096471459
-0.2924411851263487
-0.292355503650903
-0.2922698652380519
-0.2921842699044922
-0.29209871766637263
-0.29201320853929225
-0.2919277425382988
-0.2918423196778867
-0.29175693997199603
-0.2916716034340101
-0.29158631007675445
-0.2915010599124947
-0.29141585295293504
-0.2913306892092168
-0.2912455686919164
-0.29116049141104405
-0.2910754573760417
-0.2909904665957818
-0.2909055190785655
-0.2908206148321206
-0.2907357538636007
-0.2906509361795828
-0.2905661617860661
-0.29048143068847015
-0.2903967428916333
-0.2903120983998111
-0.29022749721667446
-0.29014293934530827
-0.29005842478820953
-0.28997395354728595
-0.28988952562385406
-0.28980514101863786
-0.28972079973176706
-0.28963650176277533
-0.2895522471105989
-0.2894680357735747
-0.28938386774943914
-0.28929974303532596
-0.2892156616277652
-0.28913162352268074
-0.2890476287153899
-0.2889636772006006
-0.2888797689724107
-0.2887959040243059
-0.28871208234915796
-0.2886283039392238
-0.28854456878614326
-0.28846087688093797
-0.288377228214009
-0.2882936227751364
-0.2882100605534767
-0.28812654153756156
-0.28804306571529636
-0.2879596330739586
-0.28787624360019604
-0.28779289728002533
-0.2877095940988305
-0.2876263340413614
-0.2875431170917317
-0.287459943233418
-0.28737681244925767
-0.28729372472144765
-0.28721068003154265
-0.28712767836045383
-0.2870447196884471
-0.2869618039951415
-0.2868789312595078
-0.28679610145986684
-0.28671331457388805
-0.2866305705785879
-0.2865478694503282
-0.2864652111648148
-0.286382595697096
-0.2863000230215608
-0.2862174931119376
-0.28613500594129265
-0.2860525614820282
-0.28597015970588163
-0.2858878005839231
-0.28580548408655493
-0.28572321018350916
-0.2856409788438467
-0.28555879003595563
-0.2854766437275495
-0.28539453988566615
-0.28531247847666585
-0.2852304594662301
-0.2851484828193599
-0.28506654850037455
-0.2849846564729096
-0.2849028066999161
-0.28482099914365844
-0.28473923376571336
-0.284657510526968
-0.2845758293876188
-0.2844941903071698
-0.2844125932444315
-0.2843310381575188
-0.2842495250038499
-0.284168053740145
-0.2840866243224243
-0.2840052367060072
-0.28392389084551006
-0.2838425866948456
-0.2837613242072207
-0.2836801033351354
-0.28359892403038117
-0.2835177862440398
-0.28343668992648147
-0.2833556350273639
-0.2832746214956303
-0.28319364927950835
-0.2831127183265087
-0.28303182858342335
-0.2829509799963244
-0.28287017251056257
-0.2827894060707658
-0.28270868062083776
-0.2826279961039565
-0.282547352462573
-0.28246674963840984
-0.2823861875724595
-0.28230566620498343
-0.28222518547551023
-0.2821447453228344
-0.28206434568501515
-0.2819839864993745
-0.28190366770249653
-0.28182338923022526
-0.28174315101766395
-0.2816629529991733
-0.28158279510837037
-0.28150267727812667
-0.28142259944056747
-0.28134256152707
-0.28126256346826206
-0.28118260519402094
-0.2811026866334718
-0.28102280771498656
-0.2809429683661821
-0.28086316851391935
-0.2807834080843019
-0.28070368700267434
-0.2806240051936213
-0.28054436258096566
-0.28046475908776786
-0.2803851946363238
-0.280305669148164
-0.2802261825440524
-0.2801467347439846
-0.2800673256671866
-0.2799879552321139
-0.2799086233564496
-0.27982932995710386
-0.27975007495021154
-0.2796708582511318
-0.27959167977444654
-0.2795125394339588
-0.2794334371426919
-0.27935437281288783
-0.2792753463560061
-0.27919635768272244
-0.27911740670292745
-0.2790384933257255
-0.27895961745943315
-0.27888077901157826
-0.27880197788889843
-0.27872321399733974
-0.2786444872420556
-0.2785657975274056
-0.2784871447569539
-0.2784085288334684
-0.27832994965891905
-0.2782514071344771
-0.27817290116051335
-0.27809443163659725
-0.27801599846149555
-0.2779376015331712
-0.27785924074878177
-0.27778091600467875
-0.2777026271964057
-0.27762437421869773
-0.2775461569654796
-0.2774679753298651
-0.2773898292041553
-0.2773117184798378
-0.27723364304758547
-0.2771556027972548
-0.27707759761788536
-0.27699962739769807
-0.27692169202409433
-0.2768437913836548
-0.2767659253621379
-0.2766880938444792
-0.27661029671478976
-0.27653253385635523
-0.27645480515163456
-0.27637711048225894
-0.2762994497290303
-0.27622182277192087
-0.27614422949007134
-0.27606666976178995
-0.2759891434645514
-0.2759116504749957
-0.2758341906689271
-0.27575676392131265
-0.27567937010628146
-0.2756020090971234
-0.27552468076628794
-0.275447384985383
-0.27537012162517405
-0.2752928905555828
-0.2752156916456862
-0.27513852476371525
-0.275061389777054
-0.27498428655223844
-0.2749072149549552
-0.2748301748500408
-0.27475316610148043
-0.2746761885724068
-0.274599242125099
-0.27452232662098175
-0.27444544192062403
-0.2743685878837382
-0.27429176436917857
-0.274214971234941
-0.27413820833816116
-0.2740614755351142
-0.27398477268121285
-0.2739080996310072
-0.2738314562381831
-0.2737548423555615
-0.2736782578350971
-0.2736017025278774
-0.2735251762841221
-0.2734486789531815
-0.27337221038353576
-0.27329577042279385
-0.27321935891769283
-0.2731429757140962
-0.2730666206569935
-0.27299029359049914
-0.27291399435785135
-0.2728377228014111
-0.2727614787626615
-0.27268526208220634
-0.27260907259976963
-0.2725329101541941
-0.27245677458344053
-0.2723806657245871
-0.2723045834138276
-0.27222852748647125
-0.2721524977769416
-0.2720764941187753
-0.2720005163446214
-0.27192456428624023
-0.27184863777450285
-0.2717727366393896
-0.2716968607099898
-0.27162100981449994
-0.27154518378022396
-0.27146938243357116
-0.2713936056000563
-0.2713178531042979
-0.27124212477001786
-0.27116642042004013
-0.2710907398762906
-0.27101508295979526
-0.2709394494906799
-0.27086383928816926
-0.2707882521705857
-0.2707126879553491
-0.2706371464589751
-0.27056162749707485
-0.27048613088435436
-0.27041065643461265
-0.2703352039607422
-0.2702597732747269
-0.27018436418764213
-0.2701089765096537
-0.2700336100500167
-0.26995826461707484
-0.26988294001825985
-0.26980763606009056
-0.2697323525481719
-0.2696570892871944
-0.2695818460809331
-0.269506622732247
-0.2694314190430781
-0.2693562348144508
-0.26928106984647093
-0.26920592393832504
-0.2691307968882798
-0.2690556884936809
-0.26898059855095263
-0.268905526855597
-0.26883047320219267
-0.2687554373843948
-0.2686804191949339
-0.26860541842561525
-0.2685304348673182
-0.268455468309995
-0.26838051854267087
-0.26830558535344273
-0.2682306685294784
-0.26815576785701634
-0.2680808831213646
-0.2680060141069003
-0.2679311605970688
-0.26785632237438317
-0.26778149922042327
-0.2677066909158353
-0.26763189724033115
-0.2675571179726874
-0.26748235289074507
-0.26740760177140854
-0.26733286439064546
-0.2672581405234855
-0.26718342994401995
-0.26710873242540123
-0.2670340477398421
-0.26695937565861494
-0.2668847159520513
-0.26681006838954135
-0.2667354327395328
-0.2666608087695309
-0.2665861962460976
-0.26651159493485044
-0.2664370046004629
-0.266362425006663
-0.2662878559162334
-0.26621329709101005
-0.2661387482918823
-0.2660642092787917
-0.2659896798107323
-0.2659151596457491
-0.2658406485409381
-0.2657661462524457
-0.2656916525354681
-0.26561716714425043
-0.2655426898320868
-0.26546822035131945
-0.26539375845333796
-0.2653193038885794
-0.2652448564065272
-0.26517041575571104
-0.26509598168370596
-0.2650215539371322
-0.2649471322616546
-0.2648727164019821
-0.2647983061018673
-0.26472390110410554
-0.2646495011505354
-0.26457510598203726
-0.2645007153385334
-0.2644263289589872
-0.26435194658140304
-0.26427756794282553
-0.2642031927793392
-0.26412882082606814
-0.2640544518171754
-0.2639800854858628
-0.2639057215643702
-0.2638313597839754
-0.26375699987499335
-0.2636826415667763
-0.2636082845877127
-0.2635339286652274
-0.26345957352578103
-0.2633852188948696
-0.263310864497024
-0.26323651005581017
-0.2631621552938278
-0.2630877999327108
-0.26301344369312674
-0.262939086294776
-0.26286472745639233
-0.26279036689574164
-0.2627160043296223
-0.2626416394738641
-0.26256727204332886
-0.2624929017519093
-0.2624185283125292
-0.2623441514371429
-0.2622697708367349
-0.2621953862213199
-0.2621209972999422
-0.26204660378067557
-0.2619722053706226
-0.26189780177591543
-0.26182339270171406
-0.2617489778522073
-0.2616745569306118
-0.26160012963917223
-0.2615256956791605
-0.26145125475087627
-0.2613768065536459
-0.261302350785823
-0.2612278871447875
-0.261153415326946
-0.26107893502773116
-0.26100444594160166
-0.260929947762042
-0.26085544018156226
-0.2607809228916982
-0.26070639558301045
-0.2606318579450849
-0.26055730966653223
-0.2604827504349878
-0.2604081799371119
-0.2603335978585887
-0.2602590038841269
-0.26018439769745927
-0.2601097789813426
-0.26003514741755734
-0.2599605026869079
-0.2598858444692222
-0.2598111724433514
-0.2597364862871705
-0.25966178567757725
-0.25958707029049277
-0.25951233980086164
-0.25943759388265075
-0.2593628322088505
-0.2592880544514736
-0.25921326028155617
-0.2591384493691564
-0.25906362138335537
-0.258988775992257
-0.2589139128629876
-0.25883903166169575
-0.258764132053553
-0.2586892137027529
-0.2586142762725119
-0.2585393194250686
-0.25846434282168396
-0.25838934612264153
-0.2583143289872473
-0.2582392910738297
-0.25816423203973937
-0.25808915154134976
-0.25801404923405663
-0.2579389247722783
-0.2578637778094559
-0.2577886079980527
-0.25771341498955513
-0.2576381984344721
-0.2575629579823354
-0.25748769328169985
-0.2574124039801428
-0.25733708972426506
-0.25726175015969055
-0.25718638493106605
-0.25711099368206203
-0.2570355760553723
-0.25696013169271414
-0.2568846602348286
-0.25680916132148035
-0.25673363459145815
-0.2566580796825749
-0.2565824962316676
-0.25650688387459764
-0.25643124224625086
-0.25635557098053796
-0.2562798697103943
-0.2562041380677805
-0.2561283756836823
-0.2560525821881108
-0.2559767572101029
-0.25590090037772095
-0.25582501131805374
-0.25574908965721604
-0.25567313502034916
-0.2555971470316212
-0.2555211253142269
-0.2554450694903883
-0.25536897918135515
-0.25529285400740453
-0.2552166935878413
-0.255140497540999
-0.25506426548423927
-0.2549879970339524
-0.2549116918055583
-0.2548353494135055
-0.2547589694712726
-0.2546825515913679
-0.2546060953853302
-0.2545296004637285
-0.25445306643616283
-0.25437649291126474
-0.25429987949669686
-0.25422322579915396
-0.2541465314243631
-0.2540697959770839
-0.2539930190611089
-0.2539162002792638
-0.25383933923340857
-0.2537624355244368
-0.2536854887522767
-0.2536084985158914
-0.25353146441327934
-0.25345438604147474
-0.25337726299654795
-0.2533000948736054
-0.25322288126679116
-0.25314562176928646
-0.2530683159733102
-0.2529909634701199
-0.25291356385001174
-0.2528361167023211
-0.252758621615423
-0.2526810781767328
-0.25260348597270643
-0.2525258445888409
-0.2524481536096753
-0.2523704126187903
-0.2522926211988096
-0.2522147789314
-0.252136885397272
-0.25205894017618047
-0.25198094284692474
-0.2519028929873501
-0.251824790174347
-0.2517466339838529
-0.2516684239908519
-0.251590159769376
-0.2515118408925051
-0.25143346693236795
-0.25135503746014276
-0.25127655204605764
-0.2511980102593911
-0.25111941166847285
-0.25104075584068475
-0.2509620423424606
-0.2508832707392876
-0.25080444059570645
-0.2507255514753124
-0.25064660294075525
-0.2505675945537411
-0.2504885258750321
-0.25040939646444726
-0.2503302058808635
-0.25025095368221606
-0.2501716394254993
-0.25009226266676743
-0.25001282296113503
-0.2499333198627779
-0.24985375292493428
-0.24977412169990404
-0.24969442573905176
-0.24961466459280535
-0.24953483781065788
-0.2494549449411682
-0.24937498553196147
-0.24929495912973026
-0.24921486528023507
-0.24913470352830525
-0.24905447341783987
-0.2489741744918082
-0.24889380629225077
-0.24881336836028045
-0.2487328602360827
-0.24865228145891694
-0.2485716315671167
-0.24849091009809143
-0.24841011658832662
-0.24832925057338484
-0.24824831158790683
-0.24816729916561198
-0.2480862128392995
-0.24800505214084945
-0.2479238166012231
-0.24784250575046446
-0.24776111911770082
-0.2476796562311438
-0.24759811661808995
-0.24751649980492246
-0.24743480531711126
-0.24735303267921466
-0.24727118141487942
-0.24718925104684297
-0.24710724109693305
-0.24702515108606982
-0.24694298053426605
-0.2468607289606286
-0.24677839588335915
-0.2466959808197553
-0.24661348328621158
-0.24653090279822065
-0.24644823887037393
-0.24636549101636307
-0.24628265874898075
-0.24619974158012153
-0.2461167390207838
-0.24603365058106946
-0.24595047577018636
-0.24586721409644852
-0.2457838650672774
-0.2457004281892034
-0.24561690296786642
-0.24553328890801712
-0.24544958551351842
-0.24536579228734623
-0.2452819087315905
-0.24519793434745685
-0.2451138686352673
-0.2450297110944616
-0.24494546122359828
-0.24486111852035614
-0.24477668248153495
-0.244692152603057
-0.24460752837996824
-0.24452280930643933
-0.24443799487576723
-0.2443530845803759
-0.24426807791181782
-0.24418297436077518
-0.24409777341706135
-0.2440124745696216
-0.243927077306535
-0.2438415811150152
-0.24375598548141209
-0.2436702898912123
-0.24358449382904168
-0.24349859677866575
-0.24341259822299122
-0.24332649764406744
-0.24324029452308737
-0.24315398834038932
-0.2430675785754582
-0.2429810647069266
-0.2428944462125764
-0.24280772256933997
-0.2427208932533017
-0.24263395773969954
-0.24254691550292562
-0.24245976601652863
-0.2423725087532146
-0.24228514318484834
-0.2421976687824552
-0.2421100850162221
-0.24202239135549952
-0.2419345872688019
-0.24184667222381034
-0.24175864568737332
-0.2416705071255082
-0.24158225600340272
-0.24149389178541697
-0.24140541393508408
-0.24131682191511222
-0.24122811518738618
-0.24113929321296834
-0.2410503554521009
-0.2409613013642068
-0.24087213040789163
-0.24078284204094513
-0.24069343572034252
-0.2406039109022463
-0.24051426704200762
-0.24042450359416823
-0.24033462001246153
-0.24024461574981426
-0.2401544902583489
-0.2400642429893841
-0.239973873393437
-0.23988338092022488
-0.23979276501866625
-0.23970202513688332
-0.23961116072220273
-0.23952017122115798
-0.2394290560794906
-0.2393378147421522
-0.23924644665330586
-0.2391549512563279
-0.23906332799380936
-0.2389715763075585
-0.23887969563860145
-0.23878768542718476
-0.23869554511277663
-0.2386032741340688
-0.23851087192897852
-0.23841833793465006
-0.23832567158745654
-0.2382328723230015
-0.23813993957612123
-0.23804687278088588
-0.23795367137060164
-0.23786033477781254
-0.23776686243430245
-0.23767325377109627
-0.2375795082184624
-0.2374856252059142
-0.23739160416221228
-0.2372974445153656
-0.23720314569263412
-0.23710870712053012
-0.2370141282248205
-0.2369194084305284
-0.23682454716193502
-0.23672954384258194
-0.23663439789527246
-0.23653910874207418
-0.23644367580432019
-0.23634809850261196
-0.23625237625681994
-0.23615650848608705
-0.2360604946088296
-0.23596433404273948
-0.2358680262047863
-0.23577157051121944
-0.2356749663775698
-0.23557821321865202
-0.23548131044856607
-0.23538425748070024
-0.23528705372773184
-0.23518969860163064
-0.23509219151365957
-0.23499453187437785
-0.23489671909364263
-0.23479875258061078
-0.23470063174374167
-0.23460235599079854
-0.2345039247288513
-0.23440533736427765
-0.23430659330276649
-0.23420769194931917
-0.23410863270825155
-0.23400941498319677
-0.23391003817710687
-0.23381050169225526
-0.23371080493023855
-0.2336109472919795
-0.23351092817772795
-0.23341074698706432
-0.23331040311890083
-0.23320989597148434
-0.23310922494239839
-0.23300838942856522
-0.23290738882624806
-0.23280622253105393
-0.23270488993793503
-0.23260339044119172
-0.2325017234344744
-0.23239988831078606
-0.23229788446248412
-0.2321957112812833
-0.23209336815825765
-0.2319908544838427
-0.23188816964783832
-0.2317853130394104
-0.23168228404709346
-0.23157908205879352
-0.2314757064617895
-0.23137215664273625
-0.231268431987667
-0.2311645318819951
-0.2310604557105172
-0.2309562028574152
-0.23085177270625867
-0.23074716464000744
-0.230642378041014
-0.23053741229102587
-0.2304322667711881
-0.2303269408620457
-0.23022143394354622
-0.23011574539504204
-0.23000987459529315
-0.2299038209224692
-0.22979758375415232
-0.22969116246733978
-0.2295845564384461
-0.2294777650433058
-0.22937078765717617
-0.2292636236547394
-0.2291562724101054
-0.2290487332968142
-0.22894100568783876
-0.22883308895558718
-0.22872498247190598
-0.22861668560808196
-0.22850819773484488
-0.22839951822237103
-0.2282906464402844
-0.22818158175766068
-0.22807232354302875
-0.22796287116437453
-0.22785322398914243
-0.22774338138423889
-0.22763334271603475
-0.22752310735036818
-0.22741267465254672
-0.227302043987351
-0.22719121471903647
-0.22708018621133702
-0.22696895782746696
-0.22685752893012423
-0.226745898881493
-0.22663406704324646
-0.2265220327765498
-0.22640979544206263
-0.2262973543999418
-0.22618470900984478
-0.22607185863093165
-0.22595880262186863
-0.22584554034083038
-0.22573207114550342
-0.22561839439308812
-0.22550450944030254
-0.22539041564338463
-0.22527611235809542
-0.22516159893972176
-0.2250468747430791
-0.22493193912251508
-0.22481679143191124
-0.2247014310246872
-0.22458585725380276
-0.2244700694717613
-0.2243540670306124
-0.22423784928195495
-0.22412141557694015
-0.22400476526627483
-0.22388789770022344
-0.22377081222861217
-0.22365350820083135
-0.2235359849658387
-0.22341824187216197
-0.22330027826790283
-0.2231820935007387
-0.223063686917927
-0.22294505786630725
-0.22282620569230527
-0.22270712974193468
-0.22258782936080157
-0.22246830389410666
-0.22234855268664877
-0.2222285750828279
-0.222108370426648
-0.2219879380617208
-0.2218672773312687
-0.2217463875781272
-0.22162526814474937
-0.221503918373208
-0.22138233760519932
-0.22126052518204575
-0.22113848044469975
-0.22101620273374634
-0.220893691389407
-0.22077094575154232
-0.2206479651596555
-0.22052474895289575
-0.22040129647006135
-0.22027760704960286
-0.22015368002962665
-0.22002951474789834
-0.21990511054184508
-0.21978046674856044
-0.21965558270480645
-0.21953045774701768
-0.21940509121130392
-0.21927948243345435
-0.21915363074894023
-0.21902753549291842
-0.2189011960002351
-0.21877461160542877
-0.21864778164273402
-0.21852070544608398
-0.21839338234911565
-0.218265811685171
-0.2181379927873024
-0.21800992498827454
-0.2178816076205693
-0.217753040016388
-0.21762422150765548
-0.2174951514260235
-0.21736582910287439
-0.21723625386932421
-0.2171064250562264
-0.21697634199417537
-0.21684600401351045
-0.2167154104443182
-0.2165845606164375
-0.21645345385946202
-0.21632208950274423
-0.216190466875399
-0.21605858530630717
-0.21592644412411877
-0.21579404265725732
-0.215661380233923
-0.21552845618209626
-0.2153952698295417
-0.21526182050381182
-0.21512810753225003
-0.21499413024199504
-0.21485988795998423
-0.2147253800129575
-0.21459060572746064
-0.21445556442984953
-0.2143202554462933
-0.21418467810277864
-0.21404883172511302
-0.213912715638929
-0.21377632916968736
-0.21363967164268133
-0.21350274238304023
-0.21336554071573322
-0.21322806596557348
-0.21309031745722118
-0.2129522945151881
-0.21281399646384125
-0.2126754226274063
-0.21253657232997225
-0.21239744489549434
-0.21225803964779882
-0.21211835591058598
-0.21197839300743493
-0.2118381502618067
-0.21169762699704875
-0.2115568225363983
-0.21141573620298687
-0.211274367319844
-0.21113271520990085
-0.2109907791959949
-0.21084855860087304
-0.21070605274719628
-0.2105632609575434
-0.21042018255441497
-0.21027681686023758
-0.21013316319736736
-0.20998922088809469
-0.20984498925464762
-0.20970046761919642
-0.20955565530385728
-0.2094105516306966
-0.2092651559217351
-0.20911946749895144
-0.20897348568428709
-0.2088272097996498
-0.20868063916691826
-0.20853377310794563
-0.208386610944564
-0.20823915199858883
-0.20809139559182277
-0.2079433410460595
-0.2077949876830888
-0.20764633482469985
-0.2074973817926863
-0.2073481279088496
-0.20719857249500373
-0.20704871487297954
-0.20689855436462873
-0.20674809029182784
-0.20659732197648345
-0.20644624874053547
-0.20629486990596196
-0.2061431847947831
-0.20599119272906613
-0.20583889303092867
-0.20568628502254405
-0.2055333680261448
-0.2053801413640277
-0.20522660435855766
-0.20507275633217248
-0.2049185966073867
-0.20476412450679665
-0.20460933935308417
-0.20445424046902155
-0.20429882717747577
-0.20414309880141263
-0.20398705466390177
-0.20383069408812088
-0.20367401639735971
-0.20351702091502522
-0.20335970696464578
-0.2032020738698757
-0.20304412095449936
-0.20288584754243638
-0.20272725295774585
-0.20256833652463047
-0.20240909756744174
-0.20224953541068436
-0.20208964937902024
-0.20192943879727382
-0.20176890299043626
-0.20160804128367005
-0.20144685300231374
-0.20128533747188648
-0.20112349401809265
-0.20096132196682648
-0.20079882064417676
-0.2006359893764315
-0.2004728274900825
-0.20030933431183018
-0.2001455091685878
-0.1999813513874873
-0.19981686029588253
-0.19965203522135505
-0.19948687549171845
-0.19932138043502307
-0.19915554937956098
-0.1989893816538703
-0.19882287658674064
-0.19865603350721733
-0.19848885174460645
-0.1983213306284794
-0.198153469488678
-0.19798526765531937
-0.19781672445880044
-0.19764783922980295
-0.1974786112992984
-0.19730903999855298
-0.19713912465913191
-0.1969688646129052
-0.19679825919205157
-0.19662730772906445
-0.1964560095567558
-0.19628436400826188
-0.19611237041704777
-0.19594002811691252
-0.1957673364419938
-0.19559429472677337
-0.1954209023060815
-0.1952471585151026
-0.19507306268937946
-0.19489861416481907
-0.1947238122776972
-0.19454865636466318
-0.1943731457627456
-0.19419727980935703
-0.19402105784229884
-0.19384447919976677
-0.19366754322035584
-0.19349024924306513
-0.19331259660730332
-0.19313458465289368
-0.19295621272007912
-0.1927774801495276
-0.1925983862823366
-0.19241893046003927
-0.1922391120246088
-0.192058930318464
-0.19187838468447438
-0.1916974744659654
-0.19151619900672368
-0.1913345576510022
-0.19115254974352552
-0.19097017462949528
-0.19078743165459489
-0.1906043201649953
-0.19042083950736055
-0.1902369890288519
-0.19005276807713462
-0.18986817600038214
-0.1896832121472819
-0.18949787586704087
-0.18931216650939042
-0.18912608342459158
-0.18893962596344127
-0.18875279347727697
-0.18856558531798207
-0.18837800083799172
-0.18819003939029771
-0.1880017003284546
-0.18781298300658417
-0.18762388677938208
-0.18743441100212216
-0.1872445550306624
-0.18705431822145097
-0.18686369993153062
-0.18667269951854465
-0.18648131634074316
-0.18628954975698703
-0.18609739912675477
-0.18590486381014765
-0.1857119431678953
-0.18551863656136075
-0.18532494335254673
-0.18513086290410102
-0.18493639457932204
-0.18474153774216412
-0.18454629175724352
-0.18435065598984418
-0.1841546298059228
-0.1839582125721151
-0.18376140365574084
-0.18356420242481047
-0.18336660824802958
-0.18316862049480537
-0.18297023853525252
-0.18277146174019815
-0.1825722894811882
-0.18237272113049308
-0.18217275606111283
-0.18197239364678403
-0.1817716332619843
-0.1815704742819389
-0.18136891608262606
-0.18116695804078342
-0.18096459953391314
-0.18076183994028816
-0.18055867863895775
-0.1803551150097536
-0.18015114843329572
-0.17994677829099776
-0.17974200396507367
-0.17953682483854327
-0.17933124029523795
-0.1791252497198066
-0.17891885249772188
-0.17871204801528606
-0.17850483565963648
-0.17829721481875238
-0.17808918488145997
-0.1778807452374389
-0.17767189527722843
-0.1774626343922328
-0.1772529619747279
-0.1770428774178669
-0.17683238011568625
-0.17662146946311208
-0.1764101448559659
-0.176198405690971
-0.17598625136575807
-0.17577368127887194
-0.1755606948297767
-0.17534729141886313
-0.17513347044745353
-0.17491923131780873
-0.1747045734331339
-0.17448949619758475
-0.1742739990162735
-0.17405808129527556
-0.17384174244163514
-0.173624981863372
-0.17340779896948705
-0.17319019316996914
-0.172972163875801
-0.17275371049896554
-0.17253483245245205
-0.17231552915026266
-0.17209580000741853
-0.17187564443996578
-0.17165506186498253
-0.1714340517005843
-0.17121261336593124
-0.170990746281234
-0.17076844986776002
-0.17054572354783992
-0.17032256674487412
-0.1700989788833389
-0.16987495938879293
-0.1696505076878837
-0.16942562320835391
-0.16920030537904807
-0.1689745536299183
-0.16874836739203175
-0.1685217460975761
-0.16829468917986656
-0.16806719607335247
-0.16783926621362344
-0.16761089903741577
-0.16738209398261955
-0.16715285048828465
-0.1669231679946273
-0.16669304594303674
-0.16646248377608225
-0.16623148093751844
-0.16600003687229337
-0.16576815102655418
-0.16553582284765384
-0.165303051784158
-0.16506983728585123
-0.16483617880374424
-0.16460207579007996
-0.1643675276983405
-0.16413253398325345
-0.16389709410079956
-0.163661207508218
-0.16342487366401415
-0.16318809202796586
-0.16295086206113046
-0.16271318322585093
-0.1624750549857633
-0.16223647680580322
-0.16199744815221245
-0.16175796849254592
-0.16151803729567826
-0.16127765403181116
-0.16103681817247956
-0.16079552919055884
-0.16055378656027136
-0.16031158975719395
-0.16006893825826385
-0.1598258315417862
-0.15958226908744094
-0.1593382503762894
-0.1590937748907812
-0.1588488421147619
-0.15860345153347866
-0.15835760263358828
-0.15811129490316378
-0.1578645278317009
-0.157617300910126
-0.1573696136308022
-0.15712146548753708
-0.15687285597558892
-0.15662378459167453
-0.15637425083397544
-0.15612425420214576
-0.15587379419731878
-0.15562287032211408
-0.15537148208064466
-0.15511962897852388
-0.1548673105228729
-0.1546145262223273
-0.154361275587045
-0.15410755812871213
-0.15385337336055166
-0.1535987207973294
-0.15334359995536168
-0.15308801035252217
-0.15283195150825002
-0.15257542294355558
-0.15231842418102903
-0.15206095474484643
-0.15180301416077796
-0.15154460195619468
-0.15128571766007537
-0.15102636080301474
-0.15076653091723013
-0.15050622753656862
-0.1502454501965152
-0.14998419843419858
-0.14972247178840015
-0.14946026979956045
-0.14919759200978655
-0.14893443796285966
-0.1486708072042423
-0.14840669928108569
-0.14814211374223712
-0.14787705013824803
-0.14761150802138
-0.14734548694561372
-0.14707898646665535
-0.1468120061419444
-0.14654454553066126
-0.1462766041937345
-0.14600818169384838
-0.14573927759545047
-0.14546989146475925
-0.14520002286977085
-0.14492967138026785
-0.14465883656782608
-0.1443875180058216
-0.14411571526943995
-0.1438434279356819
-0.14357065558337184
-0.1432973977931662
-0.1430236541475593
-0.14274942423089254
-0.14247470762936099
-0.14219950393102188
-0.1419238127258013
-0.1416476336055031
-0.14137096616381523
-0.14109380999631838
-0.14081616470049352
-0.14053802987572922
-0.14025940512332963
-0.13998029004652252
-0.13970068425046633
-0.13942058734225876
-0.13913999893094375
-0.13885891862751992
-0.13857734604494792
-0.13829528079815828
-0.13801272250405977
-0.1377296707815462
-0.13744612525150524
-0.13716208553682602
-0.13687755126240653
-0.13659252205516198
-0.13630699754403264
-0.13602097735999163
-0.1357344611360527
-0.13544744850727836
-0.13515993911078789
-0.1348719325857648
-0.13458342857346556
-0.13429442671722686
-0.134004926662474
-0.13371492805672852
-0.13342443054961672
-0.13313343379287734
-0.13284193744036943
-0.13254994114808072
-0.13225744457413557
-0.13196444737880303
-0.13167094922450467
-0.1313769497758231
-0.13108244869950963
-0.13078744566449269
-0.130491940341886
-0.1301959324049961
-0.12989942152933143
-0.12960240739260964
-0.12930488967476622
-0.12900686805796246
-0.128708342226594
-0.12840931186729826
-0.12810977666896362
-0.12780973632273684
-0.1275091905220317
-0.1272081389625374
-0.12690658134222627
-0.12660451736136225
-0.12630194672250983
-0.12599886913054115
-0.1256952842926451
-0.12539119191833575
-0.1250865917194599
-0.1247814834102064
-0.1244758667071138
-0.12416974132907865
-0.12386310699736425
-0.12355596343560915
-0.12324831036983513
-0.12294014752845567
-0.12263147464228485
-0.12232229144454482
-0.12201259767087536
-0.12170239305934161
-0.1213916773504426
-0.12108045028711995
-0.12076871161476627
-0.12045646108123359
-0.12014369843684208
-0.11983042343438799
-0.11951663582915295
-0.11920233537891228
-0.11888752184394324
-0.11857219498703353
-0.11825635457349054
-0.11794000037114943
-0.11762313215038189
-0.11730574968410429
-0.116987852747787
-0.11666944111946315
-0.116350514579736
-0.1160310729117891
-0.1157111159013941
-0.11539064333691973
-0.11506965500934047
-0.11474815071224487
-0.11442613024184484
-0.11410359339698456
-0.11378053997914794
-0.11345696979246883
-0.11313288264373916
-0.11280827834241763
-0.11248315670063858
-0.11215751753322073
-0.11183136065767624
-0.11150468589421952
-0.11117749306577551
-0.11084978199798928
-0.11052155251923423
-0.11019280446062185
-0.1098635376560092
-0.10953375194200882
-0.10920344715799807
-0.10887262314612672
-0.10854127975132671
-0.10820941682132124
-0.1078770342066328
-0.10754413176059335
-0.10721070933935228
-0.10687676680188607
-0.10654230401000692
-0.10620732082837153
-0.10587181712449095
-0.1055357927687387
-0.1051992476343605
-0.10486218159748267
-0.10452459453712198
-0.10418648633519384
-0.10384785687652237
-0.10350870604884832
-0.10316903374283953
-0.10282883985209867
-0.10248812427317372
-0.10214688690556595
-0.10180512765173977
-0.10146284641713171
-0.10112004311015954
-0.10077671764223167
-0.10043286992775607
-0.10008849988414942
-0.09974360743184701
-0.09939819249431114
-0.09905225499804055
-0.09870579487258063
-0.09835881205053099
-0.09801130646755662
-0.09766327806239505
-0.09731472677686798
-0.09696565255588885
-0.09661605534747275
-0.09626593510274634
-0.09591529177595604
-0.0955641253244785
-0.09521243570882904
-0.09486022289267154
-0.0945074868428285
-0.09415422752928865
-0.09380044492521827
-0.0934461390069693
-0.09309130975408964
-0.09273595714933225
-0.09238008117866431
-0.09202368183127763
-0.09166675909959676
-0.09130931297928985
-0.09095134346927736
-0.09059285057174182
-0.09023383429213716
-0.08987429463919905
-0.08951423162495342
-0.08915364526472613
-0.08879253557715372
-0.08843090258419156
-0.08806874631112444
-0.08770606678657555
-0.08734286404251645
-0.08697913811427688
-0.08661488904055414
-0.08625011686342238
-0.08588482162834327
-0.08551900338417473
-0.08515266218318113
-0.08478579808104286
-0.08441841113686638
-0.08405050141319281
-0.0836820689760095
-0.08331311389475815
-0.08294363624234563
-0.08257363609515311
-0.08220311353304605
-0.08183206863938425
-0.08146050150103146
-0.08108841220836494
-0.0807158008552859
-0.08034266753922881
-0.07996901236117149
-0.07959483542564516
-0.07922013684074386
-0.0788449167181346
-0.07846917517306745
-0.07809291232438559
-0.07771612829453384
-0.07733882320957086
-0.07696099719917737
-0.07658265039666678
-0.07620378293899499
-0.07582439496677068
-0.07544448662426484
-0.07506405805942096
-0.07468310942386541
-0.0743016408729168
-0.07391965256559685
-0.07353714466463945
-0.07315411733650173
-0.0727705707513735
-0.07238650508318728
-0.07200192050962895
-0.0716168172121478
-0.07123119537596545
-0.07084505519008799
-0.07045839684731459
-0.07007122054424786
-0.06968352648130499
-0.06929531486272666
-0.06890658589658816
-0.06851733979480906
-0.06812757677316378
-0.0677372970512915
-0.0673465008527066
-0.06695518840480896
-0.06656335993889406
-0.06617101569016337
-0.06577815589773434
-0.06538478080465132
-0.06499089065789554
-0.06459648570839477
-0.06420156621103473
-0.06380613242466893
-0.06341018461212894
-0.06301372304023511
-0.06261674797980638
-0.06221925970567105
-0.0618212584966773
-0.06142274463570341
-0.061023718409668026
-0.06062418010954079
-0.06022413003035315
-0.05982356847120762
-0.05942249573528968
-0.05902091212987742
-0.05861881796635254
-0.058216213560210006
-0.057813099231069476
-0.05740947530268531
-0.0570053421029571
-0.056600699963941015
-0.05619554922185899
-0.05578989021711017
-0.05538372329428165
-0.05497704880215848
-0.05456986709373435
-0.05416217852622296
-0.053753983461067634
-0.05334528226395274
-0.05293607530481359
-0.05252636295784785
-0.052116145601525665
-0.051705423618600865
-0.05129419739612118
-0.050882467325438885
-0.05047023380222215
-0.05005749722646513
-0.04964425800249905
-0.0492305165390029
-0.04881627324901394
-0.048401528549938955
-0.04798628286356443
-0.04757053661606814
-0.047154290238029084
-0.04673754416443909
-0.046320298834713114
-0.04590255469269977
-0.04548431218669369
-0.04506557176944481
-0.04464633389816941
-0.044226599034562275
-0.04380636764480583
-0.043385640199582465
-0.042964417174084946
-0.04254269904802699
-0.04212048630565479
-0.04169777943575803
-0.041274578931679407
-0.040850885291328076
-0.04042669901718854
-0.040002020616332734
-0.03957685060043059
-0.03915118948576135
-0.038725037793224004
-0.038298396048349614
-0.037871264781310754
-0.037443644526933384
-0.03701553582470851
-0.03658693921880207
-0.03615785525806692
-0.0357282844960537
-0.03529822749102185
-0.034867684805950594
-0.034436657008550475
-0.03400514467127447
-0.033573148371329076
-0.03314066869068499
-0.032707706216089094
-0.03227426153907542
-0.03184033525597618
-0.031405927967932956
-0.030971040280908024
-0.03053567280569569
-0.03009982615793394
-0.02966350095811432
-0.02922669783159515
-0.028789417408611184
-0.02835166032428571
-0.02791342721864165
-0.027474718736613335
-0.02703553552805693
-0.02659587824776266
-0.02615574755546546
-0.02571514411585718
-0.025274068598597044
-0.024832521678323838
-0.024390504034666693
-0.02394801635225685
-0.023505059320738986
-0.023061633634782974
-0.022617739994094332
-0.022173379103427204
-0.021728551672594354
-0.02128325841647949
-0.020837500055048697
-0.020391277313361655
-0.019944590921583405
-0.019497441614996003
-0.01904983013400907
-0.0186017572241729
-0.018153223636188986
-0.017704230125921594
-0.01725477745440973
-0.016804866387878814
-0.016354497697751436
-0.015903672160660354
-0.015452390558458706
-0.015000653678232667
-0.014548462312312549
-0.014095817258284571
-0.01364271931900285
-0.013189169302600612
-0.012735168022502186
-0.012280716297434213
-0.01182581495143864
-0.011370464813882708
-0.010914666719471944
-0.010458421508261484
-0.010001730025667621
-0.009544593122480127
-0.009087011654873689
-0.008628986484419454
-0.008170518478097244
-0.007711608508307433
-0.007252257452882271
-0.006792466195098101
-0.006332235623687121
-0.005871566632849379
-0.005410460122264205
-0.004948916997102648
-0.004486938168039134
-0.004024524551262898
-0.003561677068491087
-0.0030983966469789737
-0.002634684219533834
-0.0021705407245251607
-0.0017059671058976544
-0.0012409643131831016
-0.0007755333015114774
-0.000309675031624268
0.00015660953011431555
0.0006233194117055696
0.001090453635503641
0.0015580112182036476
0.0020259911708299105
0.002494392498724074
0.002963214201531894
0.0034324552731928026
0.0039021147019268065
0.004372191470222164
0.004842684554824284
0.00531359292672251
0.005784915551139136
0.006256651387515633
0.006728799389502882
0.007201358504946187
0.007674327675875836
0.008147705838492558
0.008621491923157198
0.009095684854377062
0.009570283550794922
0.010045286925176145
0.010520693884396137
0.010996503329428586
0.011472714155333574
0.01194932525124437
0.012426335500355878
0.01290374377991177
0.013381548961192924
0.013859749909504337
0.01433834548416335
0.014817334538486993
0.01529671591977999
0.015776488469322114
0.016256651022355517
0.016737202408073304
0.017218141449605873
0.017699466964010035
0.01818117776225514
0.018663272649211526
0.019145750423637864
0.019628609878168723
0.02011184979930203
0.0205954689673864
0.02107946615660994
0.021563840134985912
0.022048589664340867
0.02253371350030353
0.023019210392289824
0.02350507908349231
0.02399131831086687
0.02447792680512051
0.024964903290698337
0.025452246485771268
0.025939955102223244
0.026428027845639135
0.026916463415291747
0.027405260504128615
0.02789441779876123
0.028383933979450382
0.02887380772009418
0.02936403768821616
0.02985462254495197
0.030345560945036376
0.030836851536791277
0.031328492962112486
0.031820483856457416
0.03231282284883197
0.03280550856177822
0.033298539611361755
0.03379191460715758
0.03428563215223979
0.03477969084316623
0.035274089269968
0.03576882601613485
0.03626389965860333
0.03675930876774358
0.03725505190734757
0.0377511276346143
0.03824753450013829
0.03874427104789724
0.03924133581523748
0.039738727332862656
0.04023644412481997
0.04073448470848773
0.04123284759456192
0.0417315312870441
0.04223053428322765
0.042729855073684875
0.04322949214225558
0.043729443966031734
0.044229709015346175
0.04473028575375926
0.0452311726380451
0.045732368118180156
0.04623387063732842
0.046735678631829924
0.04723779053118693
0.04774020475805074
0.048242919728209155
0.04874593385057324
0.04924924552716392
0.04975285315309963
0.05025675511658234
0.050760949798885235
0.05126543557433916
0.051770210810319406
0.052275273867233296
0.05278062309850595
0.05328625685056787
0.05379217346284215
0.05429837126772985
0.05480484859059864
0.05531160374976796
0.05581863505649731
0.05632594081497144
0.05683351932228886
0.057341368868446985
0.05784948773633025
0.0583578742016958
0.05886652653316082
0.05937544299218911
0.05988462183307819
0.06039406130294489
0.06090375964171302
0.06141371508210036
0.06192392584960427
0.06243439016248875
0.06294510623177174
0.06345607226121075
0.06396728644729055
0.06447874697920852
0.06499045203886256
0.06550239980083705
0.06601458843238928
0.06652701609343648
0.06703968093654245
0.06755258110690332
0.06806571474233492
0.06857907997325896
0.06909267492268989
0.06960649770622096


==> attachments/RF_data_1P4B_true.txt <==
-0.9260705957440011
-0.9260464894896163
-0.9260209876637575
-0.9259940923153769
-0.9259658055011415
-0.9259361292853832
-0.9259050657400485
-0.9258726169446492
-0.9258387849862122
-0.9258035719592301
-0.9257669799656121
-0.9257290111146345
-0.9256896675228915
-0.9256489513142465
-0.9256068646197835
-0.925563409577757
-0.9255185883335453
-0.925472403039601
-0.9254248558554028
-0.9253759489474078
-0.9253256844890028
-0.925274064660457
-0.9252210916488739
-0.9251667676481439
-0.9251110948588966
-0.9250540754884542
-0.9249957117507827
-0.9249360058664466
-0.924874960062561
-0.9248125765727448
-0.9247488576370746
-0.9246838055020377
-0.9246174224204851
-0.924549710651587
-0.9244806724607848
-0.9244103101197465
-0.9243386259063195
-0.9242656221044863
-0.9241913010043177
-0.924115664901928
-0.9240387160994294
-0.9239604569048872
-0.9238808896322737
-0.9238000166014244
-0.9237178401379927
-0.9236343625734054
-0.9235495862448175
-0.9234635134950686
-0.9233761466726382
-0.9232874881316017
-0.923197540231586
-0.9231063053377262
-0.9230137858206213
-0.9229199840562904
-0.9228249024261305
-0.922728543316871
-0.9226309091205325
-0.9225320022343818
-0.9224318250608908
-0.922330380007692
-0.9222276694875364
-0.9221236959182516
-0.9220184617226974
-0.9219119693287257
-0.9218042211691364
-0.9216952196816365
-0.9215849673087975
-0.9214734664980138
-0.9213607197014604
-0.9212467293760525
-0.9211314979834023
-0.9210150279897795
-0.9208973218660685
-0.9207783820877281
-0.9206582111347504
-0.9205368114916197
-0.9204141856472723
-0.9202903360950552
-0.9201652653326855
-0.9200389758622112
-0.9199114701899698
-0.9197827508265484
-0.9196528202867442
-0.9195216810895238
-0.9193893357579844
-0.9192557868193134
-0.9191210368047489
-0.9189850882495412
-0.9188479436929122
-0.9187096056780175
-0.9185700767519062
-0.9184293594654829
-0.9182874563734684
-0.9181443700343619
-0.9180001030104007
-0.9178546578675236
-0.9177080371753314
-0.9175602435070497
-0.9174112794394894
-0.9172611475530101
-0.9171098504314821
-0.9169573906622475
-0.9168037708360842
-0.9166489935471673
-0.9164930613930321
-0.9163359769745371
-0.9161777428958264
-0.916018361764293
-0.9158578361905416
-0.9156961687883527
-0.9155333621746446
-0.9153694189694379
-0.9152043417958188
-0.915038133279902
-0.9148707960507965
-0.914702332740567
-0.9145327459841999
-0.9143620384195663
-0.9141902126873871
-0.9140172714311967
-0.9138432172973078
-0.913668052934776
-0.9134917809953644
-0.9133144041335091
-0.9131359250062825
-0.9129563462733602
-0.9127756705969855
-0.9125939006419344
-0.912411039075481
-0.9122270885673638
-0.9120420517897504
-0.9118559314172033
-0.9116687301266471
-0.9114804505973322
-0.9112910955108029
-0.9111006675508626
-0.9109091694035404
-0.9107166037570569
-0.910522973301792
-0.9103282807302503
-0.9101325287370283
-0.9099357200187816
-0.9097378572741912
-0.9095389432039307
-0.9093389805106344
-0.9091379718988633
-0.9089359200750732
-0.9087328277475821
-0.9085286976265379
-0.9083235324238861
-0.9081173348533372
-0.9079101076303354
-0.907701853472026
-0.9074925750972243
-0.9072822752263826
-0.9070709565815602
-0.9068586218863908
-0.906645273866051
-0.9064309152472299
-0.9062155487580967
-0.9059991771282712
-0.9057818030887906
-0.9055634293720813
-0.9053440587119259
-0.9051236938434333
-0.9049023375030087
-0.9046799924283224
-0.9044566613582796
-0.9042323470329905
-0.9040070521937397
-0.9037807795829566
-0.9035535319441849
-0.9033253120220535
-0.9030961225622463
-0.9028659663114725
-0.9026348460174378
-0.9024027644288136
-0.9021697242952094
-0.9019357283671419
-0.9017007793960077
-0.9014648801340527
-0.9012280333343438
-0.9009902417507405
-0.9007515081378654
-0.9005118352510764
-0.9002712258464378
-0.9000296826806921
-0.8997872085112311
-0.8995438060960688
-0.899299478193812
-0.8990542275636337
-0.8988080569652446
-0.8985609691588643
-0.8983129669051955
-0.8980640529653952
-0.8978142301010472
-0.8975635010741354
-0.8973118686470162
-0.8970593355823904
-0.8968059046432781
-0.8965515785929896
-0.8962963601951001
-0.8960402522134219
-0.895783257411978
-0.895525378554976
-0.8952666184067808
-0.8950069797318887
-0.8947464652949009
-0.8944850778604971
-0.8942228201934104
-0.8939596950583999
-0.8936957052202255
-0.8934308534436219
-0.8931651424932734
-0.8928985751337877
-0.89263115412967
-0.8923628822452984
-0.8920937622448987
-0.8918237968925177
-0.891552988952
-0.8912813411869613
-0.8910088563607645
-0.8907355372364943
-0.8904613865769326
-0.8901864071445337
-0.8899106017013998
-0.8896339730092567
-0.8893565238294293
-0.8890782569228167
-0.8887991750498693
-0.8885192809705631
-0.888238577444377
-0.8879570672302679
-0.8876747530866481
-0.8873916377713598
-0.8871077240416532
-0.8868230146541612
-0.8865375123648781
-0.8862512199291339
-0.8859641401015728
-0.885676275636129
-0.885387629286004
-0.8850982038036435
-0.8848080019407139
-0.8845170264480812
-0.8842252800757862
-0.883932765573023
-0.8836394856881162
-0.8833454431684984
-0.8830506407606881
-0.8827550812102662
-0.882458767261856
-0.882161701659099
-0.8818638871446338
-0.8815653264600742
-0.8812660223459874
-0.8809659775418714
-0.8806651947861347
-0.8803636768160735
-0.8800614263678509
-0.8797584461764754
-0.8794547389757792
-0.8791503074983973
-0.8788451544757466
-0.8785392826380041
-0.8782326947140866
-0.8779253934316293
-0.8776173815169659
-0.8773086616951067
-0.8769992366897185
-0.8766891092231046
-0.8763782820161834
-0.8760667577884684
-0.8757545392580484
-0.8754416291415668
-0.875128030154201
-0.874813745009644
-0.8744987764200822
-0.8741831270961777
-0.8738667997470473
-0.8735497970802424
-0.8732321218017312
-0.8729137766158774
-0.8725947642254211
-0.8722750873314606
-0.8719547486334316
-0.871633750829089
-0.8713120966144873
-0.8709897886839617
-0.8706668297301097
-0.8703432224437708
-0.8700189695140099
-0.8696940736280965
-0.869368537471487
-0.8690423637278069
-0.8687155550788306
-0.8683881142044646
-0.8680600437827286
-0.8677313464897372
-0.8674020249996819
-0.867072081984813
-0.866741520115422
-0.8664103420598233
-0.8660785504843361
-0.8657461480532678
-0.8654131374288949
-0.8650795212714468
-0.8647453022390874
-0.864410482987898
-0.8640750661718599
-0.8637390544428374
-0.8634024504505606
-0.8630652568426077
-0.8627274762643887
-0.8623891113591288
-0.8620501647678496
-0.861710639129355
-0.8613705370802125
-0.8610298612547379
-0.8606886142849772
-0.8603467988006921
-0.8600044174293417
-0.8596614727960677
-0.8593179675236773
-0.8589739042326272
-0.8586292855410079
-0.8582841140645272
-0.8579383924164943
-0.8575921232078043
-0.8572453090469225
-0.856897952539868
-0.8565500562901989
-0.8562016228989962
-0.8558526549648483
-0.855503155083836
-0.8551531258495173
-0.8548025698529111
-0.8544514896824833
-0.854099887924131
-0.8537477671611677
-0.8533951299743082
-0.8530419789416538
-0.8526883166386774
-0.8523341456382091
-0.8519794685104211
-0.8516242878228132
-0.8512686061401987
-0.8509124260246896
-0.8505557500356823
-0.8501985807298432
-0.849840920661095
-0.8494827723806013
-0.849124138436754
-0.8487650213751587
-0.8484054237386207
-0.8480453480671309
-0.8476847968978525
-0.8473237727651071
-0.8469622782003607
-0.8466003157322113
-0.8462378878863732
-0.845874997185666
-0.8455116461500002
-0.845147837296363
-0.8447835731388065
-0.8444188561884339
-0.8440536889533867
-0.843688073938831
-0.8433220136469456
-0.8429555105769082
-0.8425885672248833
-0.8422211860840084
-0.8418533696443831
-0.8414851203930549
-0.8411164408140073
-0.8407473333881471
-0.8403778005932926
-0.8400078449041606
-0.8396374687923546
-0.8392666747263524
-0.8388954651714937
-0.8385238425899686
-0.8381518094408056
-0.8377793681798589
-0.8374065212597979
-0.837033271130094
-0.8366596202370093
-0.8362855710235861
-0.8359111259296336
-0.8355362873917174
-0.8351610578431476
-0.8347854397139681
-0.8344094354309446
-0.8340330474175532
-0.83365627809397
-0.8332791298770594
-0.8329016051803633
-0.8325237064140898
-0.8321454359851026
-0.83176679629691
-0.8313877897496541
-0.8310084187401001
-0.8306286856616257
-0.8302485929042105
-0.8298681428544247
-0.8294873378954203
-0.8291061804069191
-0.8287246727652029
-0.8283428173431036
-0.8279606165099922
-0.8275780726317695
-0.8271951880708553
-0.826811965186179
-0.8264284063331688
-0.8260445138637428
-0.825660290126298
-0.8252757374657018
-0.8248908582232812
-0.8245056547368137
-0.8241201293405177
-0.8237342843650426
-0.8233481221374598
-0.822961644981253
-0.8225748552163088
-0.8221877551589079
-0.8218003471217148
-0.8214126334137699
-0.8210246163404797
-0.8206362982036076
-0.8202476813012658
-0.8198587679279051
-0.8194695603743072
-0.819080060927575
-0.8186902718711246
-0.818300195484676
-0.817909834044245
-0.8175191898221339
-0.8171282650869243
-0.816737062103467
-0.8163455831328745
-0.8159538304325133
-0.8155618062559944
-0.8151695128531655
-0.8147769524701032
-0.8143841273491046
-0.8139910397286794
-0.8135976918435417
-0.8132040859246021
-0.8128102241989608
-0.8124161088898976
-0.8120217422168665
-0.8116271263954866
-0.8112322636375351
-0.8108371561509393
-0.8104418061397695
-0.8100462158042308
-0.8096503873406566
-0.809254322941501
-0.8088580247953309
-0.8084614950868194
-0.8080647359967384
-0.8076677497019518
-0.8072705383754077
-0.8068731041861317
-0.8064754492992205
-0.8060775758758344
-0.8056794860731902
-0.8052811820445553
-0.8048826659392403
-0.804483939902592
-0.8040850060759881
-0.803685866596829
-0.803286523598532
-0.8028869792105254
-0.8024872355582414
-0.8020872947631094
-0.8016871589425506
-0.8012868302099714
-0.8008863106747566
-0.8004856024422644
-0.8000847076138191
-0.7996836282867061
-0.7992823665541652
-0.7988809245053848
-0.7984793042254964
-0.7980775077955683
-0.7976755372926001
-0.797273394789517
-0.7968710823551635
-0.7964686020542987
-0.7960659559475907
-0.7956631460916099
-0.7952601745388251
-0.7948570433375965
-0.7944537545321722
-0.7940503101626808
-0.7936467122651278
-0.7932429628713897
-0.7928390640092089
-0.7924350177021884
-0.7920308259697874
-0.7916264908273152
-0.7912220142859274
-0.7908173983526202
-0.7904126450302262
-0.7900077563174088
-0.7896027342086578
-0.7891975806942853
-0.7887922977604198
-0.7883868873890026
-0.7879813515577829
-0.7875756922403134
-0.7871699114059458
-0.7867640110198257
-0.7863579930428894
-0.7859518594318595
-0.7855456121392388
-0.7851392531133088
-0.7847327842981233
-0.7843262076335058
-0.7839195250550441
-0.7835127384940876
-0.7831058498777425
-0.7826988611288676
-0.7822917741660712
-0.7818845909037069
-0.78147731325187
-0.781069943116393
-0.7806624823988431
-0.7802549329965174
-0.7798472968024404
-0.7794395757053593
-0.7790317715897415
-0.7786238863357701
-0.7782159218193416
-0.7778078799120618
-0.7773997624812428
-0.7769915713898992
-0.7765833084967455
-0.776174975656193
-0.7757665747183456
-0.7753581075289977
-0.7749495759296312
-0.7745409817574114
-0.7741323268451856
-0.7737236130214789
-0.7733148421104914
-0.7729060159320968
-0.7724971363018376
-0.7720882050309235
-0.7716792239262288
-0.7712701947902894
-0.7708611194213
-0.770451999613112
-0.7700428371552305
-0.7696336338328122
-0.7692243914266632
-0.7688151117132358
-0.7684057964646265
-0.7679964474485741
-0.767587066428457
-0.7671776551632912
-0.7667682154077274
-0.7663587489120502
-0.7659492574221753
-0.7655397426796469
-0.7651302064216363
-0.7647206503809403
-0.7643110762859783
-0.7639014858607911
-0.763491880825039
-0.7630822628939997
-0.762672633778567
-0.7622629951852485
-0.7618533488161643
-0.7614436963690454
-0.7610340395372317
-0.7606243800096711
-0.7602147194709176
-0.7598050596011292
-0.759395402076068
-0.7589857485670972
-0.7585761007411809
-0.7581664602608822
-0.7577568287843618
-0.7573472079653776
-0.7569375994532824
-0.7565280048930236
-0.7561184259251417
-0.7557088641857692
-0.7552993213066297
-0.7548897989150367
-0.7544802986338932
-0.75407082208169
-0.7536613708725053
-0.7532519466160039
-0.7528425509174361
-0.7524331853776368
-0.7520238515930258
-0.7516145511556056
-0.7512052856529621
-0.7507960566682628
-0.7503868657802575
-0.7499777145632763
-0.7495686045872307
-0.7491595374176119
-0.7487505146154909
-0.7483415377375175
-0.7479326083359213
-0.7475237279585102
-0.7471148981486702
-0.7467061204453657
-0.746297396383139
-0.7458887274921102
-0.7454801152979769
-0.7450715613220141
-0.7446630670810748
-0.7442546340875887
-0.7438462638495635
-0.7434379578705845
-0.7430297176498142
-0.742621544681993
-0.742213440457439
-0.7418054064620488
-0.741397444177297
-0.7409895550802367
-0.7405817406434998
-0.740174002335298
-0.7397663416194216
-0.7393587599552417
-0.7389512587977094
-0.7385438395973565
-0.7381365038002967
-0.7377292528482252
-0.7373220881784198
-0.7369150112237415
-0.7365080234126347
-0.7361011261691286
-0.7356943209128375
-0.7352876090589613
-0.7348809920182868
-0.7344744711971881
-0.7340680479976278
-0.7336617238171576
-0.7332555000489189
-0.7328493780816449
-0.73244335929966
-0.7320374450828824
-0.7316316368068237
-0.731225935842591
-0.7308203435568876
-0.7304148613120142
-0.7300094904658698
-0.7296042323719535
-0.7291990883793652
-0.7287940598328073
-0.7283891480725851
-0.7279843544346098
-0.7275796802503979
-0.7271751268470743
-0.7267706955473723
-0.7263663876696362
-0.7259622045278225
-0.7255581474315005
-0.725154217685855
-0.7247504165916879
-0.7243467454454189
-0.7239432055390871
-0.7235397981603543
-0.7231365245925049
-0.7227333861144485
-0.7223303840007216
-0.7219275195214891
-0.7215247939425466
-0.7211222085253215
-0.7207197645268757
-0.7203174631999071
-0.7199153057927516
-0.7195132935493852
-0.7191114277094255
-0.7187097095081345
-0.7183081401764202
-0.7179067209408384
-0.7175054530235958
-0.7171043376425512
-0.7167033760112176
-0.7163025693387657
-0.7159019188300245
-0.7155014256854846
-0.7151010911013
-0.714700916269291
-0.7143009023769458
-0.7139010506074233
-0.7135013621395554
-0.7131018381478498
-0.7127024798024915
-0.7123032882693465
-0.7119042647099636
-0.7115054102815765
-0.711106726137108
-0.7107082134251705
-0.7103098732900702
-0.7099117068718088
-0.7095137153060871
-0.7091158997243068
-0.7087182612535736
-0.7083208010167004
-0.7079235201322089
-0.7075264197143338
-0.707129500873025
-0.7067327647139496
-0.7063362123384969
-0.7059398448437791
-0.7055436633226355
-0.7051476688636356
-0.7047518625510806
-0.7043562454650085
-0.7039608186811959
-0.7035655832711609
-0.7031705403021666
-0.7027756908372251
-0.7023810359350986
-0.7019865766503041
-0.7015923140331165
-0.7011982491295714
-0.7008043829814682
-0.700410716626374
-0.7000172510976265
-0.699623987424337
-0.6992309266313945
-0.6988380697394685
-0.6984454177650128
-0.698052971720268
-0.6976607326132666
-0.6972687014478345
-0.6968768792235963
-0.6964852669359773
-0.6960938655762083
-0.6957026761313282
-0.6953116995841878
-0.6949209369134541
-0.694530389093613
-0.6941400570949734
-0.6937499418836709
-0.6933600444216712
-0.6929703656667744
-0.692580906572618
-0.6921916680886812
-0.6918026511602884
-0.6914138567286137
-0.6910252857306832
-0.6906369390993807
-0.6902488177634503
-0.6898609226475009
-0.6894732546720097
-0.6890858147533265
-0.6886986038036776
-0.6883116227311699
-0.6879248724397942
-0.68753835382943
-0.6871520677958498
-0.6867660152307222
-0.6863801970216166
-0.6859946140520071
-0.6856092672012772
-0.6852241573447231
-0.6848392853535583
-0.684454652094918
-0.684070258431863
-0.683686105223384
-0.6833021933244061
-0.6829185235857929
-0.6825350968543504
-0.6821519139728325
-0.6817689757799441
-0.6813862831103457
-0.6810038367946583
-0.6806216376594678
-0.680239686527329
-0.67985798421677
-0.679476531542297
-0.6790953293143986
-0.6787143783395507
-0.6783336794202204
-0.6779532333548706
-0.6775730409379651
-0.6771931029599728
-0.6768134202073728
-0.6764339934626575
-0.6760548235043398
-0.6756759111069548
-0.6752972570410671
-0.6749188620732738
-0.6745407269662099
-0.674162852478553
-0.6737852393650277
-0.673407888376411
-0.6730308002595362
-0.672653975757299
-0.6722774156086606
-0.6719011205486543
-0.671525091308389
-0.6711493286150548
-0.670773833191928
-0.6703986057583752
-0.6700236470298588
-0.6696489577179427
-0.6692745385302954
-0.6689003901706967
-0.6685265133390419
-0.6681529087313468
-0.6677795770397532
-0.6674065189525338
-0.6670337351540963
-0.6666612263249901
-0.6662889931419105
-0.6659170362777034
-0.6655453564013716
-0.665173954178079
-0.664802830269156
-0.664431985332105
-0.6640614200206052
-0.6636911349845183
-0.6633211308698925
-0.6629514083189698
-0.6625819679701896
-0.6622128104581944
-0.6618439364138352
-0.6614753464641772
-0.6611070412325043
-0.6607390213383251
-0.6603712873973779
-0.6600038400216367
-0.6596366798193152
-0.659269807394874
-0.6589032233490244
-0.6585369282787352
-0.6581709227772372
-0.6578052074340288
-0.6574397828348819
-0.6570746495618471
-0.6567098081932594
-0.6563452593037432
-0.6559810034642184
-0.655617041241906
-0.6552533732003333
-0.6548899998993392
-0.6545269218950807
-0.6541641397400381
-0.6538016539830198
-0.6534394651691695
-0.6530775738399708
-0.6527159805332526
-0.6523546857831961
-0.6519936901203388
-0.6516329940715817
-0.6512725981601942
-0.6509125029058198
-0.6505527088244822
-0.6501932164285913
-0.6498340262269477
-0.6494751387247503
-0.6491165544236006
-0.6487582738215092
-0.6484002974129016
-0.648042625688624
-0.6476852591359489
-0.6473281982385812
-0.646971443476664
-0.6466149953267849
-0.6462588542619809
-0.6459030207517451
-0.6455474952620328
-0.6451922782552668
-0.6448373701903436
-0.6444827715226393
-0.6441284827040161
-0.6437745041828273
-0.6434208364039243
-0.643067479808662
-0.6427144348349045
-0.6423617019170325
-0.6420092814859476
-0.6416571739690797
-0.6413053797903925
-0.6409538993703894
-0.6406027331261197
-0.6402518814711855
-0.6399013448157467
-0.6395511235665272
-0.6392012181268221
-0.6388516288965025
-0.6385023562720227
-0.6381534006464257
-0.6378047624093498
-0.6374564419470343
-0.6371084396423264
-0.6367607558746868
-0.636413391020196
-0.6360663454515607
-0.6357196195381203
-0.6353732136458523
-0.6350271281373796
-0.6346813633719759
-0.6343359197055725
-0.6339907974907643
-0.6336459970768162
-0.6333015188096698
-0.6329573630319489
-0.6326135300829663
-0.6322700202987304
-0.6319268340119508
-0.6315839715520455
-0.6312414332451467
-0.6308992194141073
-0.6305573303785075
-0.6302157664546606
-0.6298745279556204
-0.6295336151911863
-0.629193028467911
-0.6288527680891065
-0.6285128343548494
-0.6281732275619895
-0.6278339480041544
-0.6274949959717567
-0.6271563717520009
-0.6268180756288888
-0.6264801078832272
-0.626142468792633
-0.6258051586315411
-0.6254681776712101
-0.625131526179729
-0.6247952044220237
-0.6244592126598638
-0.6241235511518687
-0.6237882201535143
-0.6234532199171398
-0.6231185506919541
-0.6227842127240422
-0.6224502062563722
-0.6221165315288013
-0.621783188778083
-0.6214501782378734
-0.6211175001387379
-0.6207851547081575
-0.6204531421705359
-0.620121462747206
-0.6197901166564362
-0.6194591041134376
-0.61912842533037
-0.6187980805163495
-0.618468069877454
-0.6181383936167306
-0.6178090519342024
-0.6174800450268748
-0.6171513730887421
-0.6168230363107948
-0.6164950348810256
-0.6161673689844367
-0.6158400388030462
-0.6155130445158945
-0.615186386299052
-0.614860064325625
-0.6145340787657626
-0.6142084297866635
-0.6138831175525832
-0.61355814222484
-0.6132335039618221
-0.6129092029189946
-0.612585239248906
-0.6122616131011949
-0.6119383246225973
-0.6116153739569528
-0.6112927612452115
-0.6109704866254415
-0.6106485502328343
-0.6103269521997132
-0.6100056926555393
-0.6096847717269179
-0.6093641895376066
-0.6090439462085209
-0.6087240418577414
-0.6084044766005212
-0.6080852505492922
-0.6077663638136719
-0.6074478165004705
-0.6071296087136978
-0.6068117405545699
-0.6064942121215161
-0.606177023510186
-0.6058601748134559
-0.6055436661214363
-0.6052274975214784
-0.6049116690981808
-0.604596180933397
-0.6042810331062419
-0.6039662256930988
-0.603651758767626
-0.6033376324007644
-0.603023846660744
-0.6027104016130908
-0.6023972973206333
-0.6020845338435106
-0.6017721112391781
-0.6014600295624155
-0.6011482888653328
-0.6008368891973779
-0.600525830605343
-0.6002151131333722
-0.599904736822968
-0.5995947017129983
-0.5992850078397034
-0.5989756552367032
-0.5986666439350037
-0.5983579739630044
-0.598049645346505
-0.5977416581087125
-0.5974340122702484
-0.5971267078491549
-0.596819744860903
-0.5965131233183982
-0.5962068432319891
-0.5959009046094728
-0.5955953074561027
-0.5952900517745954
-0.5949851375651378
-0.5946805648253939
-0.5943763335505119
-0.5940724437331311
-0.593768895363389
-0.5934656884289282
-0.5931628229149037
-0.5928602988039897
-0.5925581160763866
-0.5922562747098281
-0.5919547746795877
-0.591653615958487
-0.5913527985169013
-0.5910523223227675
-0.5907521873415907
-0.5904523935364517
-0.5901529408680135
-0.5898538292945285
-0.5895550587718456
-0.5892566292534173
-0.5889585406903066
-0.5886607930311942
-0.5883633862223854
-0.5880663202078167
-0.5877695949290642
-0.5874732103253488
-0.5871771663335448
-0.5868814628881863
-0.5865860999214738
-0.5862910773632821
-0.5859963951411669
-0.5857020531803718
-0.5854080514038357
-0.5851143897321991
-0.584821068083812
-0.5845280863747407
-0.5842354445187745
-0.5839431424274328
-0.5836511800099728
-0.5833595571733959
-0.5830682738224547
-0.5827773298596605
-0.5824867251852901
-0.5821964596973928
-0.5819065332917978
-0.5816169458621203
-0.5813276972997704
-0.5810387874939578
-0.5807502163317004
-0.5804619836978316
-0.5801740894750058
-0.5798865335437071
-0.5795993157822551
-0.5793124360668127
-0.5790258942713931
-0.5787396902678661
-0.5784538239259667
-0.5781682951133
-0.5778831036953505
-0.5775982495354871
-0.5773137324949718
-0.5770295524329658
-0.5767457092065366
-0.5764622026706655
-0.5761790326782543
-0.5758961990801323
-0.5756137017250638
-0.5753315404597542
-0.5750497151288583
-0.5747682255749857
-0.57448707163871
-0.574206253158574
-0.5739257699710972
-0.5736456219107833
-0.5733658088101267
-0.57308633049962
-0.5728071868077607
-0.5725283775610582
-0.5722499025840411
-0.5719717616992637
-0.5716939547273139
-0.5714164814868192
-0.5711393417944546
-0.570862535464949
-0.5705860623110924
-0.5703099221437433
-0.5700341147718347
-0.5697586400023824
-0.5694834976404911
-0.5692086874893617
-0.5689342093502984
-0.5686600630227153
-0.5683862483041442
-0.5681127649902402
-0.5678396128747905
-0.5675667917497201
-0.5672943014050988
-0.5670221416291492
-0.5667503122082522
-0.5664788129269556
-0.5662076435679799
-0.5659368039122255
-0.5656662937387802
-0.5653961128249254
-0.5651262609461438
-0.564856737876126
-0.5645875433867773
-0.5643186772482248
-0.5640501392288249
-0.5637819290951689
-0.5635140466120919
-0.5632464915426778
-0.5629792636482673
-0.5627123626884651
-0.562445788421146
-0.5621795406024621
-0.5619136189868501
-0.561648023327038
-0.5613827533740521
-0.5611178088772234
-0.5608531895841954
-0.5605888952409305
-0.5603249255917168
-0.5600612803791754
-0.5597979593442669
-0.5595349622262988
-0.5592722887629318
-0.5590099386901872
-0.5587479117424535
-0.5584862076524935
-0.5582248261514509
-0.5579637669688573
-0.5577030298326393
-0.5574426144691251
-0.5571825206030516
-0.5569227479575709
-0.5566632962542575
-0.5564041652131151
-0.5561453545525832
-0.5558868639895445
-0.5556286932393308
-0.5553708420157313
-0.5551133100309976
-0.5548560969958523
-0.5545992026194941
-0.5543426266096069
-0.5540863686723638
-0.5538304285124366
-0.5535748058330006
-0.5533195003357423
-0.5530645117208663
-0.5528098396871022
-0.5525554839317102
-0.5523014441504897
-0.5520477200377845
-0.5517943112864905
-0.5515412175880621
-0.5512884386325194
-0.5510359741084541
-0.5507838237030371
-0.550531987102025
-0.5502804639897667
-0.5500292540492102
-0.5497783569619095
-0.5495277724080312
-0.5492775000663608
-0.5490275396143106
-0.5487778907279253
-0.5485285530818887
-0.5482795263495317
-0.5480308102028375
-0.5477824043124488
-0.547534308347675
-0.5472865219764984
-0.5470390448655806
-0.5467918766802699
-0.5465450170846076
-0.5462984657413343
-0.5460522223118975
-0.5458062864564572
-0.5455606578338934
-0.5453153361018122
-0.5450703209165524
-0.5448256119331928
-0.544581208805558
-0.5443371111862257
-0.5440933187265328
-0.5438498310765821
-0.5436066478852494
-0.5433637688001892
-0.5431211934678424
-0.5428789215334417
-0.5426369526410193
-0.5423952864334125
-0.5421539225522709
-0.5419128606380629
-0.5416721003300817
-0.5414316412664528
-0.5411914830841398
-0.5409516254189508
-0.5407120679055458
-0.5404728101774423
-0.5402338518670227
-0.5399951926055395
-0.5397568320231236
-0.5395187697487893
-0.5392810054104411
-0.539043538634881
-0.5388063690478139
-0.5385694962738548
-0.5383329199365348
-0.538096639658308
-0.5378606550605578
-0.5376249657636029
-0.5373895713867043
-0.5371544715480718
-0.5369196658648698
-0.5366851539532242
-0.5364509354282289
-0.5362170099039516
-0.5359833769934409
-0.5357500363087324
-0.535516987460855
-0.535284230059837
-0.5350517637147137
-0.534819588033532
-0.5345877026233581
-0.5343561070902834
-0.5341248010394304
-0.53389378407496
-0.5336630558000771
-0.533432615817037
-0.5332024637271519
-0.5329725991307972
-0.5327430216274176
-0.5325137308155334
-0.5322847262927476
-0.5320560076557505
-0.5318275745003276
-0.531599426421365
-0.5313715630128559
-0.5311439838679068
-0.5309166885787439
-0.5306896767367186
-0.5304629479323151
-0.5302365017551554
-0.530010337794006
-0.5297844556367838
-0.529558854870563
-0.5293335350815804
-0.5291084958552423
-0.52888373677613
-0.5286592574280066
-0.5284350573938228
-0.528211136255723
-0.5279874935950519
-0.5277641289923598
-0.5275410420274096
-0.5273182322791823
-0.5270956993258836
-0.5268734427449495
-0.5266514621130526
-0.5264297570061083
-0.5262083269992808
-0.5259871716669893
-0.5257662905829137
-0.5255456833200006
-0.5253253494504702
-0.5251052885458213
-0.524885500176838
-0.5246659839135953
-0.5244467393254655
-0.5242277659811235
-0.524009063448554
-0.5237906312950563
-0.5235724690872509
-0.5233545763910851
-0.5231369527718395
-0.5229195977941332
-0.5227025110219307
-0.5224856920185468
-0.5222691403466533
-0.5220528555682845
-0.5218368372448433
-0.5216210849371073
-0.521405598205234
-0.5211903766087672
-0.5209754197066431
-0.5207607270571954
-0.5205462982181622
-0.5203321327466908
-0.5201182301993439
-0.5199045901321061
-0.5196912121003886
-0.5194780956590359
-0.519265240362331
-0.5190526457640017
-0.5188403114172261
-0.5186282368746382
-0.5184164216883341
-0.5182048654098776
-0.5179935675903058
-0.5177825277801349
-0.5175717455293659
-0.5173612203874907
-0.5171509519034972
-0.5169409396258755
-0.5167311831026234
-0.516521681881252
-0.5163124355087914
-0.5161034435317966
-0.5158947054963529
-0.5156862209480818
-0.5154779894321463
-0.5152700104932569
-0.5150622836756769
-0.5148548085232281
-0.5146475845792966
-0.5144406113868383
-0.5142338884883842
-0.5140274154260465
-0.5138211917415236
-0.5136152169761061
-0.5134094906706821
-0.5132040123657429
-0.5129987816013883
-0.5127937979173327
-0.5125890608529093
-0.5123845699470774
-0.5121803247384265
-0.511976324765182
-0.5117725695652113
-0.5115690586760291
-0.511365791634802
-0.511162767978355
-0.5109599872431763
-0.5107574489654231
-0.5105551526809264
-0.5103530979251973
-0.5101512842334319
-0.5099497111405165
-0.509748378181033
-0.509547284889265
-0.5093464307992023
-0.5091458154445464
-0.5089454383587162
-0.5087452990748529
-0.5085453971258257
-0.5083457320442368
-0.5081463033624272
-0.5079471106124807
-0.5077481533262311
-0.5075494310352658
-0.507350943270932
-0.5071526895643411
-0.5069546694463754
-0.5067568824476916
-0.506559328098727
-0.5063620059297047
-0.5061649154706385
-0.505968056251338
-0.5057714278014145
-0.505575029650285
-0.5053788613271784
-0.50518292236114
-0.504987212281037
-0.5047917306155635
-0.5045964768932452
-0.5044014506424455
-0.5042066513913696
-0.50401207866807
-0.5038177320004515
-0.5036236109162768
-0.5034297149431705
-0.5032360436086245
-0.5030425964400039
-0.5028493729645509
-0.5026563727093905
-0.5024635952015349
-0.5022710399678891
-0.5020787065352557
-0.5018865944303394
-0.5016947031797528
-0.5015030323100207
-0.5013115813475848
-0.5011203498188099
-0.5009293372499872
-0.5007385431673405
-0.5005479670970301
-0.5003576085651585
-0.5001674670977748
-0.49997754222087964
-0.49978783346043
-0.4995983403423444
-0.49940906239250726
-0.49921999913677406
-0.4990311501009757
-0.498842514810924
-0.4986540927924159
-0.49846588357123833
-0.4982778866731733
-0.49809010162400236
-0.49790252794951134
-0.4977151651754952
-0.4975280128277627
-0.49734107043214115
-0.4971543375144811
-0.496967813600661
-0.49678149821659195
-0.4965953908882222
-0.496409491141542
-0.49622379850258813
-0.4960383124974487
-0.4958530326522673
-0.49566795849324863
-0.49548308954666165
-0.4952984253388456
-0.49511396539621366
-0.4949297092452577
-0.49474565641255314
-0.49456180642476333
-0.4943781588086439
-0.4941947130910475
-0.4940114687989283
-0.4938284254593465
-0.4936455825994727
-0.4934629397465925
-0.4932804964281109
-0.4930982521715569
-0.4929162065045877
-0.49273435895499335
-0.49255270905070114
-0.49237125631978007
-0.49219000029044485
-0.492008940491061
-0.4918280764501486
-0.49164740769638715
-0.4914669337586194
-0.49128665416585604
-0.4911065684472803
-0.49092667613225166
-0.4907469767503104
-0.4905674698311825
-0.4903881549047826
-0.4902090315012199
-0.490030099150801
-0.4898513573840352
-0.48967280573163796
-0.4894944437245359
-0.4893162708938703
-0.489138286771002
-0.4889604908875148
-0.48878288277522053
-0.4886054619661624
-0.48842822799262
-0.4882511803871127
-0.4880743186824043
-0.48789764241150685
-0.487721151107685
-0.48754484430446005
-0.487368721535614
-0.4871927823351936
-0.48701702623751464
-0.48684145277716573
-0.4866660614890127
-0.48649085190820207
-0.4863158235701659
-0.486140976010625
-0.48596630876559355
-0.48579182137138277
-0.4856175133646048
-0.48544338428217726
-0.4852694336613265
-0.485095661039592
-0.48492206595483023
-0.4847486479452183
-0.48457540654925846
-0.48440234130578136
-0.4842294517539504
-0.4840567374332654
-0.4838841978835664
-0.483711832645038
-0.48353964125821247
-0.4833676232639743
-0.4831957782035634
-0.48302410561857945
-0.4828526050509853
-0.482681276043111
-0.4825101181376575
-0.48233913087770053
-0.482168313806694
-0.4819976664684742
-0.48182718840726324
-0.4816568791676729
-0.48148673829470834
-0.4813167653337716
-0.4811469598306656
-0.48097732133159754
-0.4808078493831829
-0.4806385435324485
-0.48046940332683696
-0.4803004283142094
-0.48013161804284993
-0.47996297206146876
-0.4797944899192058
-0.47962617116563433
-0.47945801535076477
-0.4792900220250478
-0.47912219073937834
-0.4789545210450987
-0.4787870124940027
-0.4786196646383384
-0.47845247703081184
-0.47828544922459115
-0.4781185807733093
-0.47795187123106786
-0.47778532015244013
-0.47761892709247544
-0.47745269160670145
-0.4772866132511283
-0.4771206915822519
-0.47695492615705715
-0.4767893165330215
-0.47662386226811815
-0.4764585629208197
-0.47629341805010095
-0.4761284272154429
-0.47596358997683574
-0.4757989058947819
-0.4756343745303001
-0.47546999544492763
-0.4753057682007246
-0.4751416923602767
-0.4749777674866981
-0.4748139931436358
-0.4746503688952717
-0.47448689430632623
-0.47432356894206196
-0.47416039236828644
-0.473997364151355
-0.4738344838581747
-0.47367175105620696
-0.4735091653134708
-0.4733467261985461
-0.47318443328057674
-0.47302228612927333
-0.4728602843149169
-0.47269842740836154
-0.47253671498103755
-0.4723751466049548
-0.4722137218527054
-0.47205244029746685
-0.4718913015130053
-0.4717303050736783
-0.47156945055443766
-0.4714087375308331
-0.4712481655790146
-0.47108773427573536
-0.47092744319835533
-0.47076729192484357
-0.4706072800337815
-0.4704474071043656
-0.4702876727164107
-0.4701280764503524
-0.4699686178872503
-0.46980929660879067
-0.46965011219728964
-0.4694910642356954
-0.46933215230759184
-0.4691733759972009
-0.4690147348893853
-0.4688562285696516
-0.4686978566241531
-0.46853961863969223
-0.46838151420372354
-0.4682235429043565
-0.4680657043303582
-0.4679079980711559
-0.46775042371684017
-0.4675929808581671
-0.4674356690865613
-0.4672784879941187
-0.46712143717360877
-0.4669645162184777
-0.4668077247228506
-0.4666510622815345
-0.4664945284900209
-0.46633812294448795
-0.46618184524180384
-0.4660256949795286
-0.46586967175591726
-0.46571377516992213
-0.46555800482119547
-0.46540236031009174
-0.4652468412376708
-0.4650914472056996
-0.4649361778166552
-0.46478103267372733
-0.4646260113808206
-0.46447111354255693
-0.46431633876427825
-0.4641616866520489
-0.46400715681265803
-0.46385274885362193
-0.4636984623831864
-0.4635442970103296
-0.46339025234476394
-0.4632363279969386
-0.4630825235780417
-0.46292883870000356
-0.4627752729754976
-0.4626218260179439
-0.462468497441511
-0.4623152868611179
-0.4621621938924373
-0.46200921815189677
-0.4618563592566819
-0.4617036168247378
-0.4615509904747723
-0.46139847982625726
-0.4612460844994312
-0.46109380411530165
-0.46094163829564694
-0.46078958666301895
-0.46063764884074465
-0.4604858244529289
-0.46033411312445593
-0.4601825144809921
-0.4600310281489878
-0.4598796537556793
-0.45972839092909146
-0.45957723929803895
-0.45942619849212935
-0.45927526814176445
-0.45912444787814255
-0.45897373733326063
-0.45882313613991643
-0.45867264393170987
-0.45852226034304605
-0.45837198500913634
-0.458221817566001
-0.4580717576504708
-0.4579218049001891
-0.4577719589536137
-0.45762221945001924
-0.45747258602949836
-0.45732305833296416
-0.4571736360021522
-0.45702431867962184
-0.4568751060087587
-0.45672599763377614
-0.4565769931997174
-0.45642809235245724
-0.4562792947387038
-0.4561306000060008
-0.4559820078027286
-0.45583351777810655
-0.455685129582195
-0.45553684286589635
-0.45538865728095745
-0.45524057247997096
-0.4550925881163775
-0.4549447038444669
-0.4547969193193802
-0.4546492341971114
-0.4545016481345091
-0.45435416078927804
-0.45420677181998104
-0.4540594808860403
-0.45391228764773967
-0.45376519176622543
-0.4536181929035087
-0.4534712907224665
-0.4533244848868439
-0.453177775061255
-0.45303116091118506
-0.45288464210299173
-0.4527382183039066
-0.45259188918203697
-0.4524456544063674
-0.4522995136467609
-0.45215346657396066
-0.45200751285959173
-0.4518616521761621
-0.45171588419706454
-0.45157020859657787
-0.4514246250498686
-0.4512791332329919
-0.45113373282289393
-0.4509884234974122
-0.4508432049352778
-0.4506980768161164
-0.45055303882044967
-0.45040809062969683
-0.4502632319261759
-0.45011846239310477
-0.4499737817146033
-0.44982918957569373
-0.44968468566230274
-0.44954026966126237
-0.44939594126031146
-0.4492517001480966
-0.44910754601417413
-0.4489634785490106
-0.4488194974439845
-0.4486756023913876
-0.4485317930844254
-0.4483880692172196
-0.448244430484808
-0.44810087658314657
-0.44795740720911054
-0.44781402206049503
-0.4476707208360169
-0.4475275032353153
-0.44738436895895334
-0.44724131770841874
-0.4470983491861254
-0.446955463095414
-0.44681265914055357
-0.4466699370267424
-0.4465272964601088
-0.44638473714771276
-0.4462422587975464
-0.4460998611185356
-0.44595754382054037
-0.4458153066143564
-0.4456731492117159
-0.4455310713252884
-0.445389072668682
-0.4452471529564442
-0.4451053119040629
-0.4449635492279673
-0.4448218646455289
-0.4446802578750626
-0.444538728635827
-0.44439727664802603
-0.4442559016328095
-0.44411460331227387
-0.4439733814094634
-0.443832235648371
-0.4436911657539386
-0.44355017145205855
-0.4434092524695742
-0.44326840853428096
-0.4431276393749265
-0.44298694472121225
-0.4428463243037939
-0.4427057778542818
-0.4425653051052424
-0.44242490579019866
-0.44228457964363066
-0.44214432640097645
-0.4420041457986329
-0.4418640375739562
-0.4417240014652627
-0.4415840372118296
-0.4414441445538954
-0.4413043232326607
-0.44116457299028927
-0.44102489356990787
-0.44088528471560745
-0.4407457461724436
-0.4406062776864374
-0.4404668790045756
-0.4403275498748113
-0.44018829004606497
-0.44004909926822455
-0.439909977292146
-0.4397709238696541
-0.439631938753543
-0.4394930216975765
-0.4393541724564885
-0.4392153907859841
-0.4390766764427392
-0.43893802918440183
-0.438799448769592
-0.4386609349579026
-0.4385224875098995
-0.43838410618712204
-0.4382457907520839
-0.4381075409682729
-0.4379693566001517
-0.4378312374131583
-0.43769318317370615
-0.43755519364918477
-0.4374172686079601
-0.43727940781937447
-0.4371416110537475
-0.4370038780823762
-0.436866208677535
-0.4367286026124768
-0.43659105966143236
-0.4364535795996112
-0.43631616220320174
-0.4361788072493714
-0.4360415145162673
-0.43590428378301593
-0.43576711482972375
-0.4356300074374774
-0.4354929613883438
-0.43535597646537044
-0.43521905245258563
-0.4350821891349984
-0.43494538629859913
-0.4348086437303592
-0.4346719612182317
-0.43453533855115123
-0.43439877551903405
-0.4342622719127781
-0.4341258275242635
-0.4339894421463524
-0.4338531155728891
-0.43371684759869994
-0.43358063801959384
-0.43344448663236207
-0.43330839323477816
-0.43317235762559814
-0.4330363796045607
-0.432900458972387
-0.4327645955307806
-0.4326287890824279
-0.4324930394309976
-0.43235734638114093
-0.43222170973849183
-0.4320861293096665
-0.43195060490226367
-0.43181513632486435
-0.431679723387032
-0.431544365899312
-0.43140906367323223
-0.4312738165213024
-0.43113862425701416
-0.431003486694841
-0.43086840365023804
-0.4307333749396421
-0.43059840038047126
-0.4304634797911249
-0.4303286129909837
-0.4301937998004086
-0.43005904004074225
-0.4299243335343069
-0.4297896801044057
-0.42965507957532173
-0.42952053177231786
-0.42938603652163687
-0.42925159365050064
-0.4291172029871104
-0.42898286436064637
-0.42884857760126716
-0.4287143425401098
-0.4285801590092895
-0.4284460268418989
-0.4283119458720085
-0.4281779159346656
-0.4280439368658943
-0.4279100085026953
-0.4277761306830453
-0.4276423032458968
-0.42750852603117745
-0.4273747988797902
-0.42724112163361233
-0.42710749413549554
-0.4269739162292653
-0.4268403877597201
-0.42670690857263194
-0.426573478514745
-0.42644009743377553
-0.4263067651784115
-0.42617348159831203
-0.426040246544107
-0.4259070598673962
-0.42577392142074943
-0.42564083105770567
-0.42550778863277244
-0.42537479400142564
-0.4252418470201086
-0.425108947546232
-0.42497609543817294
-0.42484329055527453
-0.42471053275784537
-0.42457782190715904
-0.4244451578654532
-0.4243125404959293
-0.424179969662752
-0.4240474452310483
-0.42391496706690707
-0.4237825350373785
-0.42365014901047326
-0.4235178088551621
-0.423385514441375
-0.42325326564000054
-0.42312106232288527
-0.42298890436283304
-0.4228567916336043
-0.4227247240099153
-0.42259270136743743
-0.4224607235827966
-0.4223287905335725
-0.42219690209829763
-0.42206505815645684
-0.4219332585884864
-0.42180150327577337
-0.42166979210065475
-0.42153812494641657
-0.4214065016972933
-0.42127492223846713
-0.4211433864560668
-0.421011894237167
-0.4208804454697878
-0.4207490400428934
-0.42061767784639126
-0.4204863587711317
-0.4203550827089067
-0.42022384955244907
-0.42009265919543165
-0.4199615115324663
-0.4198304064591032
-0.41969934387182983
-0.41956832366806995
-0.41943734574618285
-0.41930641000546237
-0.41917551634613615
-0.419044664669364
-0.4189138548772381
-0.41878308687278076
-0.4186523605599444
-0.4185216758436102
-0.4183910326295872
-0.418260430824611
-0.41812987033634325
-0.4179993510733704
-0.41786887294520236
-0.4177384358622722
-0.4176080397359346
-0.41747768447846456
-0.41734737000305705
-0.4172170962238255
-0.41708686305580084
-0.4169566704149302
-0.41682651821807615
-0.4166964063830155
-0.4165663348284382
-0.416436303473946
-0.4163063122400518
-0.416176361048178
-0.41604644982065575
-0.4159165784807235
-0.4157867469525264
-0.41565695516111417
-0.41552720303244106
-0.41539749049336394
-0.41526781747164115
-0.4151381838959316
-0.4150085896957936
-0.4148790348016831
-0.41474951914495306
-0.41462004265785224
-0.41449060527352344
-0.41436120692600265
-0.41423184755021786
-0.41410252708198747
-0.4139732454580195
-0.4138440026159097
-0.41371479849414095
-0.41358563303208146
-0.41345650616998375
-0.4133274178489832
-0.4131983680110968
-0.4130693565992219
-0.4129403835571348
-0.4128114488294893
-0.4126825523618157
-0.41255369410051923
-0.41242487399287847
-0.41229609198704464
-0.4121673480320394
-0.41203864207775426
-0.4119099740749486
-0.4117813439752486
-0.41165275173114574
-0.4115241972959953
-0.4113956806240153
-0.41126720167028463
-0.4111387603907418
-0.41101035674218356
-0.41088199068226355
-0.4107536621694905
-0.4106253711632271
-0.4104971176236885
-0.41036890151194066
-0.41024072278989887
-0.4101125814203265
-0.4099844773668334
-0.40985641059387423
-0.4097283810667472
-0.4096003887515923
-0.4094724336153901
-0.4093445156259599
-0.40921663475195835
-0.4090887909628779
-0.4089609842290452
-0.4088332145216197
-0.40870548181259175
-0.4085777860747814
-0.40845012728183655
-0.40832250540823145
-0.4081949204292654
-0.4080673723210605
-0.4079398610605605
-0.4078123866255293
-0.40768494899454905
-0.40755754814701844
-0.40743018406315146
-0.40730285672397537
-0.40717556611132927
-0.4070483122078623
-0.40692109499703233
-0.40679391446310365
-0.406666770591146
-0.40653966336703223
-0.4064125927774373
-0.4062855588098361
-0.4061585614525016
-0.40603160069450395
-0.40590467652570766
-0.40577778893677086
-0.405650937919143
-0.4055241234650633
-0.40539734556755896
-0.4052706042204436
-0.4051438994183151
-0.4050172311565543
-0.4048905994313229
-0.40476400423956177
-0.40463744557898945
-0.4045109234480999
-0.40438443784616096
-0.4042579887732126
-0.404131576230065
-0.40400520021829683
-0.40387886074025325
-0.40375255779904445
-0.40362629139854334
-0.40350006154338414
-0.4033738682389604
-0.40324771149142286
-0.40312159130767816
-0.40299550769538656
-0.4028694606629601
-0.40274345021956093
-0.4026174763750993
-0.40249153914023167
-0.40236563852635887
-0.40223977454562415
-0.4021139472109113
-0.40198815653584297
-0.4018624025347781
-0.4017366852228108
-0.40161100461576804
-0.4014853607302076
-0.4013597535834162
-0.40123418319340787
-0.4011086495789217
-0.40098315275942
-0.400857692755086
-0.40073226958682245
-0.4006068832762494
-0.4004815338457019
-0.40035622131822873
-0.40023094571758966
-0.40010570706825405
-0.39998050539539826
-0.3998553407249043
-0.39973021308335727
-0.3996051224980438
-0.39948006899694966
-0.3993550526087578
-0.39923007336284655
-0.3991051312892874
-0.39898022641884273
-0.3988553587829644
-0.3987305284137911
-0.39860573534414645
-0.3984809796075371
-0.3983562612381504
-0.3982315802708527
-0.3981069367411868
-0.39798233068537026
-0.3978577621402931
-0.39773323114351566
-0.39760873773326666
-0.39748428194844126
-0.3973598638285982
-0.39723548341395876
-0.39711114074540366
-0.3969868358644715
-0.3968625688133566
-0.39673833963490657
-0.3966141483726203
-0.3964899950706461
-0.3963658797737791
-0.39624180252745916
-0.39611776337776927
-0.39599376237143263
-0.3958697995558108
-0.3957458749789017
-0.3956219886893371
-0.3954981407363807
-0.39537433116992576
-0.395250560040493
-0.3951268273992284
-0.395003133297901
-0.3948794777889005
-0.3947558609252353
-0.3946322827605303
-0.39450874334902436
-0.3943852427455685
-0.3942617810056232
-0.3941383581852566
-0.39401497434114197
-0.39389162953055556
-0.3937683238113744
-0.3936450572420738
-0.3935218298817257
-0.3933986417899956
-0.3932754930271407
-0.3931523836540079
-0.39302931373203087
-0.3929062833232284
-0.39278329249020166
-0.3926603412961322
-0.39253742980477957
-0.3924145580804789
-0.39229172618813873
-0.3921689341932387
-0.39204618216182713
-0.3919234701605188
-0.3918007982564928
-0.3916781665174897
-0.3915555750118099
-0.39143302380831047
-0.3913105129764037
-0.39118804258605416
-0.3910656127077767
-0.3909432234126336
-0.3908208747722329
-0.39069856685872545
-0.3905762997448031
-0.39045407350369576
-0.3903318882091694
-0.39020974393552366
-0.3900876407575892
-0.3899655787507258
-0.3898435579908196
-0.3897215785542807
-0.389599640518041
-0.3894777439595517
-0.38935588895678086
-0.389234075588211
-0.38911230393283675
-0.38899057407016246
-0.3888688860801997
-0.38874724004346495
-0.38862563604097705
-0.3885040741542548
-0.38838255446531483
-0.3882610770566687
-0.3881396420113207
-0.3880182494127654
-0.38789689934498534
-0.38777559189244837
-0.38765432714010534
-0.38753310517338746
-0.3874119260782042
-0.38729078994094035
-0.3871696968484542
-0.3870486468880744
-0.3869276401475979
-0.38680667671528735
-0.38668575667986876
-0.3865648801305288
-0.38644404715691255
-0.3863232578491208
-0.3862025122977078
-0.38608181059367846
-0.38596115282848625
-0.38584053909403043
-0.3857199694826535
-0.38559944408713903
-0.3854789630007087
-0.38535852631702033
-0.38523813413016483
-0.385117786534664
-0.3849974836254681
-0.38487722549795295
-0.38475701224791786
-0.3846368439715827
-0.3845167207655858
-0.3843966427269809
-0.3842766099532351
-0.384156622542226
-0.3840366805922395
-0.38391678420196673
-0.38379693347050214
-0.3836771284973404
-0.38355736938237434
-0.3834376562258919
-0.3833179891285739
-0.38319836819149156
-0.3830787935161035
-0.3829592652042539
-0.3828397833581691
-0.38272034808045574
-0.3826009594740976
-0.3824816176424537
-0.382362322689255
-0.3822430747186024
-0.382123873834964
-0.38200472014317205
-0.38188561374842134
-0.38176655475626564
-0.38164754327261574
-0.38152857940373663
-0.38140966325624476
-0.3812907949371058
-0.38117197455363194
-0.381053202213479
-0.38093447802464403
-0.380815802095463
-0.38069717453460755
-0.3805785954510832
-0.38046006495422585
-0.3803415831536999
-0.3802231501594953
-0.380104766081925
-0.37998643103162216
-0.37986814511953804
-0.3797499084569387
-0.37963172115540295
-0.37951358332681934
-0.3793954950833839
-0.37927745653759704
-0.37915946780226145
-0.379041528990479
-0.37892364021564856
-0.3788058015914628
-0.37868801323190626
-0.3785702752512521
-0.3784525877640596
-0.3783349508851719
-0.3782173647297129
-0.3780998294130849
-0.37798234505096556
-0.37786491175930614
-0.37774752965432756
-0.377630198852519
-0.37751291947063437
-0.3773956916256901
-0.37727851543496244
-0.37716139101598467
-0.37704431848654457
-0.37692729796468155
-0.3768103295686844
-0.37669341341708806
-0.3765765496286717
-0.37645973832245533
-0.37634297961769747
-0.37622627363389266
-0.3761096204907684
-0.37599302030828274
-0.37587647320662165
-0.3757599793061961
-0.3756435387276396
-0.37552715159180566
-0.37541081801976467
-0.37529453813280156
-0.37517831205241314
-0.3750621399003053
-0.37494602179839037
-0.3748299578687846
-0.37471394823380505
-0.37459799301596736
-0.374482092337983
-0.3743662463227564
-0.37425045509338234
-0.37413471877314336
-0.3740190374855069
-0.37390341135412297
-0.373787840502821
-0.3736723250556074
-0.37355686513666314
-0.37344146087034047
-0.37332611238116065
-0.37321081979381127
-0.37309558323314335
-0.3729804028241687
-0.37286527869205754
-0.3727502109621353
-0.37263519975988035
-0.37252024521092103
-0.3724053474410333
-0.37229050657613766
-0.37217572274229666
-0.3720609960657123
-0.3719463266727231
-0.37183171468980153
-0.37171716024355145
-0.37160266346070514
-0.37148822446812096
-0.3713738433927803
-0.37125952036178494
-0.3711452555023547
-0.37103104894182454
-0.3709169008076415
-0.3708028112273627
-0.3706887803286521
-0.3705748082392781
-0.3704608950871106
-0.3703470410001186
-0.3702332461063673
-0.37011951053401554
-0.37000583441131285
-0.36989221786659715
-0.3697786610282917
-0.3696651640249027
-0.36955172698501626
-0.36943835003729625
-0.36932503331048067
-0.3692117769333802
-0.3690985810348744
-0.3689854457439098
-0.36887237118949656
-0.3687593575007063
-0.36864640480666927
-0.3685335132365715
-0.3684206829196522
-0.36830791398520113
-0.3681952065625559
-0.3680825607810992
-0.36796997677025617
-0.3678574546594917
-0.36774499457830784
-0.36763259665624093
-0.36752026102285895
-0.36740798780775913
-0.36729577714056466
-0.36718362915092284
-0.36707154396850145
-0.36695952172298696
-0.36684756254408124
-0.36673566656149903
-0.3666238339049655
-0.36651206470421316
-0.3664003590889796
-0.3662887171890045
-0.3661771391340271
-0.3660656250537835
-0.3659541750780039
-0.3658427893364101
-0.36573146795871286
-0.3656202110746088
-0.3655090188137781
-0.365397891305882
-0.36528682868055967
-0.3651758310674258
-0.36506489859606783
-0.3649540313960435
-0.36484322959687804
-0.36473249332806135
-0.3646218227190455
-0.3645112178992422
-0.36440067899801987
-0.3642902061447012
-0.3641797994685604
-0.3640694590988205
-0.36395918516465053
-0.3638489777951636
-0.36373883711941324
-0.3636287632663915
-0.3635187563650258
-0.3634088165441769
-0.36329894393263545
-0.36318913865911995
-0.3630794008522741
-0.3629697306406637
-0.36286012815277435
-0.3627505935170089
-0.3626411268616845
-0.3625317283150301
-0.3624223980051841
-0.3623131360601913
-0.36220394260800026
-0.36209481777646113
-0.3619857616933226
-0.36187677448622935
-0.3617678562827196
-0.36165900721022237
-0.36155022739605475
-0.36144151696741944
-0.3613328760514022
-0.3612243047749688
-0.3611158032649632
-0.3610073716481041
-0.3608990100509828
-0.36079071860006057
-0.36068249742166586
-0.3605743466419918
-0.3604662663870938
-0.36035825678288635
-0.36025031795514123
-0.36014245002948436
-0.36003465313139327
-0.35992692738619464
-0.3598192729190618
-0.3597116898550119
-0.3596041783189033
-0.35949673843543334
-0.35938937032913554
-0.35928207412437685
-0.35917484994535537
-0.3590676979160977
-0.3589606181604562
-0.35885361080210676
-0.3587466759645456
-0.3586398137710877
-0.3585330243448632
-0.35842630780881557
-0.3583196642856986
-0.3582130938980743
-0.35810659676830986
-0.35800017301857534
-0.35789382277084125
-0.3577875461468758
-0.35768134326824236
-0.3575752142562972
-0.3574691592321864
-0.357363178316844
-0.3572572716309889
-0.3571514392951227
-0.357045681429527
-0.35693999815426075
-0.35683438958915825
-0.356728855853826
-0.35662339706764046
-0.3565180133497457
-0.35641270481905063
-0.3563074715942266
-0.356202313793705
-0.35609723153567446
-0.3559922249380787
-0.3558872941186138
-0.35578243919472596
-0.3556776602836087
-0.35557295750220047
-0.3554683309671824
-0.35536378079497544
-0.3552593071017383
-0.3551549100033646
-0.3550505896154806
-0.3549463460534427
-0.35484217943233504
-0.35473808986696687
-0.35463407747187026
-0.3545301423612977
-0.35442628464921927
-0.3543225044493206
-0.35421880187500027
-0.3541151770393675
-0.35401163005523945
-0.35390816103513884
-0.3538047700912919
-0.35370145733562536
-0.3535982228797646
-0.3534950668350307
-0.3533919893124385
-0.3532889904226936
-0.35318607027619087
-0.353083228983011
-0.3529804666529187
-0.35287778339536036
-0.3527751793194613
-0.3526726545340236
-0.35257020914752374
-0.35246784326811004
-0.35236555700360045
-0.35226335046148005
-0.35216122374889886
-0.3520591769726691
-0.35195721023926335
-0.3518553236548117
-0.3517535173250998
-0.35165179135556596
-0.3515501458512995
-0.35144858091703784
-0.3513470966571645
-0.3512456931757064
-0.351144370576332
-0.3510431289623485
-0.35094196843669995
-0.3508408891019645
-0.3507398910603523
-0.35063897441370345
-0.35053813926348504
-0.3504373857107893
-0.35033671385633147
-0.3502361238004469
-0.35013561564308926
-0.35003518948382806
-0.3499348454218464
-0.34983458355593866
-0.3497344039845082
-0.3496343068055653
-0.3495342921167244
-0.3494343600152024
-0.349334510597816
-0.34923474396097964
-0.3491350602007033
-0.34903545941258995
-0.3489359416918337
-0.3488365071332171
-0.34873715583110954
-0.3486378878794643
-0.3485387033718168
-0.34843960240128236
-0.34834058506055365
-0.34824165144189895
-0.34814280163715944
-0.34804403573774745
-0.3479453538346439
-0.3478467560183964
-0.3477482423791168
-0.3476498130064792
-0.34755146798971764
-0.34745320741762414
-0.3473550313785461
-0.34725693996038465
-0.3471589332505921
-0.3470610113361699
-0.34696317430366663
-0.34686542223917566
-0.3467677552283331
-0.34667017335631556
-0.3465726767078382
-0.34647526536715245
-0.3463779394180439
-0.3462806989438303
-0.34618354402735935
-0.34608647475100657
-0.34598949119667316
-0.34589259344578394
-0.3457957815792856
-0.3456990556776439
-0.3456024158208422
-0.3455058620883792
-0.34540939455926667
-0.3453130133120276
-0.3452167184246941
-0.3451205099748053
-0.3450243880394053
-0.34492835269504124
-0.344832404017761
-0.34473654208311144
-0.34464076696613605
-0.34454507874137336
-0.34444947748285454
-0.34435396326410145
-0.3442585361581248
-0.344163196237422
-0.3440679435739752
-0.3439727782392493
-0.3438777003041899
-0.34378270983922143
-0.343687806914245
-0.34359299159863665
-0.3434982639612452
-0.3434036240703903
-0.3433090719938607
-0.3432146077989118
-0.34312023155226423
-0.3430259433201017
-0.3429317431680691
-0.34283763116127036
-0.34274360736426684
-0.34264967184107525
-0.34255582465516554
-0.3424620658694596
-0.3423683955463287
-0.34227481374759183
-0.34218132053451394
-0.34208791596780397
-0.3419946001076129
-0.34190137301353185
-0.3418082347445905
-0.3417151853592547
-0.34162222491542527
-0.34152935347043556
-0.34143657108104997
-0.341343877803462
-0.3412512736932924
-0.34115875880558727
-0.3410663331948165
-0.34097399691487157
-0.34088175001906407
-0.3407895925601238
-0.34069752459019687
-0.34060554616084415
-0.34051365732303895
-0.3404218581271661
-0.34033014862301936
-0.3402385288598
-0.34014699888611516
-0.3400555587499758
-0.3399642084987953
-0.33987294817938724
-0.33978177783796426
-0.33969069752013586
-0.33959970727090677
-0.3395088071346753
-0.3394179971552318
-0.33932727737575663
-0.3392366478388185
-0.3391461085863731
-0.33905565965976114
-0.33896530109970663
-0.3388750329463152
-0.3387848552390729
-0.33869476801684384
-0.3386047713178689
-0.33851486517976426
-0.3384250496395192
-0.33833532473349515
-0.3382456904974234
-0.3381561469664041
-0.3380666941749041
-0.33797733215675557
-0.3378880609451546
-0.3377988805726592
-0.33770979107118804
-0.33762079247201876
-0.33753188480578605
-0.33744306810248087
-0.33735434239144807
-0.33726570770138525
-0.33717716406034126
-0.3370887114957144
-0.337000350034251
-0.336912079702044
-0.3368239005245312
-0.336735812526494
-0.3366478157320556
-0.3365599101646798
-0.33647209584716914
-0.33638437280166394
-0.33629674104964025
-0.3362092006119086
-0.33612175150861273
-0.3360343937592278
-0.335947127382559
-0.3358599523967404
-0.3357728688192332
-0.33568587666682426
-0.3355989759556249
-0.3355121667010693
-0.3354254489179132
-0.3353388226202324
-0.33525228782142147
-0.3351658445341921
-0.3350794927705722
-0.33499323254190383
-0.3349070638588425
-0.33482098673135546
-0.3347350011687202
-0.3346491071795236
-0.33456330477166
-0.33447759395233034
-0.3343919747280404
-0.3343064471046
-0.3342210110871211
-0.33413566668001693
-0.33405041388700035
-0.33396525271108307
-0.3338801831545738
-0.33379520521907713
-0.33371031890549246
-0.3336255242140124
-0.33354082114412215
-0.3334562096945972
-0.3333716898635032
-0.33328726164819394
-0.33320292504531035
-0.33311868005077955
-0.33303452665981326
-0.33295046486690666
-0.3328664946658374
-0.3327826160496642
-0.3326988290107257
-0.33261513354063954
-0.3325315296303006
-0.33244801726988044
-0.3323645964488259
-0.33228126715585776
-0.3321980293789701
-0.33211488310542864
-0.3320318283217699
-0.33194886501379994
-0.3318659931665935
-0.33178321276449246
-0.3317005237911053
-0.33161792622930547
-0.3315354200612307
-0.33145300526828164
-0.33137068183112117
-0.3312884497296728
-0.33120630894312025
-0.3311242594499058
-0.3310423012277297
-0.330960434253549
-0.33087865850357634
-0.3307969739532793
-0.3307153805773791
-0.3306338783498498
-0.33055246724391707
-0.3304711472320574
-0.3303899182859973
-0.33030878037671185
-0.3302277334744242
-0.33014677754860416
-0.3300659125679679
-0.3299851385004764
-0.3299044553133349
-0.3298238629729917
-0.3297433614451375
-0.3296629506947044
-0.3295826306858651
-0.3295024013820316
-0.32942226274585507
-0.3293422147392241
-0.32926225732326475
-0.32918239045833886
-0.3291026141040436
-0.329022928219211
-0.3289433327619062
-0.32886382768942735
-0.3287844129583048
-0.3287050885242998
-0.3286258543424041
-0.3285467103668391
-0.32846765655105487
-0.32838869284772965
-0.3283098192087689
-0.32823103558530464
-0.3281523419276946
-0.3280737381855215
-0.3279952243075925
-0.3279168002419381
-0.32783846593581184
-0.32776022133568933
-0.32768206638726755
-0.3276040010354642
-0.32752602522441726
-0.3274481388974838
-0.32737034199723986
-0.3272926344654792
-0.32721501624321336
-0.32713748727067027
-0.3270600474872942
-0.32698269683174497
-0.3269054352418971
-0.32682826265483933
-0.3267511790068741
-0.3266741842335172
-0.32659727826949647
-0.326520461048752
-0.3264437325044348
-0.3263670925689071
-0.3262905411737411
-0.3262140782497187
-0.32613770372683093
-0.3260614175342774
-0.32598521960046606
-0.3259091098530121
-0.3258330882187379
-0.32575715462367255
-0.32568130899305114
-0.32560555125131435
-0.32552988132210814
-0.32545429912828305
-0.3253788045918939
-0.32530339763419935
-0.32522807817566135
-0.32515284613594486
-0.3250777014339174
-0.32500264398764855
-0.32492767371440956
-0.3248527905306731
-0.32477799435211274
-0.32470328509360274
-0.3246286626692173
-0.3245541269922307
-0.3244796779751166
-0.32440531552954793
-0.3243310395663964
-0.3242568499957322
-0.3241827467268237
-0.32410872966813714
-0.3240347987273364
-0.3239609538112828
-0.32388719482603445
-0.3238135216768462
-0.32373993426816966
-0.3236664325036525
-0.32359301628613835
-0.32351968551766663
-0.3234464400994724
-0.32337327993198595
-0.3233002049148326
-0.3232272149468327
-0.3231543099260013
-0.32308148974954787
-0.3230087543138763
-0.3229361035145848
-0.32286353724646544
-0.32279105540350406
-0.3227186578788807
-0.32264634456496855
-0.32257411535333447
-0.32250197013473875
-0.3224299087991349
-0.3223579312356697
-0.32228603733268285
-0.3222142269777072
-0.32214250005746853
-0.3220708564578856
-0.3219992960640698
-0.3219278187603255
-0.3218564244301497
-0.3217851129562323
-0.3217138842204558
-0.3216427381038956
-0.3215716744868195
-0.32150069324868835
-0.3214297942681556
-0.3213589774230675
-0.3212882425904633
-0.3212175896465748
-0.321147018466827
-0.3210765289258378
-0.3210061208974182
-0.3209357942545722
-0.32086554886949736
-0.32079538461358426
-0.32072530135741717
-0.3206552989707738
-0.3205853773226257
-0.32051553628113805
-0.32044577571367033
-0.32037609548677587
-0.32030649546620243
-0.32023697551689234
-0.32016753550298244
-0.3200981752878046
-0.32002889473388557
-0.3199596937029475
-0.31989057205590804
-0.31982152965288047
-0.31975256635317406
-0.31968368201529435
-0.3196148764969432
-0.31954614965501926
-0.31947750134561825
-0.3194089314240332
-0.31934043974475446
-0.31927202616147043
-0.3192036905270678
-0.3191354326936314
-0.3190672525124455
-0.31899914983399275
-0.3189311245079561
-0.3188631763832177
-0.3187953053078604
-0.3187275111291674
-0.3186597936936231
-0.3185921528469131
-0.3185245884339249
-0.31845710029874813
-0.31838968828467507
-0.318322352234201
-0.3182550919890249
-0.3181879073900494
-0.3181207982773816
-0.3180537644903335
-0.31798680586742256
-0.3179199222463718
-0.3178531134641107
-0.31778637935677556
-0.3177197197597099
-0.3176531345074653
-0.3175866234338015
-0.3175201863716872
-0.3174538231533007
-0.31738753361003014
-0.3173213175724744
-0.31725517487044347
-0.317189105332959
-0.3171231087882552
-0.31705718506377917
-0.31699133398619145
-0.31692555538136685
-0.3168598490743951
-0.31679421488958115
-0.31672865265044636
-0.3166631621797288
-0.3165977432993837
-0.31653239583058485
-0.3164671195937244
-0.3164019144084146
-0.31633678009348726
-0.31627171646699564
-0.3162067233462143
-0.31614180054764046
-0.3160769478869943
-0.31601216517922004
-0.3159474522384863
-0.3158828088781875
-0.31581823491094396
-0.3157537301486031
-0.3156892944022401
-0.3156249274821588
-0.3155606291978924
-0.31549639935820445
-0.3154322377710895
-0.31536814424377396
-0.31530411858271723
-0.31524016059361226
-0.3151762700813865
-0.31511244685020273
-0.3150486907034603
-0.31498500144379543
-0.3149213788730827
-0.3148578227924356
-0.31479433300220777
-0.3147309093019935
-0.3146675514906291
-0.3146042593661936
-0.31454103272600986
-0.31447787136664557
-0.314414775083914
-0.31435174367287533
-0.31428877692783724
-0.3142258746423565
-0.31416303660923933
-0.3141002626205429
-0.3140375524675764
-0.3139749059409016
-0.31391232283033454
-0.313849802924946
-0.31378734601306313
-0.3137249518822701
-0.3136626203194096
-0.3136003511105834
-0.31353814404115404
-0.31347599889574573
-0.31341391545824526
-0.3133518935118035
-0.31328993283883644
-0.3132280332210262
-0.31316619443932225
-0.3131044162739429
-0.31304269850437616
-0.3129810409093809
-0.3129194432669882
-0.31285790535450275
-0.3127964269485038
-0.31273500782484637
-0.3126736477586627
-0.3126123465243635
-0.312551103895639
-0.31248991964546025
-0.31242879354608094
-0.3123677253690378
-0.31230671488515255
-0.31224576186453307
-0.3121848660765747
-0.3121240272899614
-0.3120632452726675
-0.31200251979195837
-0.31194185061439256
-0.31188123750582275
-0.3118206802313971
-0.3117601785555607
-0.31169973224205705
-0.3116393410539294
-0.311579004753522
-0.311518723102482
-0.31145849586176033
-0.3113983227916134
-0.31133820365160453
-0.3112781382006055
-0.3112181261967979
-0.3111581673976746
-0.3110982615600413
-0.3110384084400179
-0.3109786077930403
-0.31091885937386166
-0.3108591629365538
-0.3107995182345093
-0.31073992502044223
-0.3106803830463905
-0.3106208920637169
-0.3105614518231109
-0.31050206207458997
-0.3104427225675017
-0.31038343305052474
-0.310324193271671
-0.31026500297828663
-0.31020586191705446
-0.3101467698339948
-0.3100877264744678
-0.3100287315831745
-0.30996978490415894
-0.3099108861808095
-0.3098520351558609
-0.3097932315713957
-0.30973447516884595
-0.3096757656889951
-0.3096171028719794
-0.3095584864572901
-0.30949991618377465
-0.30944139178963875
-0.30938291301244836
-0.30932447958913056
-0.30926609125597665
-0.30920774774864257
-0.30914944880215167
-0.30909119415089614
-0.3090329835286387
-0.3089748166685148
-0.3089166933030339
-0.30885861316408175
-0.3088005759829222
-0.3087425814901989
-0.3086846294159371
-0.3086267194895458
-0.30856885143981927
-0.3085110249949393
-0.3084532398824771
-0.30839549582939446
-0.30833779256204696
-0.3082801298061847
-0.3082225072869549
-0.30816492472890367
-0.3081073818559779
-0.30804987839152737
-0.30799241405830646
-0.3079349885784766
-0.30787760167360767
-0.30782025306468036
-0.3077629424720883
-0.3077056696156396
-0.3076484342145593
-0.3075912359874913
-0.30753407465250027
-0.30747694992707375
-0.3074198615281245
-0.3073628091719919
-0.3073057925744449
-0.3072488114506833
-0.3071918655153405
-0.307134954482485
-0.30707807806562304
-0.3070212359777005
-0.3069644279311047
-0.30690765363766737
-0.30685091280866594
-0.30679420515482625
-0.30673753038632434
-0.30668088821278894
-0.30662427834330347
-0.30656770048640825
-0.30651115435010284
-0.30645463964184805
-0.30639815606856824
-0.30634170333665356
-0.3062852811519622
-0.3062288892198227
-0.30617252724503596
-0.3061161949318777
-0.3060598919841008
-0.30600361810493737
-0.3059473729971011
-0.30589115636278974
-0.30583496790368714
-0.3057788073209657
-0.30572267431528866
-0.30566656858681257
-0.30561048983518924
-0.30555443775956864
-0.3054984120586008
-0.3054424124304383
-0.3053864385727389
-0.30533049018266745
-0.30527456695689875
-0.3052186685916196
-0.30516279478253133
-0.3051069452248525
-0.3050511196133206
-0.30499531764219523
-0.30493953900526033
-0.3048837833958262
-0.3048280505067328
-0.30477234003035125
-0.30471665165858697
-0.30466098508288203
-0.30460533999421746
-0.30454971608311593
-0.3044941130396443
-0.30443853055341585
-0.3043829683135931
-0.3043274260088903
-0.3042719033275756
-0.30421639995747435
-0.3041609155859708
-0.3041054499000114
-0.3040500025861069
-0.3039945733303352
-0.3039391618183436
-0.30388376773535175
-0.30382839076615425
-0.30377303059512306
-0.30371768690621015
-0.3036623593829502
-0.3036070477084635
-0.30355175156545794
-0.3034964706362323
-0.30344120460267865
-0.30338595314628497
-0.3033307159481381
-0.3032754926889259
-0.30322028304894055
-0.30316508670808096
-0.3031099033458554
-0.3030547326413845
-0.3029995742734037
-0.3029444279202659
-0.30288929325994485
-0.30283416997003704
-0.30277905772776514
-0.30272395620998044
-0.30266886509316554
-0.3026137840534374
-0.30255871276655005
-0.3025036509078973
-0.3024485981525156
-0.30239355417508684
-0.3023385186499413
-0.3022834912510602
-0.3022284716520788
-0.30217345952628916
-0.302118454546643
-0.3020634563857544
-0.30200846471590315
-0.3019534792090369
-0.30189849953677483
-0.3018435253704098
-0.30178855638091184
-0.30173359223893076
-0.3016786326147991
-0.30162367717853505
-0.3015687255998456
-0.301513777548129
-0.3014588326924783
-0.3014038907016837
-0.3013489512442361
-0.30129401398832956
-0.3012390786018646
-0.301184144752451
-0.30112921210741095
-0.3010742803337819
-0.30101934909831973
-0.30096441806750157
-0.3009094869075289
-0.30085455528433064
-0.3007996228635661
-0.30074468931062814
-0.3006897542906461
-0.30063481746848875
-0.30057987850876766
-0.3005249370758401
-0.30046999283381204
-0.30041504544654146
-0.3003600945776412
-0.3003051398904821
-0.30025018104819623
-0.3001952177136801
-0.3001402495495973
-0.30008527621838227
-0.30003029738224307
-0.2999753127031643
-0.29992032184291084
-0.2998653244630306
-0.29981032022485754
-0.2997553087895155
-0.2997002898179205
-0.29964526297078475
-0.29959022790861917
-0.2995351842917371
-0.2994801317802571
-0.29942507003410657
-0.29936999871302444
-0.299314917476565
-0.29925982598410067
-0.29920472389482544
-0.299149610867758
-0.2990944865617453
-0.2990393506354653
-0.2989842027474306
-0.2989290425559918
-0.2988738697193404
-0.29881868389551225
-0.2987634847423911
-0.29870827191771154
-0.29865304507906254
-0.2985978038838904
-0.29854254798950275
-0.29848727705307115
-0.2984319907316348
-0.2983766886821039
-0.2983213705612627
-0.29826603602577334
-0.2982106847321787
-0.2981553163369061
-0.2980999304962704
-0.2980445268664777
-0.29798910510362847
-0.297933664863721
-0.2978782058026549
-0.2978227275762343
-0.2977672298401714
-0.29771171225008985
-0.2976561744615283
-0.29760061612994354
-0.29754503691071416
-0.2974894364591437
-0.29743381443046485
-0.2973781704798418
-0.2973225042623744
-0.2972668154331017
-0.297211103647005
-0.29715536855901137
-0.29709960982399763
-0.29704382709679333
-0.2969880200321842
-0.2969321882849162
-0.2968763315096983
-0.29682044936120655
-0.2967645414940874
-0.2967086075629611
-0.29665264722242535
-0.2965966601270591
-0.29654064593142526
-0.29648460429007534
-0.2964285348575521
-0.2963724372883936
-0.2963163112371365
-0.29626015635831987
-0.29620397230648854
-0.29614775873619675
-0.2960915153020118
-0.2960352416585174
-0.2959789374603178
-0.2959226023620406
-0.29586623601834106
-0.2958098380839054
-0.2957534082134543
-0.2956969460617468
-0.2956404512835836
-0.2955839235338112
-0.29552736246732486
-0.29547076773907266
-0.2954141390040592
-0.2953574759173492
-0.2953007781340707
-0.2952440453094193
-0.2951872770986618
-0.2951304731571393
-0.2950736331402717
-0.2950167567035605
-0.2949598435025932
-0.29490289319304663
-0.2948459054306907
-0.2947888798713923
-0.2947318161711186
-0.29467471398594103
-0.29461757297203905
-0.2945603927857038
-0.29450317308334145
-0.29444591352147775
-0.294388613756761
-0.29433127344596605
-0.29427389224599815
-0.29421646981389665
-0.29415900580683857
-0.2941014998821425
-0.2940439516972724
-0.29398636090984137
-0.29392872717761515
-0.29387105015851633
-0.2938133295106278
-0.29375556489219645
-0.2936977559616375
-0.29363990237753756
-0.293582003798659
-0.2935240598839434
-0.2934660702925157
-0.29340803468368737
-0.2933499527169611
-0.2932918240520338
-0.293233648348801
-0.2931754252673603
-0.29311715446801534
-0.2930588356112797
-0.29300046835788074
-0.2929420523687629
-0.2928835873050926
-0.2928250728282612
-0.2927665085998889
-0.2927078942818293
-0.29264922953617245
-0.29259051402524916
-0.29253174741163457
-0.29247292935815244
-0.29241405952787863
-0.29235513758414505
-0.2922961631905438
-0.29223713601093065
-0.2921780557094291
-0.29211892195043465
-0.2920597343986179
-0.292000492718929
-0.29194119657660167
-0.2918818456371565
-0.2918224395664056
-0.29176297803045564
-0.29170346069571274
-0.2916438872288855
-0.2915842572969895
-0.29152457056735104
-0.29146482670761087
-0.29140502538572843
-0.29134516626998563
-0.2912852490289908
-0.29122527333168247
-0.2911652388473337
-0.29110514524555564
-0.2910449921963014
-0.29098477936987066
-0.2909245064369128
-0.2908641730684314
-0.2908037789357879
-0.2907433237107057
-0.2906828070652741
-0.2906222286719522
-0.29056158820357303
-0.29050088533334717
-0.2904401197348673
-0.29037929108211136
-0.29031839904944734
-0.29025744331163683
-0.29019642354383895
-0.29013533942161457
-0.29007419062093004
-0.29001297681816146
-0.28995169769009843
-0.28989035291394805
-0.2898289421673391
-0.28976746512832596
-0.28970592147539237
-0.2896443108874557
-0.28958263304387105
-0.28952088762443484
-0.2894590743093891
-0.28939719277942544
-0.28933524271568917
-0.2892732237997828
-0.28921113571377083
-0.2891489781401832
-0.2890867507620194
-0.2890244532627526
-0.28896208532633355
-0.2888996466371948
-0.2888371368802544
-0.2887745557409203
-0.2887119029050939
-0.28864917805917467
-0.28858638089006355
-0.28852351108516744
-0.28846056833240297
-0.28839755232020076
-0.2883344627375092
-0.2882712992737986
-0.2882080616190651
-0.28814474946383517
-0.2880813624991688
-0.2880179004166646
-0.28795436290846266
-0.2878907496672495
-0.2878270603862618
-0.2877632947592905
-0.2876994524806845
-0.2876355332453552
-0.2875715367487801
-0.28750746268700733
-0.2874433107566593
-0.28737908065493667
-0.2873147720796227
-0.28725038472908726
-0.28718591830229073
-0.287121372498788
-0.28705674701873274
-0.2869920415628812
-0.2869272558325965
-0.2868623895298522
-0.2867974423572373
-0.286732414017959
-0.28666730421584796
-0.28660211265536134
-0.2865368390415877
-0.28647148308025044
-0.28640604447771206
-0.2863405229409782
-0.2862749181777018
-0.2862092298961869
-0.28614345780539285
-0.2860776016149382
-0.28601166103510517
-0.28594563577684307
-0.28587952555177276
-0.2858133300721907
-0.28574704905107257
-0.285680682202078
-0.2856142292395538
-0.28554768987853896
-0.28548106383476757
-0.2854143508246739
-0.2853475505653958
-0.2852806627747788
-0.2852136871713805
-0.28514662347447417
-0.2850794714040531
-0.28501223068083437
-0.28494490102626313
-0.2848774821625166
-0.28480997381250783
-0.2847423756998901
-0.2846746875490605
-0.2846069090851645
-0.28453904003409963
-0.2844710801225194
-0.28440302907783765
-0.2843348866282324
-0.2842666525026498
-0.2841983264308082
-0.28412990814320227
-0.2840613973711069
-0.28399279384658116
-0.28392409730247264
-0.2838553074724207
-0.2837864240908616
-0.2837174468930314
-0.28364837561497064
-0.2835792099935282
-0.2835099497663651
-0.2834405946719588
-0.28337114444960676
-0.28330159883943107
-0.2832319575823818
-0.2831622204202413
-0.28309238709562823
-0.28302245735200143
-0.28295243093366385
-0.2828823075857667
-0.28281208705431315
-0.2827417690861627
-0.2826713534290348
-0.2826008398315131
-0.28253022804304884
-0.2824595178139656
-0.28238870889546297
-0.28231780103961995
-0.2822467939993999
-0.2821756875286534
-0.2821044813821234
-0.282033175315448
-0.2819617690851651
-0.2818902624487162
-0.28181865516445004
-0.28174694699162706
-0.2816751376904229
-0.2816032270219325
-0.28153121474817383
-0.2814591006320921
-0.28138688443756354
-0.2813145659293992
-0.2812421448733488
-0.2811696210361052
-0.2810969941853076
-0.2810242640895456
-0.28095143051836347
-0.28087849324226366
-0.2808054520327106
-0.2807323066621352
-0.2806590569039379
-0.280585702532493
-0.28051224332315255
-0.28043867905225006
-0.2803650094971046
-0.2802912344360241
-0.2802173536483099
-0.2801433669142601
-0.28006927401517356
-0.2799950747333537
-0.2799207688521126
-0.27984635615577425
-0.27977183642967896
-0.27969720946018667
-0.2796224750346814
-0.27954763294157436
-0.27947268297030814
-0.27939762491136044
-0.27932245855624777
-0.27924718369752954
-0.2791718001288115
-0.2790963076447494
-0.27902070604105333
-0.27894499511449106
-0.27886917466289174
-0.2787932444851499
-0.27871720438122916
-0.2786410541521659
-0.27856479360007275
-0.2784884225281429
-0.27841194074065345
-0.2783353480429691
-0.2782586442415459
-0.2781818291439352
-0.278104902558787
-0.2780278642958538
-0.2779507141659945
-0.2778734519811775
-0.27779607755448527
-0.27771859070011706
-0.27764099123339314
-0.2775632789707585
-0.27748545372978617
-0.2774075153291812
-0.27732946358878385
-0.27725129832957374
-0.2771730193736732
-0.2770946265443509
-0.27701611966602546
-0.2769374985642693
-0.2768587630658116
-0.27677991299854265
-0.27670094819151725
-0.2766218684749577
-0.2765426736802581
-0.2764633636399876
-0.276383938187894
-0.2763043971589071
-0.2762247403891427
-0.27614496771590563
-0.27606507897769367
-0.2759850740142008
-0.27590495266632087
-0.275824714776151
-0.2757443601869953
-0.2756638887433678
-0.2755833002909967
-0.2755025946768273
-0.2754217717490256
-0.27534083135698184
-0.2752597733513138
-0.27517859758387053
-0.27509730390773524
-0.2750158921772295
-0.2749343622479158
-0.2748527139766015
-0.2747709472213423
-0.27468906184144526
-0.2746070576974723
-0.2745249346512437
-0.2744426925658416
-0.2743603313056126
-0.2742778507361723
-0.27419525072440754
-0.2741125311384802
-0.2740296918478309
-0.2739467327231813
-0.27386365363653864
-0.2737804544611978
-0.27369713507174565
-0.27361369534406366
-0.27353013515533137
-0.2734464543840295
-0.27336265290994355
-0.2732787306141668
-0.27319468737910335
-0.2731105230884716
-0.2730262376273075
-0.27294183088196766
-0.2728573027401323
-0.2727726530908088
-0.27268788182433457
-0.27260298883238054
-0.27251797400795386
-0.27243283724540146
-0.2723475784404129
-0.27226219749002356
-0.2721766942926179
-0.2720910687479322
-0.2720053207570581
-0.2719194502224451
-0.2718334570479043
-0.2717473411386109
-0.2716611024011073
-0.2715747407433066
-0.2714882560744952
-0.27140164830533564
-0.27131491734787005
-0.27122806311552294
-0.2711410855231041
-0.27105398448681156
-0.2709667599242348
-0.27087941175435726
-0.27079193989755973
-0.27070434427562273
-0.2706166248117301
-0.27052878143047115
-0.27044081405784415
-0.27035272262125876
-0.2702645070495392
-0.2701761672729269
-0.2700877032230835
-0.26999911483309347
-0.26991040203746697
-0.2698215647721428
-0.269732602974491
-0.26964351658331576
-0.26955430553885806
-0.2694649697827985
-0.2693755092582599
-0.2692859239098103
-0.2691962136834653
-0.269106378526691
-0.26901641838840673
-0.2689263332189874
-0.2688361229702665
-0.2687457875955386
-0.26865532704956196
-0.2685647412885611
-0.26847403027022965
-0.26838319395373256
-0.2682922322997089
-0.2682011452702745
-0.2681099328290243
-0.26801859494103497
-0.2679271315728675
-0.2678355426925696
-0.26774382826967824
-0.2676519882752221
-0.26756002268172396
-0.26746793146320347
-0.26737571459517917
-0.2672833720546712
-0.2671909038202034
-0.26709830987180605
-0.2670055901910183
-0.26691274476089
-0.26681977356598463
-0.26672667659238114
-0.2666334538276767
-0.2665401052609888
-0.2664466308829575
-0.26635303068574767
-0.2662593046630516
-0.26616545281009085
-0.2660714751236184
-0.2659773716019213
-0.2658831422448227
-0.26578878705368375
-0.2656943060314061
-0.26559969918243387
-0.265504966512756
-0.26541010802990805
-0.2653151237429744
-0.2652200136625906
-0.26512477780094523
-0.2650294161717818
-0.264933928790401
-0.2648383156736628
-0.26474257683998825
-0.2646467123093615
-0.26455072210333186
-0.2644546062450157
-0.26435836475909846
-0.26426199767183645
-0.26416550501105884
-0.2640688868061696
-0.2639721430881491
-0.26387527388955634
-0.26377827924453057
-0.2636811591887931
-0.2635839137596492
-0.2634865429959897
-0.26338904693829324
-0.2632914256286273
-0.2631936791106504
-0.26309580742961386
-0.26299781063236316
-0.26289968876734
-0.26280144188458343
-0.2627030700357324
-0.2626045732740263
-0.26250595165430723
-0.26240720523302163
-0.2623083340682214
-0.26220933821956594
-0.2621102177483232
-0.2620109727173717
-0.26191160319120155
-0.26181210923591647
-0.26171249091923443
-0.2616127483104901
-0.26151288148063534
-0.26141289050224126
-0.26131277544949927
-0.2612125363982226
-0.26111217342584747
-0.2610116866114345
-0.2609110760356701
-0.2608103417808677
-0.2607094839309689
-0.2606085025715447
-0.2605073977897972
-0.2604061696745601
-0.2603048183163002
-0.26020334380711885
-0.26010174624075266
-0.26000002571257474
-0.25989818231959594
-0.2597962161604659
-0.2596941273354739
-0.25959191594655007
-0.2594895820972666
-0.2593871258928383
-0.25928454744012397
-0.25918184684762713
-0.259079024225497
-0.2589760796855296
-0.25887301334116847
-0.25876982530750525
-0.2586665157012814
-0.25856308464088795
-0.25845953224636714
-0.2583558586394129
-0.2582520639433714
-0.2581481482832423
-0.2580441117856791
-0.25793995457898966
-0.2578356767931375
-0.25773127855974204
-0.2576267600120791
-0.2575221212850818
-0.2574173625153412
-0.2573124838411064
-0.2572074854022858
-0.25710236734044684
-0.25699712979881706
-0.2568917729222844
-0.2567862968573976
-0.2566807017523667
-0.25657498775706344
-0.2564691550230216
-0.2563632037034373
-0.25625713395316946
-0.25615094592874016
-0.2560446397883347
-0.2559382156918021
-0.25583167380065525
-0.25572501427807093
-0.25561823728889044
-0.2555113429996193
-0.2554043315784278
-0.25529720319515076
-0.25518995802128797
-0.2550825962300039
-0.25497511799612815
-0.2548675234961551
-0.2547598129082441
-0.25465198641221937
-0.2545440441895702
-0.25443598642345044
-0.2543278132986786
-0.25421952500173794
-0.25411112172077593
-0.25400260364560434
-0.253893970967699
-0.2537852238801994
-0.2536763625779088
-0.2535673872572934
-0.2534582981164827
-0.2533490953552684
-0.2532397791751048
-0.253130349779108
-0.25302080737205546
-0.25291115216038584
-0.2528013843521981
-0.2526915041572515
-0.2525815117869648
-0.25247140745441576
-0.2523611913743406
-0.25225086376313344
-0.25214042483884547
-0.2520298748211846
-0.2519192139315145
-0.2518084423928543
-0.25169756042987734
-0.2515865682689108
-0.2514754661379346
-0.25136425426658093
-0.25125293288613326
-0.25114150222952525
-0.25102996253134024
-0.2509183140278102
-0.2508065569568143
-0.25069469155787893
-0.25058271807217547
-0.25047063674252035
-0.2503584478133733
-0.2502461515308365
-0.2501337481426535
-0.25002123789820785
-0.24990862104852204
-0.24979589784625644
-0.24968306854570774
-0.249570133402808
-0.2494570926751232
-0.24934394662185183
-0.24923069550382368
-0.24911733958349833
-0.24900387912496397
-0.24889031439393544
-0.24877664565775345
-0.2486628731853825
-0.2485489972474096
-0.24843501811604266
-0.2483209360651089
-0.24820675137005319
-0.2480924643079365
-0.2479780751574339
-0.2478635841988333
-0.2477489917140334
-0.2476342979865418
-0.24751950330147351
-0.24740460794554908
-0.2472896122070922
-0.2471745163760286
-0.2470593207438836
-0.24694402560377984
-0.24682863125043636
-0.24671313798016534
-0.2465975460908708
-0.2464818558820463
-0.2463660676547727
-0.24625018171171623
-0.24613419835712605
-0.24601811789683217
-0.24590194063824317
-0.2457856668903439
-0.24566929696369302
-0.24555283117042112
-0.24543626982422753
-0.24531961324037888
-0.24520286173570557
-0.24508601562860033
-0.2449690752390148
-0.2448520408884577
-0.24473491289999166
-0.24461769159823116
-0.24450037730933918
-0.2443829703610253
-0.24426547108254226
-0.2441478798046838
-0.24403019685978136
-0.24391242258170165
-0.24379455730584343
-0.2436766013691351
-0.24355855511003116
-0.24344041886850987
-0.2433221929860697
-0.24320387780572675
-0.24308547367201125
-0.24296698093096497
-0.24284839993013752
-0.24272973101858358
-0.24261097454685954
-0.24249213086702037
-0.24237320033261608
-0.24225418329868867
-0.24213508012176854
-0.24201589115987157
-0.241896616772495
-0.24177725732061456
-0.24165781316668056
-0.24153828467461455
-0.24141867220980612
-0.24129897613910836
-0.2411791968308352
-0.241059334654757
-0.24093938998209738
-0.2408193631855291
-0.24069925463917027
-0.24057906471858095
-0.24045879380075874
-0.2403384422641351
-0.24021801048857147
-0.24009749885535528
-0.23997690774719593
-0.23985623754822052
-0.23973548864397004
-0.23961466142139518
-0.23949375626885208
-0.2393727735760981
-0.2392517137342877
-0.2391305771359679
-0.23900936417507448
-0.23888807524692698
-0.23876671074822478
-0.23864527107704234
-0.23852375663282485
-0.23840216781638385
-0.23828050502989245
-0.23815876867688074
-0.23803695916223144
-0.23791507689217475
-0.23779312227428412
-0.23767109571747108
-0.23754899763198076
-0.23742682842938687
-0.2373045885225868
-0.23718227832579697
-0.23705989825454735
-0.23693744872567715
-0.23681493015732916
-0.23669234296894492
-0.2365696875812598
-0.23644696441629734
-0.2363241738973645
-0.23620131644904627
-0.23607839249720025
-0.2359554024689515
-0.2358323467926871
-0.2357092258980507
-0.23558604021593707
-0.23546279017848665
-0.23533947621908008
-0.23521609877233227
-0.23509265827408732
-0.23496915516141234
-0.2348455898725921
-0.23472196284712304
-0.23459827452570764
-0.23447452535024843
-0.2343507157638422
-0.2342268462107742
-0.23410291713651185
-0.23397892898769898
-0.23385488221214967
-0.23373077725884225
-0.233606614577913
-0.23348239462065007
-0.23335811783948734
-0.23323378468799782
-0.2331093956208877
-0.23298495109398973
-0.23286045156425694
-0.23273589748975618
-0.23261128932966155
-0.23248662754424773
-0.2323619125948839
-0.23223714494402647
-0.23211232505521276
-0.2319874533930542
-0.23186253042322957
-0.23173755661247816
-0.2316125324285928
-0.23148745834041337
-0.23136233481781915
-0.23123716233172248
-0.23111194135406132
-0.2309866723577923
-0.23086135581688352
-0.2307359922063075
-0.23061058200203366
-0.2304851256810214
-0.2303596237212124
-0.23023407660152356
-0.2301084848018394
-0.22998284880300468
-0.22985716908681675
-0.22973144613601817
-0.2296056804342889
-0.22947987246623872
-0.22935402271739969
-0.229228131674218
-0.2291021998240467
-0.22897622765513714
-0.22885021565663183
-0.22872416431855588
-0.22859807413180944
-0.22847194558815914
-0.22834577918023066
-0.2282195754015
-0.22809333474628554
-0.22796705770973974
-0.22784074478784092
-0.22771439647738476
-0.2275880132759761
-0.22746159568202018
-0.22733514419471454
-0.22720865931404016
-0.22708214154075307
-0.22695559137637547
-0.2268290093231873
-0.22670239588421726
-0.2265757515632342
-0.226449076864738
-0.22632237229395102
-0.22619563835680895
-0.22606887555995167
-0.22594208441071434
-0.22581526541711847
-0.22568841908786244
-0.22556154593231242
-0.2254346464604932
-0.22530772118307865
-0.22518077061138247
-0.22505379525734895
-0.22492679563354306
-0.22479977225314146
-0.22467272562992233
-0.22454565627825634
-0.22441856471309632
-0.22429145144996823
-0.22416431700496087
-0.2240371618947159
-0.22390998663641853
-0.22378279174778717
-0.22365557774706335
-0.22352834515300185
-0.22340109448486054
-0.2232738262623902
-0.22314654100582418
-0.22301923923586842
-0.22289192147369055
-0.22276458824091036
-0.22263724005958835
-0.22250987745221618
-0.2223825009417053
-0.22225511105137682
-0.22212770830495085
-0.22200029322653556
-0.22187286634061634
-0.22174542817204537
-0.22161797924603036
-0.22149052008812364
-0.2213630512242113
-0.22123557318050213
-0.2211080864835163
-0.22098059166007425
-0.2208530892372858
-0.22072557974253842
-0.22059806370348595
-0.22047054164803742
-0.22034301410434545
-0.22021548160079474
-0.22008794466599052
-0.21996040382874668
-0.21983285961807467
-0.21970531256317102
-0.21957776319340605
-0.21945021203831183
-0.21932265962757025
-0.21919510649100096
-0.2190675531585495
-0.21894000016027498
-0.21881244802633817
-0.21868489728698917
-0.21855734847255487
-0.21842980211342708
-0.21830225874004985
-0.21817471888290696
-0.21804718307250967
-0.21791965183938367
-0.217792125714057
-0.21766460522704695
-0.21753709090884757
-0.21740958328991636
-0.21728208290066217
-0.2171545902714314
-0.21702710593249575
-0.21689963041403856
-0.2167721642461421
-0.21664470795877402
-0.21651726208177444
-0.2163898271448425
-0.21626240367752286
-0.21613499220919233
-0.21600759326904648
-0.21588020738608604
-0.2157528350891032
-0.2156254769066678
-0.21549813336711396
-0.2153708049985259
-0.2152434923287242
-0.21511619588525197
-0.21498891619536045
-0.21486165378599553
-0.2147344091837832
-0.2146071829150154
-0.2144799755056358
-0.21435278748122563
-0.21422561936698897
-0.21409847168773857
-0.21397134496788134
-0.21384423973140346
-0.21371715650185613
-0.2135900958023404
-0.213463058155493
-0.21333604408347076
-0.2132090541079365
-0.21308208875004325
-0.21295514853041983
-0.2128282339691554
-0.21270134558578443
-0.21257448389927155
-0.21244764942799596
-0.21232084268973617
-0.21219406420165465
-0.21206731448028251
-0.21194059404150326
-0.21181390340053796
-0.21168724307192888
-0.21156061356952424
-0.2114340154064619
-0.2113074490951537
-0.21118091514726967
-0.21105441407372144
-0.21092794638464654
-0.2108015125893923
-0.21067511319649912
-0.21054874871368456
-0.2104224196478269
-0.2102961265049485
-0.21016986979019933
-0.21004365000784056
-0.20991746766122757
-0.20979132325279357
-0.20966521728403245
-0.2095391502554821
-0.20941312266670742
-0.20928713501628335
-0.2091611878017777
-0.20903528151973394
-0.2089094166656541
-0.20878359373398156
-0.20865781321808324
-0.2085320756102327
-0.20840638140159223
-0.2082807310821955
-0.2081551251409298
-0.20802956406551817
-0.20790404834250192
-0.2077785784572225
-0.20765315489380373
-0.20752777813513348
-0.20740244866284593
-0.20727716695730325
-0.20715193349757727
-0.20702674876143146
-0.20690161322530193
-0.20677652736428007
-0.2066514916520927
-0.20652650656108446
-0.20640157256219865
-0.20627669012495856
-0.20615185971744884
-0.2060270818062963
-0.20590235685665126
-0.205777685332168
-0.20565306769498623
-0.20552850440571147
-0.20540399592339603
-0.2052795427055195
-0.2051551452079692
-0.20503080388502096
-0.2049065191893195
-0.20478229157185868
-0.2046581214819616
-0.20453400936726118
-0.20440995567368
-0.20428596084541042
-0.20416202532489447
-0.20403814955280383
-0.2039143339680198
-0.20379057900761266
-0.20366688510682135
-0.2035432526990336
-0.20341968221576465
-0.20329617408663733
-0.20317272873936093
-0.2030493465997109
-0.2029260280915074
-0.20280277363659518
-0.20267958365482203
-0.20255645856401805
-0.20243339877997432
-0.20231040471642167
-0.20218747678500976
-0.20206461539528525
-0.20194182095467042
-0.20181909386844224
-0.20169643453970965
-0.20157384336939307
-0.20145132075620173
-0.20132886709661232
-0.2012064827848469
-0.20108416821285083
-0.20096192377027075
-0.20083974984443254
-0.20071764682031862
-0.20059561508054619
-0.20047365500534461
-0.20035176697253235
-0.2002299513574955
-0.20010820853316402
-0.1999865388699897
-0.1998649427359232
-0.19974342049639068
-0.1996219725142714
-0.19950059914987445
-0.1993793007609154
-0.19925807770249332
-0.19913693032706722
-0.19901585898443272
-0.1988948640216987
-0.1987739457832636
-0.19865310461079153
-0.19853234084318908
-0.19841165481658082
-0.19829104686428603
-0.19817051731679414
-0.19805006650174084
-0.19792969474388417
-0.19780940236507993
-0.19768918968425733
-0.19756905701739486
-0.19744900467749538
-0.19732903297456184
-0.19720914221557248
-0.19708933270445594
-0.19696960474206654
-0.19684995862615942
-0.1967303946513651
-0.1966109131091648
-0.19649151428786507
-0.19637219847257237
-0.19625296594516775
-0.19613381698428167
-0.19601475186526773
-0.195895770860178
-0.1957768742377363
-0.19565806226331298
-0.19553933519889896
-0.19542069330307935
-0.19530213683100775
-0.1951836660343799
-0.1950652811614074
-0.19494698245679146
-0.19482877016169617
-0.1947106445137223
-0.19459260574688045
-0.19447465409156445
-0.19435678977452422
-0.19423901301883947
-0.19412132404389215
-0.19400372306533956
-0.1938862102950871
-0.19376878594126132
-0.1936514502081821
-0.1935342032963355
-0.19341704540234592
-0.19329997671894897
-0.19318299743496312
-0.1930661077352624
-0.1929493078007481
-0.1928325978083211
-0.19271597793085335
-0.19259944833716008
-0.19248300919197134
-0.19236666065590352
-0.19225040288543113
-0.19213423603285792
-0.19201816024628837
-0.1919021756695989
-0.19178628244240928
-0.19167048070005316
-0.19155477057354944
-0.19143915218957297
-0.19132362567042518
-0.1912081911340053
-0.19109284869378024
-0.19097759845875542
-0.1908624405334451
-0.1907473750178426
-0.19063240200739087
-0.19051752159295188
-0.19040273386077733
-0.19028803889247806
-0.190173436764994
-0.190058927550564
-0.18994451131669526
-0.18983018812613298
-0.18971595803682953
-0.18960182110191423
-0.189487777369662
-0.1893738268834629
-0.18925996968179093
-0.18914620579817318
-0.18903253526115815
-0.18891895809428508
-0.18880547431605235
-0.18869208393988576
-0.18857878697410713
-0.18846558342190287
-0.18835247328129184
-0.18823945654509341
-0.18812653320089603
-0.1880137032310246
-0.18790096661250852
-0.18778832331704923
-0.18767577331098817
-0.18756331655527414
-0.18745095300543035
-0.18733868261152248
-0.18722650531812507
-0.18711442106428935
-0.18700242978350962
-0.18689053140369066
-0.18677872584711427
-0.18666701303040606
-0.18655539286450185
-0.18644386525461448
-0.18633243010019993
-0.1862210872949238
-0.1861098367266273
-0.1859986782772934
-0.18588761182301308
-0.18577663723395052
-0.18566575437430966
-0.18555496310229916
-0.18544426327009847
-0.1853336547238231
-0.18522313730348988
-0.18511271084298206
-0.185002375170015
-0.18489213010610056
-0.1847819754665123
-0.18467191106025038
-0.1845619366900061
-0.1844520521521265
-0.18434225723657904
-0.18423255172691563
-0.1841229354002373
-0.18401340802715815
-0.18390396937176945
-0.1837946191916036
-0.18368535723759782
-0.18357618325405808
-0.183467096978623
-0.1833580981422265
-0.18324918646906216
-0.18314036167654596
-0.18303162347527954
-0.18292297156901355
-0.18281440565461024
-0.18270592542200675
-0.1825975305541772
-0.18248922072709628
-0.18238099560970078
-0.1822728548638528
-0.18216479814430153
-0.18205682509864568
-0.18194893536729573
-0.18184112858343537
-0.18173340437298405
-0.1816257623545581
-0.1815182021394328
-0.18141072333150365
-0.18130332552724795
-0.18119600831568605
-0.18108877127834233
-0.1809816139892067
-0.18087453601469525
-0.18076753691361092
-0.18066061623710483
-0.1805537735286363
-0.18044700832393368
-0.1803403201509547
-0.18023370852984658
-0.18012717297290637
-0.1800207129845409
-0.17991432806122676
-0.17980801769147006
-0.17970178135576628
-0.1795956185265596
-0.17948952866820245
-0.17938351123691512
-0.17927756568074446
-0.17917169143952377
-0.17906588794483091
-0.1789601546199477
-0.17885449087981892
-0.1787488961310102
-0.17864336977166728
-0.1785379111914741
-0.17843251977161106
-0.17832719488471305
-0.1782219358948282
-0.17811674215737494
-0.1780116130191004
-0.17790654781803772
-0.17780154588346414
-0.17769660653585784
-0.17759172908685572
-0.1774869128392107
-0.17738215708674815
-0.1772774611143238
-0.17717282419777985
-0.17706824560390205
-0.1769637245903763
-0.17685926040574507
-0.17675485228936383
-0.1766504994713573
-0.1765462011725754
-0.1764419566045497
-0.1763377649694488
-0.17623362546003435
-0.1761295372596169
-0.17602549954201074
-0.17592151147149016
-0.1758175722027439
-0.17571368088083106
-0.17560983664113555
-0.1755060386093213
-0.17540228590128681
-0.17529857762311996
-0.1751949128710526
-0.17509129073141466
-0.1749877102805889
-0.17488417058496453
-0.17478067070089148
-0.1746772096746344
-0.1745737865423263
-0.17447040032992245
-0.17436705005315317
-0.1742637347174782
-0.17416045331803937
-0.17405720483961384
-0.17395398825656705
-0.173850802532806
-0.17374764662173142
-0.1736445194661907
-0.17354141999843076
-0.17343834714004952
-0.173335299801949
-0.173232276884287
-0.17312927727642924
-0.17302629985690132
-0.17292334349333988
-0.1728204070424449
-0.17271748934993103
-0.1726145892504784
-0.17251170556768464
-0.17240883711401522
-0.1723059826907548
-0.17220314108795792
-0.1721003110844
-0.17199749144752696
-0.17189468093340704
-0.1717918782866798
-0.17168908224050733
-0.17158629151652316
-0.1714835048247832
-0.17138072086371497
-0.1712779383200671
-0.17117515586885934
-0.17107237217333138
-0.17096958588489258
-0.17086679564307045
-0.17076400007546028
-0.17066119779767341
-0.17055838741328633
-0.17045556751378887
-0.170352736678533
-0.17024989347468072
-0.17014703645715268
-0.17004416416857565
-0.16994127513923057
-0.16983836788700085
-0.16973544091731924
-0.16963249272311542
-0.16952952178476383
-0.16942652657003027
-0.1693235055340192
-0.16922045711912098
-0.16911737975495783
-0.1690142718583315
-0.16891113183316886
-0.16880795807046883
-0.1687047489482486
-0.16860150283148923
-0.16849821807208232
-0.16839489300877492
-0.16829152596711644
-0.1681881152594027
-0.16808465918462268
-0.16798115602840286
-0.16787760406295277
-0.16777400154700972
-0.16767034672578396
-0.16756663783090298
-0.1674628730803563
-0.1673590506784398
-0.16725516881569996
-0.16715122566887813
-0.16704721940085437
-0.16694314816059125
-0.16683901008307767
-0.16673480328927226
-0.16663052588604693
-0.16652617596613023
-0.16642175160805012
-0.16631725087607713
-0.16621267182016752
-0.16610801247590534
-0.1660032708644455
-0.16589844499245587
-0.16579353285205972
-0.16568853242077747
-0.16558344166146938
-0.16547825852227654
-0.16537298093656294
-0.1652676068228573
-0.16516213408479374
-0.16505656061105367
-0.1649508842753062
-0.1648451029361499
-0.16473921443705292
-0.164633216606294
-0.16452710725690273
-0.1644208841866
-0.1643145451777384
-0.1642080879972418
-0.16410151039654564
-0.1639948101115366
-0.16388798486249212
-0.16378103235401997
-0.16367395027499726
-0.16356673629851015
-0.16345938808179217
-0.16335190326616372
-0.16324427947697018
-0.163136514323521
-0.1630286053990277
-0.1629205502805423
-0.16281234652889537
-0.16270399168863403
-0.16259548328795953
-0.16248681883866534
-0.16237799583607387
-0.162269011758975
-0.1621598640695618
-0.16205055021336878
-0.16194106761920807
-0.16183141369910642
-0.16172158584824153
-0.16161158144487897
-0.16150139785030765
-0.16139103240877678
-0.16128048244743098
-0.1611697452762469
-0.16105881818796813
-0.16094769845804108
-0.16083638334455042
-0.1607248700881535
-0.16061315591201658
-0.16050123802174832
-0.1603891136053357
-0.1602767798330778
-0.16016423385752032
-0.16005147281339
-0.1599384938175284
-0.1598252939688261
-0.15971187034815648
-0.1595982200183087
-0.15948434002392187
-0.1593702273914181
-0.1592558791289354
-0.15914129222626072
-0.1590264636547628
-0.158911390367325
-0.15879606929827728
-0.15868049736332895
-0.15856467145950065
-0.15844858846505627
-0.15833224523943495
-0.15821563862318266
-0.15809876543788348
-0.15798162248609143
-0.1578642065512611
-0.15774651439767917
-0.1576285427703949
-0.15751028839515085
-0.15739174797831373
-0.15727291820680434
-0.1571537957480279
-0.1570343772498044
-0.1569146593402979
-0.15679463862794674
-0.1566743117013928
-0.15655367512941082
-0.15643272546083803
-0.1563114592245025
-0.15618987292915282
-0.15606796306338605
-0.15594572609557694
-0.15582315847380546
-0.15570025662578618
-0.1555770169587951
-0.15545343585959842
-0.15532950969437975
-0.1552052348086677
-0.15508060752726371
-0.15495562415416847
-0.15483028097250962
-0.1547045742444682
-0.15457850021120562
-0.15445205509279014
-0.1543252350881229
-0.15419803637486462
-0.15407045510936113
-0.15394248742656952
-0.1538141294399839
-0.15368537724156034
-0.15355622690164294
-0.15342667446888825
-0.153296715970191
-0.15316634741060842
-0.15303556477328484
-0.15290436401937646
-0.15277274108797562
-0.15264069189603452
-0.1525082123382896
-0.15237529828718527
-0.15224194559279725
-0.1521081500827562
-0.15197390756217083
-0.15183921381355125
-0.15170406459673152
-0.15156845564879273
-0.15143238268398512
-0.15129584139365082
-0.15115882744614595
-0.15102133648676264
-0.1508833641376507
-0.15074490599773954
-0.15060595764265955
-0.15046651462466337
-0.15032657247254716
-0.1501861266915714
-0.15004517276338175
-0.14990370614592974
-0.14976172227339285
-0.14961921655609534
-0.1494761843804277
-0.14933262110876683
-0.14918852207939576
-0.14904388260642315
-0.14889869797970268
-0.14875296346475192
-0.14860667430267188
-0.148459825710065
-0.14831241287895464
-0.148164430976703
-0.1480158751459294
-0.1478667405044285
-0.14771702214508814
-0.147566715135807
-0.14741581451941227
-0.1472643153135767
-0.14711221251073608
-0.14695950107800598
-0.14680617595709883
-0.1466522320642401
-0.1464976642900851
-0.14634246749963487
-0.1461866365321529
-0.14603016620107984
-0.14587305129395017
-0.14571528657230776
-0.14555686677162022
-0.145397786601195
-0.14523804074409358
-0.1450776238570468
-0.14491653057036918
-0.14475475548787314
-0.14459229318678352
-0.14442913821765113
-0.14426528510426717
-0.144100728343576
-0.14393546240558974
-0.1437694817333
-0.14360278074259236
-0.1434353538221585
-0.14326719533340893
-0.1430982996103854
-0.14292866095967355
-0.14275827366031474
-0.14258713196371797
-0.14241523009357154
-0.14224256224575477
-0.142069122588249
-0.1418949052610492
-0.14171990437607462
-0.14154411401707945
-0.1413675282395636
-0.14119014107068284
-0.14101194650915927
-0.1408329385251912
-0.1406531110603626
-0.1404724580275531
-0.14029097331084733
-0.14010865076544393
-0.13992548421756462
-0.13974146746436328
-0.13955659427383388
-0.13937085838471985
-0.13918425350642138
-0.13899677331890403
-0.13880841147260659
-0.13861916158834803
-0.13842901725723583
-0.13823797204057253
-0.13804601946976297
-0.13785315304622148
-0.1376593662412779
-0.13746465249608453
-0.1372690052215219
-0.13707241779810536
-0.1368748835758905
-0.13667639587437902
-0.13647694798242377
-0.13627653315813465
-0.136075144628783
-0.13587277559070693
-0.1356694192092156
-0.13546506861849394
-0.1352597169215065
-0.13505335718990175
-0.134845982463916
-0.13463758575227674
-0.1344281600321065
-0.13421769824882535
-0.1340061933160544
-0.13379363811551875
-0.13358002549694975
-0.13336534827798746
-0.13314959924408287
-0.13293277114840008
-0.13271485671171757
-0.1324958486223306
-0.13227573953595162
-0.13205452207561214
-0.13183218883156334
-0.13160873236117726
-0.13138414518884645
-0.13115841980588527
-0.13093154867042933
-0.13070352420733594
-0.13047433880808335
-0.1302439848306705
-0.13001245459951638
-0.12977974040535878
-0.12954583450515345
-0.12931072912197278
-0.12907441644490403
-0.1288368886289477
-0.12859813779491563
-0.12835815602932865
-0.1281169353843143
-0.12787446787750412
-0.12763074549193115
-0.12738576017592623
-0.1271395038430156
-0.12689196837181688
-0.12664314560593537
-0.1263930273538605
-0.12614160538886166
-0.1258888714488836
-0.12563481723644232
-0.1253794344185198
-0.1251227146264599
-0.12486464945586206
-0.1246052304664767
-0.12434444918209958
-0.12408229709046587
-0.12381876564314365
-0.12355384625542859
-0.12328753030623651
-0.12301980913799748
-0.1227506740565486
-0.12248011633102657
-0.12220812719376078
-0.1219346978401657
-0.12165981942863296
-0.12138348308042352
-0.12110567987955911
-0.12082640087271429
-0.1205456370691072
-0.12026337944039134
-0.11997961892054593
-0.11969434640576698
-0.11940755275435738
-0.11911922878661751
-0.11882936528473498
-0.11853795299267461
-0.11824498261606786
-0.11795044482210199
-0.11765433023941002
-0.11735662945795844
-0.11705733302893684
-0.11675643146464587
-0.11645391523838566
-0.1161497747843439
-0.11584400049748333
-0.11553658273342943
-0.115227511808358
-0.11491677799888173
-0.11460437154193776
-0.11429028263467361
-0.11397450143433435
-0.11365701805814804
-0.11333782258321229
-0.11301690504637968
-0.11269425544414341
-0.1123698637325225
-0.11204371982694694
-0.11171581360214272
-0.11138613489201554
-0.11105467348953624
-0.11072141914662464
-0.11038636157403309
-0.11004949044123052
-0.1097107953762857
-0.10937026596575045


==> attachments/RF_data_1ZSG_pred.txt <==
-0.9331690955564802
-0.9323155718597824
-0.9314666078969717
-0.93062209900496
-0.9297819418281845
-0.9289460343082856
-0.9281142756738361
-0.92728656643013
-0.9264628083490215
-0.9256429044588235
-0.9248267590342554
-0.92401427758645
-0.9232053668530105
-0.9223999347881247
-0.9215978905527296
-0.9207991445047327
-0.920003608189284
-0.9192111943291026
-0.9184218168148554
-0.9176353906955894
-0.916851832169215
-0.9160710585730435
-0.9152929883743757
-0.9145175411611414
-0.9137446376325931
-0.9129741995900493
-0.9122061499276903
-0.9114404126234036
-0.9106769127296822
-0.9099155763645732
-0.9091563307026754
-0.9083991039661903
-0.9076438254160195
-0.9068904253429169
-0.9061388350586854
-0.9053889868874284
-0.904640814156847
-0.9038942511895883
-0.9031492332946427
-0.9024056967587892
-0.9016635788380918
-0.9009228177494402
-0.9001833526621441
-0.899445123689572
-0.8987080718808387
-0.8979721392125418
-0.8972372685805452
-0.8965034037918096
-0.8957704895562709
-0.8950384714787658
-0.8943072960510041
-0.8935769106435868
-0.8928472634980738
-0.8921183037190934
-0.8913899812665033
-0.8906622469475922
-0.8899350524093325
-0.8892083501306741
-0.8884820934148878
-0.8877562363819502
-0.8870307339609772
-0.8863055418826999
-0.8855806166719868
-0.8848559156404101
-0.8841313968788569
-0.8834070192501835
-0.8826827423819158
-0.8819585266589919
-0.881234333216549
-0.8805101239327547
-0.8797858614216802
-0.8790615090262186
-0.8783370308110445
-0.8776123915556178
-0.8768875567472298
-0.8761624925740916
-0.8754371659184658
-0.8747115443498392
-0.8739855961181388
-0.8732592901469887
-0.8725325960270094
-0.8718054840091591
-0.8710779249981146
-0.8703498905456954
-0.8696213528443282
-0.868892284720552
-0.8681626596285641
-0.8674324516438068
-0.8667016354565948
-0.8659701863657825
-0.865238080272471
-0.8645052936737558
-0.8637718036565141
-0.8630375878912315
-0.8623026246258677
-0.8615668926797626
-0.8608303714375806
-0.8600930408432945
-0.8593548813942071
-0.8586158741350134
-0.8578760006518991
-0.8571352430666781
-0.8563935840309703
-0.8556510067204137
-0.8549074948289168
-0.8541630325629488
-0.8534176046358659
-0.8526711962622758
-0.8519237931524397
-0.8511753815067109
-0.8504259480100103
-0.8496754798263392
-0.8489239645933275
-0.8481713904168199
-0.8474177458654973
-0.8466630199655351
-0.845907202195296
-0.8451502824800609
-0.8443922511867935
-0.8436330991189414
-0.8428728175112727
-0.842111398024747
-0.841348832741422
-0.8405851141593953
-0.8398202351877808
-0.8390541891417187
-0.8382869697374222
-0.8375185710872559
-0.8367489876948508
-0.8359782144502512
-0.8352062466250969
-0.834433079867839
-0.8336587101989885
-0.8328831340063994
-0.8321063480405839
-0.8313283494100618
-0.8305491355767423
-0.8297687043513389
-0.8289870538888171
-0.8282041826838741
-0.8274200895664519
-0.8266347736972814
-0.8258482345634606
-0.8250604719740617
-0.8242714860557738
-0.823481277248574
-0.8226898463014323
-0.8218971942680466
-0.8211033225026099
-0.820308232655608
-0.8195119266696488
-0.8187144067753211
-0.8179156754870862
-0.8171157355991988
-0.816314590181658
-0.8155122425761897
-0.8147086963922583
-0.8139039555031095
-0.8130980240418405
-0.8122909063975041
-0.8114826072112382
-0.8106731313724274
-0.8098624840148925
-0.8090506705131113
-0.8082376964784654
-0.8074235677555188
-0.8066082904183229
-0.8057918707667532
-0.8049743153228706
-0.804155630827315
-0.8033358242357242
-0.8025149027151828
-0.8016928736406983
-0.8008697445917052
-0.8000455233485966
-0.7992202178892842
-0.798393836385785
-0.7975663872008358
-0.7967378788845343
-0.795908320171008
-0.7950777199751102
-0.794246087389142
-0.7934134316796013
-0.792579762283959
-0.7917450888074605
-0.7909094210199554
-0.7900727688527508
-0.7892351423954926
-0.7883965518930727
-0.7875570077425611
-0.7867165204901636
-0.7858751008282061
-0.7850327595921444
-0.7841895077575975
-0.783345356437408
-0.7825003168787266
-0.7816544004601222
-0.7808076186887162
-0.7799599831973415
-0.7791115057417266
-0.7782621981977039
-0.7774120725584419
-0.7765611409317023
-0.7757094155371207
-0.7748569087035118
-0.7740036328661972
-0.7731496005643592
-0.7722948244384148
-0.7714393172274174
-0.770583091766478
-0.7697261609842121
-0.7688685379002085
-0.7680102356225217
-0.7671512673451872
-0.7662916463457591
-0.7654313859828705
-0.7645704996938173
-0.7637090009921625
-0.7628469034653655
-0.7619842207724306
-0.7611209666415805
-0.7602571548679491
-0.7593927993112974
-0.7585279138937531
-0.7576625125975667
-0.7567966094628946
-0.7559302185856007
-0.7550633541150789
-0.7541960302520985
-0.7533282612466697
-0.75246006139593
-0.7515914450420516
-0.7507224265701689
-0.7498530204063285
-0.7489832410154573
-0.7481131028993524
-0.7472426205946907
-0.7463718086710595
-0.7455006817290055
-0.7446292543981061
-0.7437575413350583
-0.7428855572217883
-0.7420133167635807
-0.7411408346872285
-0.7402681257391984
-0.7393952046838208
-0.7385220863014954
-0.7376487853869166
-0.7367753167473181
-0.7359016952007372
-0.7350279355742959
-0.7341540527025032
-0.7332800614255732
-0.7324059765877639
-0.7315318130357329
-0.730657585616913
-0.7297833091779031
-0.7289089985628807
-0.7280346686120294
-0.7271603341599857
-0.726286010034303
-0.7254117110539338
-0.7245374520277283
-0.7236632477529527
-0.7227891130138209
-0.7219150625800481
-0.7210411112054176
-0.7201672736263676
-0.7192935645605919
-0.7184199987056608
-0.7175465907376556
-0.7166733553098223
-0.7158003070512402
-0.714927460565506
-0.7140548304294386
-0.7131824311917945
-0.7123102773720027
-0.7114383834589155
-0.7105667639095747
-0.7096954331479921
-0.7088244055639489
-0.7079536955118086
-0.7070833173093458
-0.7062132852365908
-0.7053436135346884
-0.7044743164047751
-0.7036054080068672
-0.7027369024587676
-0.7018688138349849
-0.7010011561656695
-0.7001339434355638
-0.6992671895829656
-0.6984009084987093
-0.6975351140251582
-0.6966698199552139
-0.6958050400313383
-0.6949407879445906
-0.6940770773336791
-0.6932139217840256
-0.6923513348268449
-0.6914893299382374
-0.6906279205382966
-0.6897671199902295
-0.6889069415994907
-0.6880473986129296
-0.6871885042179529
-0.6863302715416975
-0.6854727136502199
-0.684615843547696
-0.683759674175636
-0.6829042184121114
-0.6820494890709943
-0.6811954989012112
-0.6803422605860086
-0.6794897867422305
-0.67863808991961
-0.677787182600073
-0.6769370771970531
-0.6760877860548202
-0.675239321447821
-0.6743916955800315
-0.6735449205843218
-0.6726990085218318
-0.671853971381361
-0.6710098210787683
-0.6701665694563842
-0.669324228282434
-0.6684828092504741
-0.6676423239788385
-0.6668027840100968
-0.6659642008105243
-0.6651265857695823
-0.6642899501994108
-0.6634543053343317
-0.662619662330362
-0.6617860322647396
-0.6609534261354602
-0.6601218548608224
-0.659291329278986
-0.6584618601475403
-0.6576334581430819
-0.6568061338608056
-0.6559798978141014
-0.6551547604341662
-0.6543307320696233
-0.6535078229861526
-0.6526860433661311
-0.6518654033082825
-0.6510459128273385
-0.6502275818537082
-0.6494104202331581
-0.6485944377265018
-0.6477796440092998
-0.6469660486715667
-0.6461536612174913
-0.6453424910651632
-0.64453254754631
-0.643723839906044
-0.6429163773026169
-0.6421101688071854
-0.6413052234035841
-0.6405015499881084
-0.6396991573693056
-0.6388980542677763
-0.6380982493159826
-0.637299751058066
-0.6365025679496741
-0.6357067083577952
-0.6349121805606026
-0.6341189927473055
-0.6333271530180093
-0.6325366693835849
-0.6317475497655444
-0.6309598019959264
-0.6301734338171887
-0.6293884528821092
-0.6286048667536948
-0.6278226829050977
-0.6270419087195401
-0.6262625514902467
-0.6254846184203835
-0.624708116623006
-0.6239330531210138
-0.6231594348471134
-0.6223872686437879
-0.6216165612632729
-0.6208473193675426
-0.6200795495283005
-0.6193132582269778
-0.6185484518547398
-0.6177851367124987
-0.617023319010932
-0.6162630048705111
-0.615504200321533
-0.6147469113041608
-0.6139911436684717
-0.6132369031745084
-0.612484195492341
-0.6117330262021319
-0.6109834007942101
-0.6102353246691501
-0.609488803137856
-0.6087438414216564
-0.6080004446523994
-0.6072586178725587
-0.6065183660353434
-0.6057796940048135
-0.6050426065560034
-0.6043071083750491
-0.603573204059322
-0.6028408981175697
-0.6021101949700605
-0.6013810989487344
-0.60065361429736
-0.5999277451716976
-0.5992034956396648
-0.5984808696815123
-0.5977598711899996
-0.597040503970581
-0.5963227717415935
-0.5956066781344516
-0.5948922266938459
-0.5941794208779482
-0.5934682640586211
-0.5927587595216319
-0.5920509104668723
-0.5913447200085828
-0.5906401911755811
-0.5899373269114965
-0.5892361300750083
-0.5885366034400887
-0.5878387496962507
-0.5871425714488
-0.5864480712190924
-0.5857552514447943
-0.585064114480149
-0.584374662596245
-0.5836868979812926
-0.5830008227409
-0.582316438898357
-0.5816337483949212
-0.5809527530901091
-0.5802734547619902
-0.5795958551074866
-0.5789199557426743
-0.5782457582030911
-0.5775732639440458
-0.5769024743409328
-0.576233390689549
-0.5755660142064168
-0.5749003460291078
-0.574236387216571
-0.5735741387494666
-0.5729136015305001
-0.5722547763847616
-0.5715976640600688
-0.5709422652273117
-0.5702885804808022
-0.569636610338626
-0.5689863552429979
-0.5683378155606209
-0.5676909915830467
-0.5670458835270414
-0.5664024915349521
-0.5657608156750784
-0.5651208559420453
-0.5644826122571796
-0.5638460844688887
-0.5632112723530434
-0.5625781756133619
-0.5619467938817968
-0.5613171267189255
-0.5606891736143428
-0.5600629339870556
-0.5594384071858807
-0.5588155924898444
-0.5581944891085855
-0.5575750961827601
-0.5569574127844483
-0.5563414379175634
-0.5557271705182645
-0.5551146094553696
-0.554503753530772
-0.553894601479858
-0.5532871519719277
-0.5526814036106169
-0.5520773549343213
-0.5514750044166229
-0.550874350466718
-0.5502753914298472
-0.5496781255877272
-0.5490825511589845
-0.5484886662995909
-0.5478964691033001
-0.5473059576020869
-0.546717129766587
-0.5461299835065403
-0.5455445166712329
-0.544960727049943
-0.5443786123723873
-0.5437981703091688
-0.5432193984722267
-0.5426422944152864
-0.5420668556343127
-0.5414930795679617
-0.5409209635980365
-0.5403505050499433
-0.5397817011931474
-0.5392145492416323
-0.5386490463543583
-0.5380851896357237
-0.5375229761360255
-0.5369624028519224
-0.5364034667268978
-0.5358461646517237
-0.5352904934649275
-0.5347364499532563
-0.534184030852145
-0.5336332328461835
-0.5330840525695855
-0.5325364866066572
-0.5319905314922682
-0.5314461837123207
-0.530903439704222
-0.5303622958573557
-0.529822748513554
-0.5292847939675708
-0.528748428467555
-0.5282136482155243
-0.52768044936784
-0.5271488280356807
-0.5266187802855187
-0.5260903021395938
-0.5255633895763907
-0.525038038531114
-0.5245142448961643
-0.5239920045216154
-0.5234713132156906
-0.5229521667452394
-0.5224345608362144
-0.5219184911741486
-0.5214039534046324
-0.5208909431337906
-0.5203794559287598
-0.5198694873181653
-0.5193610327925984
-0.5188540878050929
-0.5183486477716028
-0.5178447080714785
-0.5173422640479435
-0.5168413110085709
-0.5163418442257595
-0.5158438589372099
-0.5153473503463999
-0.5148523136230604
-0.5143587439036499
-0.5138666362918297
-0.5133759858589375
-0.5128867876444625
-0.5123990366565173
-0.5119127278723129
-0.5114278562386292
-0.5109444166722888
-0.5104624040606274
-0.5099818132619652
-0.5095026391060772
-0.5090248763946628
-0.5085485199018156
-0.5080735643744907
-0.5076000045329739
-0.5071278350713477
-0.5066570506579581
-0.5061876459358802
-0.5057196155233828
-0.5052529540143932
-0.5047876559789594
-0.5043237159637132
-0.5038611284923312
-0.5033998880659961
-0.5029399891638556
-0.5024814262434819
-0.5020241937413288
-0.5015682860731894
-0.5011136976346509
-0.5006604228015504
-0.5002084559304282
-0.49975779135898046
-0.49930842340651094
-0.49886034637438137
-0.4984135545464614
-0.497968042189576
-0.4975238035539533
-0.49708083287366983
-0.49663912436709595
-0.4961986722373385
-0.4957594706726838
-0.4953215138470377
-0.4948847959203665
-0.4944493110391339
-0.4940150533367392
-0.4935820169339522
-0.4931501959393481
-0.49271958444974007
-0.49229017655061125
-0.4918619663165442
-0.4914349478116505
-0.49100911508999723
-0.4905844621960336
-0.4901609831650141
-0.48973867202342275
-0.48931752278939317
-0.48889752947312914
-0.48847868607732225
-0.48806098659756925
-0.48764442502278615
-0.4872289953356227
-0.4868146915128735
-0.4864015075258885
-0.48598943734098154
-0.4855784749198373
-0.48516861421991625
-0.4847598491948588
-0.48435217379488615
-0.4839455819672014
-0.483540067656387
-0.4831356248048024
-0.4827322473529776
-0.48232992924000717
-0.4819286644039412
-0.48152844678217477
-0.48112927031183544
-0.480731128930169
-0.4803340165749238
-0.4799379271847324
-0.4795428546994917
-0.47914879306074165
-0.4787557362120416
-0.4783636780993441
-0.47797261267136826
-0.47758253387997
-0.47719343568051076
-0.47680531203222387
-0.4764181568985802
-0.4760319642476495
-0.47564672805246244
-0.4752624422913684
-0.47487910094839253
-0.4744966980135905
-0.47411522748340096
-0.4737346833609961
-0.47335505965662994
-0.47297635038798513
-0.47259854958051706
-0.472221651267796
-0.4718456494918474
-0.4714705383034895
-0.47109631176267
-0.47072296393879853
-0.47035048891107967
-0.4699788807688412
-0.469608133611862
-0.4692382415506967
-0.46886919870699917
-0.4685009992138425
-0.46813363721603807
-0.4677671068704516
-0.4674014023463172
-0.4670365178255495
-0.4666724475030526
-0.46630918558702816
-0.46594672629928013
-0.4655850638755177
-0.46522419256565595
-0.4648641066341139
-0.46450480036011105
-0.46414626803796055
-0.4637885039773611
-0.46343150250368575
-0.4630752579582692
-0.4627197646986917
-0.46236501709906186
-0.46201100955029617
-0.46165773646039665
-0.4613051922547262
-0.4609533713762809
-0.46060226828596146
-0.4602518774628403
-0.45990219340442834
-0.4595532106269375
-0.45920492366554244
-0.458857327074639
-0.4585104154281002
-0.4581641833195306
-0.45781862536251744
-0.4574737361908798
-0.4571295104589156
-0.45678594284164536
-0.45644302803505443
-0.45610076075633266
-0.45575913574411064
-0.4554181477586954
-0.4550777915823016
-0.45473806201928196
-0.4543989538963543
-0.4540604620628266
-0.45372258139081895
-0.45338530677548444
-0.4530486331352259
-0.4527125554119115
-0.45237706857108695
-0.4520421676021863
-0.4517078475187391
-0.4513741033585762
-0.45104093018403213
-0.4507083230821457
-0.4503762771648577
-0.4500447875692067
-0.44971384945752146
-0.44938345801761204
-0.4490536084629571
-0.4487242960328901
-0.4483955159927819
-0.44806726363422156
-0.4477395342751943
-0.4474123232602572
-0.44708562596071244
-0.44675943777477783
-0.4464337541277548
-0.44610857047219477
-0.44578388228806143
-0.4454596850828922
-0.4451359743919561
-0.44481274577841
-0.444489994833451
-0.4441677171764681
-0.44384590845519023
-0.44352456434583204
-0.44320368055323717
-0.4428832528110193
-0.4425632768817005
-0.44224374855684706
-0.44192466365720307
-0.44160601803282107
-0.44128780756319125
-0.4409700281573664
-0.4406526757540865
-0.440335746321899
-0.4400192358592778
-0.4397031403947394
-0.43938745598695633
-0.43907217872486837
-0.43875730472779173
-0.43844283014552465
-0.4381287511584516
-0.4378150639776445
-0.43750176484496195
-0.437188850033145
-0.43687631584591186
-0.4365641586180491
-0.4362523747155006
-0.4359409605354547
-0.4356299125064281
-0.43531922708834747
-0.4350089007726294
-0.43469893008225674
-0.4343893115718535
-0.4340800418277568
-0.43377111746808655
-0.43346253514281263
-0.43315429153381996
-0.4328463833549707
-0.43253880735216454
-0.43223156030339605
-0.4319246390188102
-0.43161804034075496
-0.4313117611438322
-0.43100579833494523
-0.43070014885334496
-0.4303948096706731
-0.4300897777910029
-0.42978505025087826
-0.4294806241193495
-0.4291764964980078
-0.4288726645210159
-0.42856912535513847
-0.428265876199768
-0.42796291428694994
-0.4276602368814044
-0.4273578412805469
-0.4270557248145048
-0.4267538848461338
-0.42645231877102985
-0.42615102401754057
-0.42584999804677315
-0.42554923835260106
-0.4252487424616669
-0.42494850793338507
-0.42464853235994005
-0.42434881336628427
-0.42404934861013205
-0.42375013578195286
-0.4234511726049611
-0.4231524568351045
-0.4228539862610495
-0.4225557587041652
-0.42225777201850473
-0.42196002409078415
-0.4216625128403596
-0.4213652362192022
-0.4210681922118704
-0.42077137883548055
-0.42047479413967503
-0.4201784362065885
-0.41988230315081165
-0.4195863931193531
-0.41929070429159876
-0.41899523487927
-0.41869998312637824
-0.4184049473091786
-0.41811012573612116
-0.41781551674779976
-0.41752111871689906
-0.41722693004813943
-0.4169329491782198
-0.41663917457575816
-0.4163456047412307
-0.4160522382069078
-0.41575907353678915
-0.41546610932653594
-0.4151733442034017
-0.4148807768261605
-0.41458840588503354
-0.41429623010161387
-0.4140042482287885
-0.41371245905065923
-0.4134208613824611
-0.41312945407047896
-0.4128382359919622
-0.41254720605503725
-0.4122563631986188
-0.41196570639231805
-0.4116752346363499
-0.4113849469614382
-0.41109484242871824
-0.410804920129639
-0.41051517918586117
-0.4102256187491559
-0.40993623800129986
-0.4096470361539687
-0.4093580124486298
-0.4090691661564316
-0.4087804965780924
-0.40849200304378686
-0.40820368491303033
-0.4079155415745622
-0.4076275724462267
-0.4073397769748524
-0.40705215463613
-0.4067647049344878
-0.4064774274029662
-0.40619032160309015
-0.4059033871247395
-0.40561662358601824
-0.4053300306331218
-0.4050436079402027
-0.40475735520923445
-0.4044712721698738
-0.40418535857932153
-0.4038996142221814
-0.4036140389103175
-0.4033286324827101
-0.4030433948053099
-0.4027583257708903
-0.4024734252988988
-0.40218869333530616
-0.4019041298524544
-0.4016197348489031
-0.4013355083492742
-0.4010514504040952
-0.40076756108964096
-0.40048384050777414
-0.40020028878578373
-0.39991690607622243
-0.39963369255674247
-0.39935064842992996
-0.39906777392313797
-0.39878506928831775
-0.3985025348018493
-0.3982201707643694
-0.39793797750059945
-0.3976559553591711
-0.39737410471245116
-0.39709242595636396
-0.3968109195102142
-0.39652958581650666
-0.396248425340766
-0.39596743857135397
-0.39568662601928667
-0.39540598821804945
-0.395125525723411
-0.394845239113236
-0.3945651289872971
-0.39428519596708467
-0.3940054406956161
-0.39372586383724373
-0.3934464660774615
-0.39316724812271014
-0.392888210700182
-0.3926093545576236
-0.39233068046313824
-0.3920521892049866
-0.39177388159138615
-0.3914957584503105
-0.39121782062928656
-0.39094006899519085
-0.3906625044340455
-0.39038512785081186
-0.3901079401691844
-0.38983094233138277
-0.389554135297943
-0.38927752004750815
-0.389001097576617
-0.38872486889949287
-0.3884488350478306
-0.38817299707058345
-0.3878973560337477
-0.3876219130201483
-0.38734666912922144
-0.3870716254767981
-0.3867967831948852
-0.38652214343144725
-0.3862477073501861
-0.38597347613032024
-0.3856994509663632
-0.38542563306790145
-0.385152023659371
-0.3848786239798335
-0.38460543528275154
-0.3843324588357633
-0.3840596959204559
-0.3837871478321389
-0.38351481587961633
-0.3832427013849584
-0.38297080568327235
-0.38269913012247275
-0.3824276760630509
-0.382156444877844
-0.38188543795180324
-0.38161465668176153
-0.3813441024762003
-0.38107377675501636
-0.38080368094928757
-0.38053381650103774
-0.3802641848630022
-0.37999478749839094
-0.37972562588065345
-0.37945670149324073
-0.3791880158293687
-0.37891957039178004
-0.378651366692506
-0.37838340625262745
-0.3781156906020359
-0.3778482212791939
-0.3775809998308943
-0.37731402781202084
-0.37704730678530657
-0.37678083832109255
-0.3765146239970869
-0.3762486653981221
-0.37598296411591337
-0.37571752174881556
-0.3754523399015807
-0.3751874201851144
-0.37492276421623255
-0.3746583736174177
-0.374394250016575
-0.374130395046788
-0.373866810346074
-0.37360349755713973
-0.37334045832713636
-0.37307769430741455
-0.37281520715327904
-0.3725529985237437
-0.3722910700812856
-0.3720294234916001
-0.3717680604233542
-0.37150698254794157
-0.3712461915392363
-0.37098568907334706
-0.37072547682837087
-0.3704655564841475
-0.37020592972201305
-0.3699465982245539
-0.3696875636753608
-0.36942882775878283
-0.36917039215968117
-0.36891225856318327
-0.3686544286544369
-0.3683969041183643
-0.36813968663941654
-0.36788277790132745
-0.36762617958686883
-0.3673698933776041
-0.36711392095364404
-0.36685826399340066
-0.366602924173343
-0.3663479031677521
-0.3660932026484765
-0.36583882428468767
-0.3655847697426362
-0.36533104068540784
-0.3650776387726797
-0.36482456566047705
-0.36457182300093016
-0.3643194124420317
-0.3640673356273939
-0.3638155941960068
-0.3635641897819961
-0.3633131240143821
-0.3630623985168382
-0.36281201490745013
-0.3625619747984762
-0.36231227979610675
-0.3620629315002251
-0.361813931504168
-0.3615652813944875
-0.36131698275071256
-0.3610690371451111
-0.3608214461424535
-0.36057421129977496
-0.3603273341661403
-0.36008081628240746
-0.3598346591809928
-0.35958886438563653
-0.3593434334111687
-0.35909836776327553
-0.3588536689382669
-0.35860933842284415
-0.3583653776938684
-0.3581217882181291
-0.3578785714521149
-0.3576357288417828
-0.35739326182232994
-0.35715117181796496
-0.3569094602416806
-0.3566681284950267
-0.3564271779678844
-0.35618661003824015
-0.35594642607196153
-0.35570662742257336
-0.3554672154310346
-0.35522819142551565
-0.35498955672117755
-0.35475131261995063
-0.3545134604103153
-0.3542760013670823
-0.3540389367511756
-0.353802267809414
-0.3535659957742957
-0.3533301218637821
-0.3530946472810838
-0.35285957321444666
-0.3526249008369388
-0.3523906313062396
-0.35215676576442817
-0.3519233053377739
-0.35169025113652724
-0.35145760425471245
-0.3512253657699202
-0.350993536743102
-0.3507621182183654
-0.3505311112227699
-0.3503005167661252
-0.3500703358407884
-0.34984056942146424
-0.3496112184650056
-0.3493822839102148
-0.349153766677647
-0.3489256676694134
-0.348697987768987
-0.34847072784100847
-0.34824388873109335
-0.3480174712656413
-0.3477914762516452
-0.3475659044765024
-0.34734075670782716
-0.3471160336932634
-0.3468917361603
-0.3466678648160866
-0.3464444203472504
-0.34622140341971497
-0.3459988146785198
-0.3457766547476414
-0.3455549242298157
-0.3453336237063614
-0.3451127537370055
-0.34489231485970895
-0.34467230759049483
-0.34445273242327723
-0.34423358982969166
-0.34401488025892685
-0.34379660413755786
-0.3435787618693808
-0.343361353835249
-0.34314438039291023
-0.3429278418768454
-0.3427117385981096
-0.3424960708441731
-0.34228083887876526
-0.34206604294171894
-0.3418516832488169
-0.34163775999163937
-0.3414242733374137
-0.34121122342886473
-0.34099861038406754
-0.3407864342963008
-0.34057469523390294
-0.3403633932401284
-0.34015252833300647
-0.3399421005052019
-0.3397321097238761
-0.3395225559305503
-0.3393134390409715
-0.33910475894497794
-0.33889651550636835
-0.3386887085627708
-0.3384813379255151
-0.3382744033795056
-0.33806790468309605
-0.3378618415679663
-0.3376562137390003
-0.33745102087416623
-0.3372462626243983
-0.33704193861347953
-0.3368380484379275
-0.33663459166688076
-0.3364315678419877
-0.33622897647729655
-0.3360268170591476
-0.3358250890460675
-0.3356237918686639
-0.33542292492952386
-0.33522248760311263
-0.3350224792356747
-0.33482289914513663
-0.33462374662101196
-0.3344250209243073
-0.3342267212874311
-0.33402884691410334
-0.33383139697926806
-0.33363437062900697
-0.3334377669804553
-0.3332415851217193
-0.33304582411179623
-0.3328504829804949
-0.33265556072836017
-0.33246105632659706
-0.3322669687169985
-0.3320732968118745
-0.33188003949398276
-0.33168719561646165
-0.3314947640027655
-0.331302743446601
-0.33111113271186615
-0.3309199305325909
-0.33072913561288003
-0.3305387466268579
-0.330348762218615
-0.33015918100215635
-0.3299700015613528
-0.3297812224498934
-0.32959284219123974
-0.3294048592785833
-0.3292172721748038
-0.3290300793124298
-0.32884327909360195
-0.32865686989003745
-0.32847085004299703
-0.328285217863254
-0.32809997163106486
-0.3279151095961429
-0.3277306299776328
-0.32754653096408826
-0.32736281071345064
-0.32717946735303116
-0.32699649897949346
-0.3268139036588399
-0.3266316794263986
-0.32644982428681324
-0.3262683362140356
-0.3260872131513185
-0.32590645301121235
-0.3257260536755635
-0.32554601299551433
-0.32536632879150573
-0.3251869988532815
-0.32500802093989556
-0.3248293927797202
-0.32465111207045755
-0.32447317647915247
-0.32429558364220795
-0.32411833116540256
-0.32394141662391
-0.3237648375623212
-0.3235885914946677
-0.3234126759044481
-0.32323708824465675
-0.3230618259378133
-0.32288688637599616
-0.32271226692087696
-0.3225379649037575
-0.3223639776256093
-0.3221903023571146
-0.32201693633871026
-0.32184387678063314
-0.32167112086296856
-0.3214986657357
-0.3213265085187619
-0.32115464630209367
-0.3209830761456972
-0.32081179507969526
-0.3206408001043929
-0.3204700881903406
-0.32029965627840046
-0.32012950127981327
-0.31995962007626916
-0.31979000951997927
-0.3196206664337509
-0.3194515876110634
-0.31928276981614767
-0.3191142097840668
-0.31894590422079977
-0.3187778498033268
-0.31861004317971686
-0.3184424809692181
-0.31827515976234977
-0.31810807612099645
-0.31794122657850504
-0.3177746076397832
-0.3176082157814008
-0.31744204745169285
-0.317276099070865
-0.31711036703110146
-0.31694484769667464
-0.3167795374040574
-0.3166144324620374
-0.31644952915183344
-0.31628482372721445
-0.3161203124146203
-0.3159559914132849
-0.31579185689536154
-0.31562790500605076
-0.3154641318637298
-0.31530053356008436
-0.31513710616024343
-0.31497384570291487
-0.31481074820052446
-0.3146478096393563
-0.3144850259796961
-0.3143223931559757
-0.31415990707692093
-0.3139975636257007
-0.3138353586600785
-0.3136732880125668
-0.31351134749058224
-0.3133495328766043
-0.3131878399283351
-0.31302626437886244
-0.312864801936824
-0.31270344828657387
-0.3125421990883519
-0.3123810499784545
-0.3122199965694078
-0.3120590344501426
-0.3118981591861726
-0.311737366319773
-0.3115766513701629
-0.3114160098336883
-0.3112554371840088
-0.31109492887228496
-0.31093448032736853
-0.3107740869559946
-0.3106137441429758
-0.3104534472513989
-0.31029319162282243
-0.31013297257747796
-0.3099727854144724
-0.30981262541199195
-0.30965248782750965
-0.30949236789799317
-0.3093322608401162
-0.3091721618504706
-0.3090120661057812
-0.30885196876312304
-0.30869186496013945
-0.3085317498152633
-0.3083716184279393
-0.30821146587884896
-0.3080512872301372
-0.3078910775256411
-0.3077308317911203
-0.3075705450344898
-0.30741021224605414
-0.30724982839874426
-0.30708938844835526
-0.3069288873337873
-0.3067683199772874
-0.3066076812846934
-0.3064469661456804
-0.30628616943400794
-0.30612528600777034
-0.3059643107096478
-0.30580323836716
-0.3056420637929212
-0.3054807817848977
-0.3053193871266662
-0.3051578745876747
-0.30499623892350536
-0.30483447487613824
-0.3046725771742175
-0.3045105405333196
-0.3043483596562222
-0.3041860292331762
-0.3040235439421782
-0.30386089844924546
-0.30369808740869264
-0.3035351054634096
-0.3033719472451413
-0.30320860737476946
-0.30304508046259554
-0.30288136110862596
-0.3027174439028578
-0.30255332342556784
-0.30238899424760146
-0.3022244509306642
-0.30205968802761446
-0.30189470008275837
-0.3017294816321452
-0.30156402720386516
-0.30139833131834814
-0.30123238848866496
-0.30106619322082856
-0.3008997400140979
-0.300733023361283
-0.30056603774905133
-0.3003987776582357
-0.3002312375641434
-0.3000634119368671
-0.2998952952415969
-0.29972688193893376
-0.2995581664852044
-0.29938914333277733
-0.2992198069303806
-0.2990501517234203
-0.29888017215430107
-0.298709862662747
-0.29853921768612496
-0.2983682316597678
-0.2981968990172998
-0.2980252141909631
-0.29785317161194513
-0.29768076571070734
-0.29750799091731495
-0.2973348416617681
-0.2971613123743341
-0.2969873974858803
-0.2968130914282088
-0.29663838863439146
-0.2964632835391069
-0.29628777057897726
-0.29611184419290715
-0.2959354988224232
-0.29575872891201405
-0.2955815289094722
-0.29540389326623595
-0.29522581643773294
-0.2950472928837242
-0.29486831706864924
-0.2946888834619714
-0.2945089865385254
-0.29432862077886407
-0.29414778066960706
-0.29396646070378973
-0.2937846553812129
-0.29360235920879363
-0.2934195667009163
-0.2932362723797842
-0.2930524707757729
-0.29286815642778247
-0.2926833238835921
-0.29249796770021397
-0.2923120824442488
-0.2921256626922408
-0.29193870303103386
-0.29175119805812855
-0.2915631423820387
-0.29137453062264884
-0.29118535741157225
-0.29099561739250956
-0.29080530522160686
-0.2906144155678154
-0.29042294311325034
-0.29023088255355073
-0.2900382285982397
-0.2898449759710844
-0.28965111941045635
-0.28945665366969253
-0.28926157351745585
-0.28906587373809634
-0.288869549132012
-0.28867259451601046
-0.28847500472366994
-0.2882767746057009
-0.28807789903030684
-0.28787837288354645
-0.2876781910696944
-0.28747734851160245
-0.28727584015106145
-0.2870736609491614
-0.28687080588665337
-0.28666726996430925
-0.286463048203283
-0.28625813564547087
-0.28605252735387116
-0.28584621841294433
-0.2856392039289722
-0.2854314790304173
-0.2852230388682815
-0.2850138786164642
-0.2848039934721205
-0.2845933786560183
-0.2843820294128959
-0.28416994101181725
-0.2839571087465293
-0.2837435279358157
-0.28352919392385284
-0.28331410208056285
-0.28309824780196746
-0.2828816265105404
-0.2826642336555594
-0.2824460647134569
-0.28222711518817084
-0.28200738061149366
-0.28178685654342117
-0.2815655385724999
-0.28134342231617404
-0.28112050342113104
-0.2808967775636463
-0.2806722404499268
-0.28044688781645405
-0.2802207154303251
-0.27999371908959325
-0.2797658946236067
-0.27953723789334733
-0.27930774479176645
-0.2790774112441211
-0.27884623320830737
-0.27861420667519354
-0.2783813276689515
-0.2781475922473863
-0.27791299650226475
-0.2776775365596428
-0.2774412085801902
-0.27720400875951495
-0.2769659333284849
-0.2767269785535491
-0.276487140737056
-0.27624641621757096
-0.27600480137019157
-0.27576229260686125
-0.2755188863766811
-0.2752745791662192
-0.27502936749981965
-0.2747832479399076
-0.27453621708729375
-0.274288271581476
-0.27403940810093963
-0.27378962336345514
-0.27353891412637354
-0.2732872771869198
-0.27303470938248453
-0.2727812075909124
-0.27252676873078907
-0.27227138976172494
-0.27201506768463735
-0.2717577995420304
-0.271499582418271
-0.27124041343986355
-0.2709802897757221
-0.27071920863743926
-0.27045716727955277
-0.27019416299980936
-0.2699301931394258
-0.2696652550833473
-0.2693993462605033
-0.2691324641440593
-0.2688646062516673
-0.26859577014571245
-0.2683259534335563
-0.26805515376777805
-0.26778336884641185
-0.2675105964131813
-0.2672368342577307
-0.266962080215853
-0.266686332169715
-0.266409588048078
-0.26613184582651656
-0.2658531035276327
-0.26557335922126724
-0.26529261102470764
-0.2650108571028915
-0.2647280956686079
-0.26444432498269344
-0.2641595433542259
-0.26387374914071327
-0.2635869407482796
-0.26329911663184646
-0.2630102752953113
-0.2627204152917204
-0.2624295352234397
-0.26213763374232013
-0.26184470954985933
-0.26155076139735955
-0.26125578808608063
-0.2609597884673896
-0.2606627614429051
-0.26036470596463823
-0.2600656210351281
-0.2597655057075743
-0.2594643590859632
-0.259162180325191
-0.2588589686311815
-0.2585547232609995
-0.25824944352295937
-0.2579431287767284
-0.2576357784334268
-0.25732739195572074
-0.25701796885791217
-0.2567075087060226
-0.2563960111178726
-0.2560834757631558
-0.25576990236350755
-0.25545529069256867
-0.2551396405760442
-0.2548229518917564
-0.254505224569692
-0.25418645859204514
-0.25386665399325425
-0.2535458108600329
-0.2532239293313956
-0.25290100959867806
-0.2525770519055515
-0.2522520565480313
-0.25192602387447893
-0.2515989542856002
-0.25127084823443513
-0.2509417062263431
-0.25061152881898163
-0.25028031662227956
-0.24994807029840302
-0.249614790561716
-0.24928047817873425
-0.24894513396807316
-0.24860875880038855
-0.24827135359831198
-0.24793291933637837
-0.247593457040948
-0.24725296779012124
-0.24691145271364692
-0.24656891299282338
-0.24622534986039352
-0.24588076460043215
-0.2455351585482268
-0.245188533090151
-0.2448408896635314
-0.2444922297565067
-0.24414255490787984
-0.24379186670696287
-0.24344016679341476
-0.24308745685707078
-0.24273373863776565
-0.24237901392514816
-0.242023284558489
-0.24166655242648016
-0.24130881946702676
-0.24095008766703158
-0.24059035906217105
-0.24022963573666375
-0.23986791982303032
-0.23950521350184623
-0.23914151900148534
-0.2387768385978562
-0.23841117461412903
-0.2380445294204553
-0.23767690543367853
-0.2373083051170366
-0.23693873097985496
-0.2365681855772323
-0.2361966715097166
-0.23582419142297303
-0.23545074800744215
-0.23507634399799043
-0.2347009821735507
-0.2343246653567543
-0.23394739641355305
-0.23356917825283363
-0.23319001382602114
-0.23280990612667463
-0.23242885819007156
-0.23204687309278485
-0.2316639539522486
-0.2312801039263151
-0.2308953262128019
-0.2305096240490291
-0.2301230007113468
-0.22973545951465252
-0.22934700381189857
-0.22895763699359006
-0.2285673624872715
-0.2281761837570041
-0.2277841043028325
-0.2273911276602412
-0.2269972573996004
-0.22660249712560118
-0.22620685047668038
-0.22581032112443486
-0.22541291277302447
-0.22501462915856438
-0.22461547404850715
-0.22421545124101286
-0.22381456456430848
-0.22341281787603617
-0.22301021506259075
-0.22260676003844485
-0.22220245674546352
-0.2217973091522069
-0.22139132125322192
-0.2209844970683214
-0.22057684064185243
-0.22016835604195203
-0.2197590473597919
-0.21934891870881043
-0.21893797422393302
-0.21852621806077976
-0.21811365439486222
-0.21770028742076614
-0.21728612135132322
-0.21687116041676943
-0.21645540886389175
-0.21603887095516122
-0.21562155096785418
-0.2152034531931602
-0.21478458193527722
-0.21436494151049373
-0.2139445362462581
-0.2135233704802343
-0.21310144855934515
-0.2126787748388012
-0.21225535368111725
-0.2118311894551148
-0.21140628653491073
-0.2109806492988936
-0.2105542821286837
-0.2101271894080824
-0.20969937552200474
-0.20927084485540004
-0.20884160179215694
-0.20841165071399553
-0.207980995999344
-0.20754964202220205
-0.20711759315098832
-0.20668485374737544
-0.20625142816510794
-0.20581732074880793
-0.2053825358327631
-0.204947077739703
-0.20451095077955755
-0.20407415924820232
-0.20363670742618695
-0.20319859957745
-0.20275983994801744
-0.2023204327646856
-0.20188038223368837
-0.20143969253935
-0.2009983678427208
-0.20055641228019694
-0.20011382996212546
-0.19967062497139243
-0.1992268013619946
-0.19878236315759573
-0.1983373143500659
-0.19789165889800459
-0.1974454007252474
-0.19699854371935555
-0.1965510917300896
-0.19610304856786553
-0.19565441800219396
-0.19520520376010275
-0.19475540952454234
-0.19430503893277368
-0.19385409557473887
-0.19340258299141438
-0.19295050467314717
-0.1924978640579723
-0.19204466452991392
-0.19159090941726703
-0.19113660199086274
-0.19068174546231492
-0.1902263429822481
-0.189770397638508
-0.18931391245435347
-0.1888568903866299
-0.18839933432392408
-0.1879412470847
-0.18748263141541693
-0.18702348998862778
-0.1865638254010587
-0.1861036401716693
-0.18564293673969484
-0.18518171746266743
-0.18471998461441924
-0.18425774038306564
-0.18379498686896867
-0.18333172608268106
-0.1828679599428698
-0.18240369027422126
-0.1819389188053243
-0.18147364716653464
-0.1810078768878186
-0.18054160939657626
-0.18007484601544438
-0.17960758796007903
-0.17913983633691627
-0.17867159214091377
-0.17820285625327048
-0.17773362943912524
-0.17726391234523453
-0.1767937054976293
-0.1763230092992492
-0.17585182402755745
-0.17538014983213152
-0.17490798673223434
-0.17443533461436267
-0.1739621932297734
-0.17348856219198827
-0.17301444097427615
-0.1725398289071134
-0.17206472517562144
-0.17158912881698163
-0.17111303871782862
-0.17063645361161933
-0.17015937207598092
-0.16968179253003374
-0.16920371323169325
-0.1687251322749473
-0.1682460475871107
-0.16776645692605602
-0.1672863578774212
-0.16680574785179336
-0.1663246240818685
-0.1658429836195877
-0.16536082333324936
-0.16487813990459665
-0.16439492982588083
-0.1639111893969013
-0.16342691472201953
-0.1629421017071495
-0.16245674605672222
-0.16197084327062694
-0.16148438864112585
-0.16099737724974494
-0.160509803964138
-0.16002166343492713
-0.15953295009251622
-0.15904365814387955
-0.15855378156932443
-0.15806331411922797
-0.1575722493107481
-0.15708058042450795
-0.15658830050125416
-0.1560954023384893
-0.1556018784870769
-0.1551077212478209
-0.1546129226680168
-0.15411747453797797
-0.15362136838753293
-0.15312459548249702
-0.1526271468211154
-0.15212901313048016
-0.15163018486291863
-0.15113065219235483
-0.1506304050106419
-0.15012943292386877
-0.14962772524863677
-0.14912527100830825
-0.14862205892922853
-0.14811807743691718
-0.1476133146522326
-0.1471077583875059
-0.14660139614264844
-0.14609421510122778
-0.14558620212651652
-0.1450773437575103
-0.14456762620491787
-0.1440570353471205
-0.14354555672610247
-0.1430331755433507
-0.1425198766557258
-0.1420056445713025
-0.1414904634451794
-0.14097431707525848
-0.1404571888979949
-0.13993906198411554
-0.13941991903430667
-0.1388997423748709
-0.1383785139533532
-0.1378562153341359
-0.13733282769400146
-0.13680833181766455
-0.1362827080932733
-0.13575593650787648
-0.13522799664286111
-0.13469886766935674
-0.1341685283436081
-0.13363695700231526
-0.1331041315579412
-0.13257002949398683
-0.13203462786023373
-0.13149790326795324
-0.13095983188508287
-0.1304203894313698
-0.12987955117348055
-0.12933729192007765
-0.12879358601686203
-0.12824840734158266
-0.12770172929901125
-0.12715352481588355
-0.1266037663358059
-0.12605242581412818
-0.1254994747127816
-0.12494488399508236
-0.12438862412049934
-0.12383066503938861
-0.12327097618769195
-0.1227095264815995
-0.12214628431217778
-0.12158121753996248
-0.12101429348951442
-0.12044547894394092
-0.11987474013937977
-0.11930204275944867
-0.11872735192965683
-0.11815063221178135
-0.11757184759820527
-0.11699096150622157
-0.11640793677229766
-0.11582273564630374
-0.115235319785704
-0.11464565024971102
-0.11405368749340106
-0.11345939136179323
-0.11286272108388967
-0.11226363526667849
-0.11166209188909798
-0.11105804829596316
-0.11045146119185217
-0.10984228663495704
-0.10923048003089231
-0.10861599612646677
-0.10799878900341547
-0.10737881207209249
-0.10675601806512436
-0.10613035903102302
-0.10550178632776042
-0.10487025061630256
-0.10423570185410286
-0.10359808928855563
-0.10295736145041007
-0.10231346614714171
-0.10166635045628536
-0.1010159607187251
-0.10036224253194448
-0.09970514074323539
-0.0990445994428647
-0.09838056195719963
-0.09771297084179253
-0.09704176787442198
-0.09636689404809312
-0.09568828956399456
-0.09500589382441421
-0.09431964542561172
-0.09362948215064842
-0.0929353409621736
-0.09223715799516896
-0.09153486854964937
-0.09082840708331952
-0.0901177072041871
-0.08940270166313352
-0.08868332234643939
-0.08795950026826593
-0.08723116556309213
-0.08649824747810875
-0.08576067436556584
-0.08501837367507603
-0.08427127194587386
-0.08351929479902864
-0.0827623669296127
-0.08200041209882347
-0.08123335312606084
-0.08046111188095811
-0.07968360927536683
-0.07890076525529516
-0.07811249879280108
-0.07731872787783739
-0.07651936951005145
-0.07571433969053648
-0.07490355341353733
-0.07408692465810784
-0.07326436637972156
-0.07243579050183341
-0.07160110790739538
-0.07076022843032365
-0.06991306084691629
-0.06905951286722356
-0.06819949112637042
-0.06733290117582891
-0.06645964747464311
-0.06557963338060213
-0.06469276114136807
-0.06379893188555108
-0.06289804561373608
-0.061990001189459465
-0.061074696330136125
-0.06015202759793564
-0.05922189039060882
-0.05828417893226229
-0.057338786264084785
-0.05638560423501976
-0.05542452349238847
-0.05445543347246101
-0.05347822239097694
-0.052492777233612675
-0.051498983746397664
-0.05049672642607911
-0.049485888510433396
-0.04846635196852561
-0.04743799749091582


==> attachments/RF_data_1ZSG_pred_shifted.txt <==
-0.98159399
-0.9807404663033022
-0.9798915023404915
-0.9790469934484798
-0.9782068362717043
-0.9773709287518054
-0.9765391701173559
-0.9757114608736498
-0.9748877027925413
-0.9740677989023433
-0.9732516534777752
-0.9724391720299699
-0.9716302612965303
-0.9708248292316445
-0.9700227849962494
-0.9692240389482525
-0.9684285026328038
-0.9676360887726224
-0.9668467112583752
-0.9660602851391092
-0.9652767266127348
-0.9644959530165633
-0.9637178828178955
-0.9629424356046612
-0.9621695320761129
-0.9613990940335692
-0.9606310443712102
-0.9598653070669234
-0.959101807173202
-0.958340470808093
-0.9575812251461953
-0.9568239984097101
-0.9560687198595393
-0.9553153197864367
-0.9545637295022052
-0.9538138813309482
-0.9530657086003669
-0.9523191456331082
-0.9515741277381625
-0.9508305912023091
-0.9500884732816116
-0.94934771219296
-0.9486082471056639
-0.9478700181330918
-0.9471329663243585
-0.9463970336560616
-0.945662163024065
-0.9449282982353294
-0.9441953839997907
-0.9434633659222856
-0.942732190494524
-0.9420018050871066
-0.9412721579415936
-0.9405431981626132
-0.9398148757100231
-0.939087141391112
-0.9383599468528523
-0.937633244574194
-0.9369069878584076
-0.93618113082547
-0.935455628404497
-0.9347304363262198
-0.9340055111155067
-0.9332808100839299
-0.9325562913223767
-0.9318319136937033
-0.9311076368254356
-0.9303834211025117
-0.9296592276600688
-0.9289350183762746
-0.9282107558652001
-0.9274864034697384
-0.9267619252545644
-0.9260372859991376
-0.9253124511907497
-0.9245873870176115
-0.9238620603619856
-0.923136438793359
-0.9224104905616586
-0.9216841845905085
-0.9209574904705292
-0.920230378452679
-0.9195028194416345
-0.9187747849892153
-0.918046247287848
-0.9173171791640718
-0.9165875540720839
-0.9158573460873266
-0.9151265299001147
-0.9143950808093023
-0.9136629747159908
-0.9129301881172757
-0.9121966981000339
-0.9114624823347514
-0.9107275190693875
-0.9099917871232824
-0.9092552658811004
-0.9085179352868143
-0.907779775837727
-0.9070407685785332
-0.9063008950954189
-0.9055601375101979
-0.9048184784744902
-0.9040759011639335
-0.9033323892724366
-0.9025879270064686
-0.9018424990793857
-0.9010960907057957
-0.9003486875959595
-0.8996002759502307
-0.8988508424535301
-0.898100374269859
-0.8973488590368474
-0.8965962848603397
-0.8958426403090172
-0.8950879144090549
-0.8943320966388159
-0.8935751769235807
-0.8928171456303133
-0.8920579935624612
-0.8912977119547926
-0.8905362924682668
-0.8897737271849419
-0.8890100086029151
-0.8882451296313006
-0.8874790835852385
-0.886711864180942
-0.8859434655307757
-0.8851738821383707
-0.884403108893771
-0.8836311410686167
-0.8828579743113588
-0.8820836046425083
-0.8813080284499192
-0.8805312424841037
-0.8797532438535817
-0.8789740300202621
-0.8781935987948587
-0.8774119483323369
-0.8766290771273939
-0.8758449840099717
-0.8750596681408013
-0.8742731290069804
-0.8734853664175816
-0.8726963804992937
-0.8719061716920938
-0.8711147407449521
-0.8703220887115665
-0.8695282169461297
-0.8687331270991279
-0.8679368211131686
-0.867139301218841
-0.866340569930606
-0.8655406300427186
-0.8647394846251778
-0.8639371370197095
-0.8631335908357781
-0.8623288499466293
-0.8615229184853603
-0.860715800841024
-0.859907501654758
-0.8590980258159472
-0.8582873784584123
-0.8574755649566311
-0.8566625909219853
-0.8558484621990387
-0.8550331848618428
-0.854216765210273
-0.8533992097663904
-0.8525805252708348
-0.8517607186792441
-0.8509397971587026
-0.8501177680842181
-0.8492946390352251
-0.8484704177921164
-0.847645112332804
-0.8468187308293048
-0.8459912816443557
-0.8451627733280541
-0.8443332146145278
-0.8435026144186301
-0.8426709818326619
-0.8418383261231212
-0.8410046567274788
-0.8401699832509804
-0.8393343154634753
-0.8384976632962706
-0.8376600368390125
-0.8368214463365925
-0.8359819021860809
-0.8351414149336834
-0.8342999952717259
-0.8334576540356642
-0.8326144022011174
-0.8317702508809278
-0.8309252113222464
-0.8300792949036421
-0.829232513132236
-0.8283848776408613
-0.8275364001852464
-0.8266870926412238
-0.8258369670019617
-0.8249860353752221
-0.8241343099806405
-0.8232818031470316
-0.822428527309717
-0.821574495007879
-0.8207197188819346
-0.8198642116709373
-0.8190079862099978
-0.8181510554277319
-0.8172934323437283
-0.8164351300660415
-0.8155761617887071
-0.8147165407892789
-0.8138562804263904
-0.8129953941373371
-0.8121338954356824
-0.8112717979088854
-0.8104091152159504
-0.8095458610851003
-0.8086820493114689
-0.8078176937548173
-0.8069528083372729
-0.8060874070410865
-0.8052215039064144
-0.8043551130291205
-0.8034882485585987
-0.8026209246956183
-0.8017531556901896
-0.8008849558394499
-0.8000163394855714
-0.7991473210136887
-0.7982779148498483
-0.7974081354589772
-0.7965379973428722
-0.7956675150382105
-0.7947967031145793
-0.7939255761725253
-0.793054148841626
-0.7921824357785782
-0.7913104516653081
-0.7904382112071006
-0.7895657291307483
-0.7886930201827183
-0.7878200991273406
-0.7869469807450152
-0.7860736798304364
-0.7852002111908379
-0.784326589644257
-0.7834528300178157
-0.782578947146023
-0.781704955869093
-0.7808308710312837
-0.7799567074792527
-0.7790824800604328
-0.778208203621423
-0.7773338930064005
-0.7764595630555492
-0.7755852286035055
-0.7747109044778229
-0.7738366054974536
-0.7729623464712482
-0.7720881421964725
-0.7712140074573407
-0.770339957023568
-0.7694660056489374
-0.7685921680698874
-0.7677184590041117
-0.7668448931491806
-0.7659714851811754
-0.7650982497533422
-0.76422520149476
-0.7633523550090259
-0.7624797248729585
-0.7616073256353143
-0.7607351718155225
-0.7598632779024354
-0.7589916583530946
-0.7581203275915119
-0.7572493000074687
-0.7563785899553285
-0.7555082117528656
-0.7546381796801106
-0.7537685079782083
-0.7528992108482949
-0.752030302450387
-0.7511617969022875
-0.7502937082785047
-0.7494260506091893
-0.7485588378790836
-0.7476920840264855
-0.7468258029422291
-0.745960008468678
-0.7450947143987338
-0.7442299344748581
-0.7433656823881104
-0.7425019717771989
-0.7416388162275455
-0.7407762292703647
-0.7399142243817572
-0.7390528149818164
-0.7381920144337494
-0.7373318360430106
-0.7364722930564495
-0.7356133986614727
-0.7347551659852173
-0.7338976080937397
-0.7330407379912158
-0.7321845686191558
-0.7313291128556312
-0.7304743835145141
-0.729620393344731
-0.7287671550295284
-0.7279146811857503
-0.7270629843631299
-0.7262120770435928
-0.7253619716405729
-0.7245126804983401
-0.7236642158913408
-0.7228165900235514
-0.7219698150278416
-0.7211239029653517
-0.7202788658248809
-0.7194347155222881
-0.718591463899904
-0.7177491227259538
-0.7169077036939939
-0.7160672184223583
-0.7152276784536167
-0.7143890952540441
-0.7135514802131021
-0.7127148446429307
-0.7118791997778515
-0.7110445567738818
-0.7102109267082595
-0.70937832057898
-0.7085467493043422
-0.7077162237225059
-0.7068867545910601
-0.7060583525866018
-0.7052310283043254
-0.7044047922576212
-0.703579654877686
-0.7027556265131432
-0.7019327174296724
-0.701110937809651
-0.7002902977518023
-0.6994708072708583
-0.698652476297228
-0.6978353146766779
-0.6970193321700217
-0.6962045384528196
-0.6953909431150865
-0.6945785556610111
-0.693767385508683
-0.6929574419898298
-0.6921487343495638
-0.6913412717461367
-0.6905350632507052
-0.6897301178471039
-0.6889264444316282
-0.6881240518128254
-0.6873229487112962
-0.6865231437595024
-0.6857246455015858
-0.6849274623931939
-0.684131602801315
-0.6833370750041224
-0.6825438871908254
-0.6817520474615292
-0.6809615638271047
-0.6801724442090642
-0.6793846964394462
-0.6785983282607085
-0.677813347325629
-0.6770297611972146
-0.6762475773486175
-0.67546680316306
-0.6746874459337665
-0.6739095128639033
-0.6731330110665258
-0.6723579475645336
-0.6715843292906333
-0.6708121630873077
-0.6700414557067927
-0.6692722138110624
-0.6685044439718203
-0.6677381526704976
-0.6669733462982597
-0.6662100311560185
-0.6654482134544518
-0.6646878993140309
-0.6639290947650528
-0.6631718057476806
-0.6624160381119916
-0.6616617976180282
-0.6609090899358608
-0.6601579206456517
-0.6594082952377299
-0.6586602191126699
-0.6579136975813759
-0.6571687358651762
-0.6564253390959193
-0.6556835123160786
-0.6549432604788632
-0.6542045884483333
-0.6534675009995232
-0.6527320028185689
-0.6519980985028418
-0.6512657925610895
-0.6505350894135803
-0.6498059933922542
-0.6490785087408798
-0.6483526396152174
-0.6476283900831846
-0.6469057641250321
-0.6461847656335195
-0.6454653984141008
-0.6447476661851134
-0.6440315725779714
-0.6433171211373657
-0.642604315321468
-0.6418931585021409
-0.6411836539651518
-0.6404758049103921
-0.6397696144521027
-0.6390650856191009
-0.6383622213550163
-0.6376610245185281
-0.6369614978836086
-0.6362636441397705
-0.6355674658923198
-0.6348729656626122
-0.6341801458883142
-0.6334890089236688
-0.6327995570397649
-0.6321117924248124
-0.6314257171844199
-0.6307413333418769
-0.630058642838441
-0.6293776475336289
-0.62869834920551
-0.6280207495510064
-0.6273448501861941
-0.6266706526466109
-0.6259981583875657
-0.6253273687844526
-0.6246582851330689
-0.6239909086499367
-0.6233252404726276
-0.6226612816600908
-0.6219990331929864
-0.6213384959740199
-0.6206796708282815
-0.6200225585035887
-0.6193671596708316
-0.618713474924322
-0.6180615047821458
-0.6174112496865177
-0.6167627100041407
-0.6161158860265665
-0.6154707779705613
-0.614827385978472
-0.6141857101185982
-0.6135457503855651
-0.6129075067006994
-0.6122709789124086
-0.6116361667965632
-0.6110030700568817
-0.6103716883253166
-0.6097420211624454
-0.6091140680578626
-0.6084878284305755
-0.6078633016294005
-0.6072404869333642
-0.6066193835521053
-0.60599999062628
-0.6053823072279682
-0.6047663323610832
-0.6041520649617843
-0.6035395038988894
-0.6029286479742918
-0.6023194959233779
-0.6017120464154475
-0.6011062980541367
-0.6005022493778411
-0.5998998988601427
-0.5992992449102378
-0.598700285873367
-0.598103020031247
-0.5975074456025044
-0.5969135607431107
-0.59632136354682
-0.5957308520456067
-0.5951420242101069
-0.5945548779500601
-0.5939694111147528
-0.5933856214934629
-0.5928035068159071
-0.5922230647526886
-0.5916442929157465
-0.5910671888588063
-0.5904917500778325
-0.5899179740114815
-0.5893458580415564
-0.5887753994934631
-0.5882065956366672
-0.5876394436851521
-0.5870739407978781
-0.5865100840792435
-0.5859478705795453
-0.5853872972954423
-0.5848283611704176
-0.5842710590952436
-0.5837153879084473
-0.5831613443967761
-0.5826089252956649
-0.5820581272897033
-0.5815089470131053
-0.580961381050177
-0.580415425935788
-0.5798710781558405
-0.5793283341477419
-0.5787871903008756
-0.5782476429570739
-0.5777096884110906
-0.5771733229110748
-0.5766385426590441
-0.5761053438113598
-0.5755737224792006
-0.5750436747290385
-0.5745151965831137
-0.5739882840199105
-0.5734629329746338
-0.5729391393396841
-0.5724168989651353
-0.5718962076592105
-0.5713770611887592
-0.5708594552797343
-0.5703433856176684
-0.5698288478481522
-0.5693158375773104
-0.5688043503722796
-0.5682943817616851
-0.5677859272361182
-0.5672789822486127
-0.5667735422151227
-0.5662696025149984
-0.5657671584914633
-0.5652662054520907
-0.5647667386692793
-0.5642687533807297
-0.5637722447899197
-0.5632772080665802
-0.5627836383471697
-0.5622915307353495
-0.5618008803024573
-0.5613116820879823
-0.5608239311000371
-0.5603376223158327
-0.559852750682149
-0.5593693111158087
-0.5588872985041472
-0.5584067077054851
-0.557927533549597
-0.5574497708381826
-0.5569734143453354
-0.5564984588180105
-0.5560248989764938
-0.5555527295148676
-0.5550819451014779
-0.5546125403794
-0.5541445099669027
-0.553677848457913
-0.5532125504224792
-0.552748610407233
-0.552286022935851
-0.5518247825095159
-0.5513648836073755
-0.5509063206870017
-0.5504490881848486
-0.5499931805167092
-0.5495385920781707
-0.5490853172450703
-0.548633350373948
-0.5481826858025003
-0.5477333178500308
-0.5472852408179012
-0.5468384489899812
-0.5463929366330958
-0.5459486979974731
-0.5455057273171897
-0.5450640188106157
-0.5446235666808583
-0.5441843651162036
-0.5437464082905575
-0.5433096903638863
-0.5428742054826537
-0.5424399477802591
-0.542006911377472
-0.541575090382868
-0.5411444788932599
-0.5407150709941311
-0.540286860760064
-0.5398598422551704
-0.5394340095335171
-0.5390093566395534
-0.5385858776085339
-0.5381635664669426
-0.537742417232913
-0.537322423916649
-0.5369035805208421
-0.5364858810410891
-0.536069319466306
-0.5356538897791425
-0.5352395859563933
-0.5348264019694083
-0.5344143317845014
-0.5340033693633571
-0.533593508663436
-0.5331847436383786
-0.532777068238406
-0.5323704764107212
-0.5319649620999068
-0.5315605192483221
-0.5311571417964974
-0.530754823683527
-0.530353558847461
-0.5299533412256946
-0.5295541647553552
-0.5291560233736888
-0.5287589110184436
-0.5283628216282522
-0.5279677491430115
-0.5275736875042615
-0.5271806306555614
-0.5267885725428639
-0.5263975071148881
-0.5260074283234899
-0.5256183301240306
-0.5252302064757437
-0.5248430513421001
-0.5244568586911693
-0.5240716224959823
-0.5236873367348882
-0.5233039953919123
-0.5229215924571103
-0.5225401219269208
-0.5221595778045159
-0.5217799541001498
-0.521401244831505
-0.5210234440240369
-0.5206465457113159
-0.5202705439353672
-0.5198954327470093
-0.5195212062061898
-0.5191478583823184
-0.5187753833545995
-0.518403775212361
-0.5180330280553818
-0.5176631359942165
-0.517294093150519
-0.5169258936573623
-0.5165585316595579
-0.5161920013139714
-0.515826296789837
-0.5154614122690693
-0.5150973419465724
-0.514734080030548
-0.5143716207428
-0.5140099583190375
-0.5136490870091758
-0.5132890010776338
-0.5129296948036308
-0.5125711624814804
-0.512213398420881
-0.5118563969472056
-0.511500152401789
-0.5111446591422115
-0.5107899115425817
-0.510435903993816
-0.5100826309039165
-0.509730086698246
-0.5093782658198007
-0.5090271627294813
-0.5086767719063601
-0.5083270878479482
-0.5079781050704573
-0.5076298181090623
-0.5072822215181588
-0.50693530987162
-0.5065890777630504
-0.5062435198060373
-0.5058986306343995
-0.5055544049024354
-0.5052108372851651
-0.5048679224785743
-0.5045256551998525
-0.5041840301876305
-0.5038430422022152
-0.5035026860258214
-0.5031629564628017
-0.5028238483398741
-0.5024853565063464
-0.5021474758343387
-0.5018102012190042
-0.5014735275787457
-0.5011374498554313
-0.5008019630146068
-0.5004670620457061
-0.500132741962259
-0.499798997802096
-0.49946582462755196
-0.49913321752566553
-0.4988011716083775
-0.4984696820127265
-0.4981387439010413
-0.49780835246113186
-0.49747850290647694
-0.49714919047640993
-0.4968204104363017
-0.4964921580777414
-0.49616442871871413
-0.49583721770377703
-0.49551052040423227
-0.49518433221829766
-0.49485864857127465
-0.4945334649157146
-0.49420877673158126
-0.493884579526412
-0.49356086883547595
-0.49323764022192984
-0.4929148892769708
-0.4925926116199879
-0.49227080289871006
-0.49194945878935187
-0.491628574996757
-0.49130814725453914
-0.4909881713252203
-0.4906686430003669
-0.4903495581007229
-0.4900309124763409
-0.4897127020067111
-0.48939492260088624
-0.48907757019760634
-0.4887606407654188
-0.48844413030279765
-0.48812803483825923
-0.48781235043047616
-0.4874970731683882
-0.48718219917131156
-0.4868677245890445
-0.48655364560197145
-0.48623995842116435
-0.4859266592884818
-0.48561374447666483
-0.4853012102894317
-0.4849890530615689
-0.48467726915902043
-0.48436585497897455
-0.4840548069499479
-0.4837441215318673
-0.4834337952161492
-0.48312382452577657
-0.48281420601537334
-0.4825049362712766
-0.4821960119116064
-0.48188742958633246
-0.4815791859773398
-0.48127127779849055
-0.4809637017956844
-0.4806564547469159
-0.48034953346233
-0.4800429347842748
-0.479736655587352
-0.47943069277846506
-0.4791250432968648
-0.47881970411419295
-0.4785146722345227
-0.4782099446943981
-0.47790551856286934
-0.47760139094152765
-0.47729755896453574
-0.4769940197986583
-0.47669077064328785
-0.47638780873046976
-0.47608513132492425
-0.4757827357240667
-0.47548061925802465
-0.47517877928965363
-0.4748772132145497
-0.4745759184610604
-0.474274892490293
-0.4739741327961209
-0.4736736369051867
-0.4733734023769049
-0.4730734268034599
-0.4727737078098041
-0.4724742430536519
-0.4721750302254727
-0.47187606704848095
-0.4715773512786243
-0.4712788807045693
-0.470980653147685
-0.47068266646202456
-0.470384918534304
-0.47008740728387943
-0.469790130662722
-0.46949308665539025
-0.4691962732790004
-0.46889968858319486
-0.46860333065010834
-0.4683071975943315
-0.4680112875628729
-0.4677155987351186
-0.4674201293227898
-0.46712487756989807
-0.4668298417526984
-0.466535020179641
-0.4662404111913196
-0.4659460131604189
-0.46565182449165926
-0.46535784362173965
-0.465064069019278
-0.46477049918475055
-0.4644771326504276
-0.464183967980309
-0.46389100377005577
-0.4635982386469215
-0.4633056712696803
-0.46301330032855337
-0.4627211245451337
-0.46242914267230834
-0.46213735349417906
-0.4618457558259809
-0.4615543485139988
-0.461263130435482
-0.4609721004985571
-0.46068125764213863
-0.4603906008358379
-0.46010012907986975
-0.459809841404958
-0.45951973687223807
-0.4592298145731588
-0.458940073629381
-0.45865051319267575
-0.4583611324448197
-0.4580719305974885
-0.4577829068921496
-0.4574940605999514
-0.45720539102161223
-0.4569168974873067
-0.45662857935655016
-0.45634043601808205
-0.45605246688974654
-0.45576467141837224
-0.4554770490796498
-0.4551895993780076
-0.45490232184648605
-0.45461521604661
-0.45432828156825933
-0.45404151802953807
-0.4537549250766416
-0.45346850238372255
-0.4531822496527543
-0.4528961666133936
-0.45261025302284136
-0.45232450866570123
-0.4520389333538373
-0.45175352692622994
-0.4514682892488297
-0.45118322021441015
-0.4508983197424186
-0.450613587778826
-0.4503290242959742
-0.45004462929242295
-0.449760402792794
-0.449476344847615
-0.4491924555331608
-0.44890873495129396
-0.44862518322930356
-0.44834180051974226
-0.4480585870002623
-0.4477755428734498
-0.4474926683666578
-0.4472099637318376
-0.4469274292453691
-0.4466450652078892
-0.4463628719441193
-0.4460808498026909
-0.445798999155971
-0.4455173203998838
-0.445235813953734
-0.4449544802600265
-0.4446733197842858
-0.4443923330148738
-0.4441115204628065
-0.4438308826615693
-0.4435504201669308
-0.4432701335567558
-0.44299002343081695
-0.4427100904106045
-0.44243033513913593
-0.44215075828076356
-0.4418713605209813
-0.44159214256623
-0.4413131051437018
-0.4410342490011434
-0.44075557490665807
-0.4404770836485064
-0.440198776034906
-0.4399206528938303
-0.4396427150728064
-0.4393649634387107
-0.4390873988775653
-0.4388100222943317
-0.4385328346127042
-0.4382558367749026
-0.43797902974146286
-0.437702414491028
-0.4374259920201368
-0.4371497633430127
-0.43687372949135045
-0.4365978915141033
-0.4363222504772675
-0.43604680746366814
-0.43577156357274127
-0.4354965199203179
-0.435221677638405
-0.4349470378749671
-0.4346726017937059
-0.43439837057384006
-0.43412434540988304
-0.4338505275114213
-0.43357691810289084
-0.43330351842335335
-0.43303032972627137
-0.4327573532792831
-0.43248459036397574
-0.43221204227565874
-0.43193971032313616
-0.43166759582847825
-0.4313957001267922
-0.4311240245659926
-0.4308525705065707
-0.43058133932136383
-0.43031033239532307
-0.43003955112528136
-0.42976899691972015
-0.4294986711985362
-0.4292285753928074
-0.42895871094455756
-0.428689079306522
-0.42841968194191077
-0.4281505203241733
-0.42788159593676056
-0.4276129102728885
-0.42734446483529986
-0.4270762611360258
-0.4268083006961473
-0.42654058504555575
-0.4262731157227137
-0.42600589427441415
-0.42573892225554066
-0.4254722012288264
-0.4252057327646124
-0.42493951844060673
-0.4246735598416419
-0.4244078585594332
-0.4241424161923354
-0.42387723434510055
-0.42361231462863425
-0.4233476586597524
-0.42308326806093755
-0.42281914446009483
-0.42255528949030785
-0.4222917047895938
-0.42202839200065956
-0.4217653527706562
-0.4215025887509344
-0.42124010159679887
-0.4209778929672635
-0.4207159645248054
-0.42045431793511995
-0.420192954866874
-0.4199318769914614
-0.41967108598275615
-0.4194105835168669
-0.4191503712718907
-0.4188904509276673
-0.4186308241655329
-0.4183714926680737
-0.41811245811888065
-0.41785372220230266
-0.417595286603201
-0.4173371530067031
-0.41707932309795676
-0.4168217985618841
-0.41656458108293637
-0.4163076723448473
-0.41605107403038866
-0.41579478782112395
-0.41553881539716386
-0.4152831584369205
-0.41502781861686283
-0.41477279761127195
-0.41451809709199633
-0.4142637187282075
-0.41400966418615603
-0.41375593512892767
-0.4135025332161995
-0.4132494601039969
-0.41299671744445
-0.4127443068855515
-0.41249223007091373
-0.4122404886395266
-0.41198908422551594
-0.4117380184579019
-0.411487292960358
-0.41123690935096996
-0.410986869241996
-0.4107371742396266
-0.41048782594374494
-0.41023882594768785
-0.40999017583800734
-0.4097418771942324
-0.40949393158863095
-0.4092463405859733
-0.4089991057432948
-0.40875222860966015
-0.4085057107259273
-0.4082595536245126
-0.40801375882915636
-0.40776832785468853
-0.40752326220679536
-0.40727856338178675
-0.407034232866364
-0.4067902721373882
-0.40654668266164895
-0.4063034658956347
-0.4060606232853026
-0.40581815626584977
-0.4055760662614848
-0.4053343546852004
-0.40509302293854654
-0.40485207241140425
-0.40461150448176
-0.40437132051548136
-0.4041315218660932
-0.40389210987455443
-0.4036530858690355
-0.4034144511646974
-0.40317620706347046
-0.4029383548538351
-0.40270089581060214
-0.4024638311946954
-0.4022271622529338
-0.40199089021781553
-0.4017550163073019
-0.40151954172460363
-0.4012844676579665
-0.40104979528045864
-0.4008155257497594
-0.400581660207948
-0.4003481997812937
-0.40011514558004707
-0.3998824986982323
-0.39965026021344
-0.39941843118662185
-0.3991870126618852
-0.39895600566628975
-0.39872541120964505
-0.3984952302843082
-0.39826546386498407
-0.3980361129085254
-0.39780717835373464
-0.39757866112116685
-0.39735056211293324
-0.39712288221250686
-0.3968956222845283
-0.3966687831746132
-0.39644236570916114
-0.396216370695165
-0.3959907989200222
-0.395765651151347
-0.3955409281367832
-0.39531663060381983
-0.3950927592596064
-0.39486931479077025
-0.3946462978632348
-0.3944237091220396
-0.39420154919116124
-0.39397981867333554
-0.3937585181498812
-0.39353764818052533
-0.3933172093032288
-0.39309720203401466
-0.39287762686679706
-0.3926584842732115
-0.3924397747024467
-0.3922214985810777
-0.39200365631290063
-0.39178624827876884
-0.39156927483643006
-0.3913527363203652
-0.39113663304162943
-0.39092096528769293
-0.3907057333222851
-0.39049093738523877
-0.3902765776923367
-0.3900626544351592
-0.38984916778093354
-0.38963611787238456
-0.38942350482758736
-0.3892113287398206
-0.38899958967742276
-0.3887882876836482
-0.3885774227765263
-0.38836699494872173
-0.3881570041673959
-0.38794745037407014
-0.3877383334844913
-0.38752965338849776
-0.3873214099498882
-0.3871136030062906
-0.38690623236903493
-0.3866992978230254
-0.3864927991266159
-0.3862867360114861
-0.3860811081825201
-0.38587591531768606
-0.3856711570679181
-0.38546683305699936
-0.3852629428814473
-0.3850594861104006
-0.3848564622855075
-0.3846538709208164
-0.38445171150266744
-0.38424998348958733
-0.38404868631218375
-0.3838478193730437
-0.38364738204663246
-0.3834473736791945
-0.38324779358865646
-0.3830486410645318
-0.38284991536782714
-0.3826516157309509
-0.38245374135762317
-0.3822562914227879
-0.3820592650725268
-0.3818626614239751
-0.38166647956523914
-0.38147071855531606
-0.38127537742401474
-0.38108045517188
-0.3808859507701169
-0.38069186316051834
-0.3804981912553943
-0.3803049339375026
-0.3801120900599815
-0.37991965844628534
-0.3797276378901208
-0.379536027155386
-0.3793448249761107
-0.37915403005639986
-0.3789636410703777
-0.3787736566621348
-0.3785840754456762
-0.37839489600487264
-0.3782061168934132
-0.37801773663475957
-0.37782975372210315
-0.3776421666183236
-0.3774549737559496
-0.3772681735371218
-0.3770817643335573
-0.37689574448651686
-0.3767101123067738
-0.3765248660745847
-0.3763400040396627
-0.37615552442115263
-0.3759714254076081
-0.37578770515697046
-0.375604361796551
-0.3754213934230133
-0.3752387981023597
-0.3750565738699184
-0.37487471873033307
-0.37469323065755544
-0.37451210759483833
-0.3743313474547322
-0.37415094811908334
-0.37397090743903416
-0.37379122323502556
-0.37361189329680133
-0.3734329153834154
-0.37325428722324006
-0.3730760065139774
-0.3728980709226723
-0.3727204780857278
-0.3725432256089224
-0.37236631106742984
-0.37218973200584105
-0.3720134859381875
-0.37183757034796794
-0.3716619826881766
-0.3714867203813331
-0.371311780819516
-0.3711371613643968
-0.37096285934727735
-0.37078887206912914
-0.3706151968006344
-0.3704418307822301
-0.37026877122415297
-0.3700960153064884
-0.36992356017921985
-0.3697514029622817
-0.3695795407456135
-0.36940797058921704
-0.3692366895232151
-0.3690656945479127
-0.36889498263386045
-0.3687245507219203
-0.3685543957233331
-0.368384514519789
-0.3682149039634991
-0.36804556087727075
-0.36787648205458323
-0.3677076642596675
-0.3675391042275866
-0.3673707986643196
-0.3672027442468466
-0.3670349376232367
-0.36686737541273795
-0.3667000542058696
-0.3665329705645163
-0.36636612102202487
-0.36619950208330304
-0.36603311022492063
-0.3658669418952127
-0.36570099351438484
-0.3655352614746213
-0.36536974214019446
-0.3652044318475772
-0.36503932690555724
-0.36487442359535327
-0.3647097181707343
-0.3645452068581401
-0.3643808858568047
-0.3642167513388814
-0.3640527994495706
-0.3638890263072496
-0.3637254280036042
-0.36356200060376326
-0.3633987401464347
-0.3632356426440443
-0.3630727040828761
-0.3629099204232159
-0.36274728759949554
-0.36258480152044076
-0.3624224580692205
-0.36226025310359833
-0.3620981824560866
-0.36193624193410207
-0.3617744273201241
-0.3616127343718549
-0.36145115882238227
-0.3612896963803438
-0.3611283427300937
-0.36096709353187173
-0.36080594442197433
-0.3606448910129276
-0.36048392889366243
-0.3603230536296924
-0.36016226076329283
-0.3600015458136827
-0.3598409042772081
-0.3596803316275286
-0.3595198233158048
-0.35935937477088836
-0.35919898139951445
-0.35903863858649565
-0.3588783416949187
-0.35871808606634226
-0.3585578670209978
-0.3583976798579922
-0.3582375198555118
-0.3580773822710295
-0.357917262341513
-0.35775715528363605
-0.3575970562939904
-0.357436960549301
-0.35727686320664287
-0.3571167594036593
-0.35695664425878315
-0.35679651287145914
-0.3566363603223688
-0.356476181673657
-0.3563159719691609
-0.35615572623464015
-0.3559954394780096
-0.35583510668957397
-0.3556747228422641
-0.3555142828918751
-0.35535378177730714
-0.3551932144208072
-0.35503257572821323
-0.3548718605892002
-0.35471106387752777
-0.35455018045129016
-0.35438920515316763
-0.35422813281067983
-0.354066958236441
-0.3539056762284175
-0.353744281570186
-0.3535827690311945
-0.3534211333670252
-0.35325936931965807
-0.3530974716177373
-0.35293543497683943
-0.35277325409974203
-0.35261092367669605
-0.352448438385698
-0.3522857928927653
-0.35212298185221247
-0.35195999990692944
-0.35179684168866115
-0.3516335018182893
-0.35146997490611537
-0.3513062555521458
-0.35114233834637765
-0.35097821786908767
-0.3508138886911213
-0.350649345374184
-0.3504845824711343
-0.3503195945262782
-0.350154376075665
-0.349988921647385
-0.349823225761868
-0.3496572829321848
-0.3494910876643484
-0.34932463445761774
-0.3491579178048028
-0.34899093219257116
-0.3488236721017555
-0.3486561320076632
-0.3484883063803869
-0.34832018968511674
-0.3481517763824536
-0.3479830609287242
-0.34781403777629716
-0.3476447013739004
-0.34747504616694014
-0.3473050665978209
-0.34713475710626684
-0.3469641121296448
-0.3467931261032876
-0.3466217934608196
-0.34645010863448295
-0.34627806605546496
-0.34610566015422717
-0.3459328853608348
-0.34575973610528793
-0.3455862068178539
-0.34541229192940015
-0.3452379858717286
-0.3450632830779113
-0.3448881779826267
-0.3447126650224971
-0.344536738636427
-0.34436039326594303
-0.3441836233555339
-0.34400642335299203
-0.3438287877097558
-0.34365071088125276
-0.34347218732724405
-0.34329321151216907
-0.34311377790549125
-0.34293388098204525
-0.3427535152223839
-0.3425726751131269
-0.34239135514730956
-0.34220954982473273
-0.34202725365231346
-0.3418444611444361
-0.34166116682330405
-0.34147736521929273
-0.3412930508713023
-0.3411082183271119
-0.3409228621437338
-0.3407369768877686
-0.3405505571357606
-0.3403635974745537
-0.3401760925016484
-0.3399880368255585
-0.33979942506616867
-0.3396102518550921
-0.3394205118360294
-0.3392301996651267
-0.33903931001133525
-0.33884783755677017
-0.33865577699707056
-0.3384631230417595
-0.3382698704146042
-0.3380760138539762
-0.33788154811321236
-0.3376864679609757
-0.33749076818161616
-0.33729444357553184
-0.3370974889595303
-0.33689989916718976
-0.3367016690492207
-0.33650279347382667
-0.3363032673270663
-0.3361030855132142
-0.3359022429551223
-0.3357007345945813
-0.33549855539268125
-0.3352957003301732
-0.3350921644078291
-0.3348879426468028
-0.3346830300889907
-0.334477421797391
-0.33427111285646416
-0.334064098372492
-0.33385637347393715
-0.3336479333118013
-0.33343877305998404
-0.3332288879156403
-0.33301827309953813
-0.33280692385641575
-0.3325948354553371
-0.3323820031900491
-0.3321684223793355
-0.33195408836737267
-0.3317389965240827
-0.3315231422454873
-0.3313065209540602
-0.33108912809907926
-0.33087095915697673
-0.33065200963169067
-0.3304322750550135
-0.330211750986941
-0.3299904330160197
-0.32976831675969387
-0.32954539786465087
-0.3293216720071661
-0.3290971348934466
-0.3288717822599739
-0.32864560987384495
-0.3284186135331131
-0.3281907890671265
-0.32796213233686716
-0.3277326392352863
-0.32750230568764094
-0.3272711276518272
-0.32703910111871337
-0.32680622211247135
-0.3265724866909061
-0.3263378909457846
-0.3261024310031626
-0.32586610302371005
-0.3256289032030348
-0.32539082777200473
-0.32515187299706894
-0.3249120351805758
-0.3246713106610908
-0.3244296958137114
-0.3241871870503811
-0.3239437808202009
-0.32369947360973905
-0.3234542619433395
-0.32320814238342743
-0.3229611115308136
-0.32271316602499583
-0.32246430254445946
-0.32221451780697496
-0.3219638085698934
-0.32171217163043964
-0.32145960382600436
-0.32120610203443223
-0.3209516631743089
-0.32069628420524476
-0.3204399621281572
-0.3201826939855502
-0.3199244768617908
-0.3196653078833834
-0.3194051842192419
-0.3191441030809591
-0.3188820617230726
-0.3186190574433292
-0.3183550875829456
-0.31809014952686715
-0.31782424070402315
-0.3175573585875791
-0.31728950069518713
-0.3170206645892323
-0.31675084787707614
-0.3164800482112979
-0.3162082632899317
-0.31593549085670114
-0.31566172870125053
-0.3153869746593728
-0.3151112266132348
-0.31483448249159784
-0.3145567402700364
-0.3142779979711525
-0.31399825366478706
-0.31371750546822746
-0.31343575154641135
-0.3131529901121277
-0.31286921942621326
-0.31258443779774575
-0.3122986435842331
-0.3120118351917994
-0.3117240110753663
-0.3114351697388311
-0.31114530973524024
-0.31085442966695953
-0.31056252818583996
-0.31026960399337916
-0.3099756558408794
-0.30968068252960046
-0.3093846829109094
-0.30908765588642495
-0.30878960040815806
-0.3084905154786479
-0.3081904001510941
-0.30788925352948304
-0.30758707476871083
-0.30728386307470135
-0.3069796177045193
-0.3066743379664792
-0.30636802322024825
-0.3060606728769466
-0.30575228639924057
-0.305442863301432
-0.30513240314954243
-0.3048209055613924
-0.30450837020667565
-0.3041947968070274
-0.3038801851360885
-0.30356453501956404
-0.30324784633527624
-0.3029301190132118
-0.30261135303556497
-0.3022915484367741
-0.30197070530355274
-0.3016488237749154
-0.3013259040421979
-0.30100194634907135
-0.3006769509915511
-0.30035091831799876
-0.30002384872912
-0.29969574267795496
-0.2993666006698629
-0.29903642326250146
-0.2987052110657994
-0.2983729647419229
-0.2980396850052358
-0.29770537262225405
-0.297370028411593
-0.2970336532439084
-0.2966962480418318
-0.2963578137798982
-0.29601835148446787
-0.29567786223364106
-0.2953363471571667
-0.2949938074363432
-0.29465024430391334
-0.294305659043952
-0.29396005299174666
-0.2936134275336708
-0.29326578410705123
-0.2929171242000265
-0.29256744935139967
-0.2922167611504827
-0.29186506123693456
-0.2915123513005906
-0.2911586330812855
-0.290803908368668
-0.2904481790020088
-0.29009144687
-0.2897337139105466
-0.2893749821105514
-0.2890152535056909
-0.2886545301801836
-0.2882928142665502
-0.28793010794536605
-0.28756641344500516
-0.28720173304137603
-0.28683606905764886
-0.2864694238639751
-0.28610179987719836
-0.28573319956055643
-0.2853636254233748
-0.28499308002075213
-0.2846215659532364
-0.2842490858664929
-0.283875642450962
-0.28350123844151026
-0.28312587661707056
-0.28274955980027416
-0.2823722908570729
-0.28199407269635346
-0.28161490826954094
-0.28123480057019445
-0.28085375263359136
-0.28047176753630465
-0.2800888483957684
-0.2797049983698349
-0.2793202206563217
-0.2789345184925489
-0.27854789515486666
-0.27816035395817235
-0.27777189825541837
-0.2773825314371099
-0.2769922569307913
-0.27660107820052393
-0.2762089987463523
-0.275816022103761
-0.27542215184312024
-0.27502739156912104
-0.2746317449202002
-0.2742352155679547
-0.27383780721654427
-0.27343952360208423
-0.27304036849202695
-0.27264034568453266
-0.2722394590078283
-0.271837712319556
-0.2714351095061106
-0.27103165448196465
-0.27062735118898334
-0.27022220359572674
-0.26981621569674175
-0.26940939151184123
-0.2690017350853723
-0.2685932504854719
-0.26818394180331173
-0.2677738131523303
-0.26736286866745285
-0.2669511125042996
-0.266538548838382
-0.26612518186428596
-0.265711015794843
-0.2652960548602893
-0.2648803033074116
-0.26446376539868105
-0.264046445411374
-0.26362834763668
-0.26320947637879705
-0.26278983595401356
-0.2623694306897779
-0.2619482649237541
-0.261526343002865
-0.26110366928232104
-0.2606802481246371
-0.26025608389863464
-0.25983118097843055
-0.2594055437424134
-0.25897917657220354
-0.2585520838516022
-0.25812426996552457
-0.25769573929891987
-0.25726649623567677
-0.25683654515751536
-0.2564058904428638
-0.2559745364657219
-0.25554248759450815
-0.25510974819089527
-0.25467632260862777
-0.25424221519232776
-0.25380743027628294
-0.2533719721832228
-0.2529358452230774
-0.25249905369172215
-0.2520616018697068
-0.25162349402096984
-0.25118473439153727
-0.2507453272082054
-0.2503052766772082
-0.24986458698286984
-0.24942326228624062
-0.24898130672371677
-0.24853872440564528
-0.24809551941491226
-0.24765169580551444
-0.24720725760111556
-0.24676220879358574
-0.2463165533415244
-0.24587029516876724
-0.24542343816287537
-0.24497598617360944
-0.24452794301138536
-0.2440793124457138
-0.24363009820362258
-0.24318030396806217
-0.2427299333762935
-0.2422789900182587
-0.2418274774349342
-0.241375399116667
-0.24092275850149214
-0.24046955897343375
-0.24001580386078686
-0.23956149643438257
-0.23910663990583475
-0.23865123742576794
-0.23819529208202783
-0.2377388068978733
-0.23728178483014972
-0.2368242287674439
-0.23636614152821983
-0.23590752585893676
-0.2354483844321476
-0.23498871984457853
-0.23452853461518913
-0.23406783118321467
-0.23360661190618726
-0.23314487905793907
-0.23268263482658547
-0.2322198813124885
-0.23175662052620088
-0.23129285438638963
-0.2308285847177411
-0.23036381324884414
-0.22989854161005446
-0.22943277133133844
-0.2289665038400961
-0.2284997404589642
-0.22803248240359886
-0.2275647307804361
-0.2270964865844336
-0.2266277506967903
-0.22615852388264507
-0.22568880678875436
-0.22521859994114912
-0.22474790374276904
-0.22427671847107727
-0.22380504427565134
-0.22333288117575417
-0.2228602290578825
-0.22238708767329324
-0.2219134566355081
-0.22143933541779598
-0.22096472335063322
-0.22048961961914126
-0.22001402326050146
-0.21953793316134845
-0.21906134805513916
-0.21858426651950075
-0.21810668697355357
-0.21762860767521308
-0.21715002671846712
-0.21667094203063053
-0.21619135136957585
-0.21571125232094102
-0.2152306422953132
-0.21474951852538832
-0.21426787806310754
-0.2137857177767692
-0.21330303434811648
-0.21281982426940066
-0.21233608384042113
-0.21185180916553936
-0.21136699615066934
-0.21088164050024205
-0.21039573771414677
-0.20990928308464568
-0.20942227169326477
-0.20893469840765783
-0.20844655787844696
-0.20795784453603605
-0.20746855258739938
-0.20697867601284425
-0.2064882085627478
-0.20599714375426792
-0.20550547486802778
-0.205013194944774
-0.20452029678200911
-0.20402677293059673
-0.20353261569134073
-0.20303781711153662
-0.2025423689814978
-0.20204626283105276
-0.20154948992601684
-0.20105204126463522
-0.200553907574
-0.20005507930643845
-0.19955554663587466
-0.19905529945416173
-0.1985543273673886
-0.1980526196921566
-0.19755016545182807
-0.19704695337274836
-0.196542971880437
-0.19603820909575242
-0.19553265283102572
-0.19502629058616827
-0.1945191095447476
-0.19401109657003635
-0.19350223820103013
-0.1929925206484377
-0.19248192979064033
-0.1919704511696223
-0.19145806998687054
-0.19094477109924562
-0.19043053901482232
-0.18991535788869923
-0.1893992115187783
-0.18888208334151474
-0.18836395642763537
-0.1878448134778265
-0.18732463681839073
-0.18680340839687304
-0.18628110977765572
-0.1857577221375213
-0.18523322626118438
-0.18470760253679314
-0.1841808309513963
-0.18365289108638094
-0.18312376211287656
-0.18259342278712792
-0.1820618514458351
-0.18152902600146104
-0.18099492393750666
-0.18045952230375356
-0.17992279771147307
-0.1793847263286027
-0.17884528387488963
-0.17830444561700037
-0.17776218636359747
-0.17721848046038186
-0.1766733017851025
-0.17612662374253107
-0.17557841925940337
-0.17502866077932572
-0.174477320257648
-0.17392436915630144
-0.17336977843860218
-0.17281351856401916
-0.17225555948290844
-0.17169587063121178
-0.17113442092511932
-0.1705711787556976
-0.1700061119834823
-0.16943918793303425
-0.16887037338746075
-0.1682996345828996
-0.1677269372029685
-0.16715224637317666
-0.16657552665530118
-0.1659967420417251
-0.1654158559497414
-0.1648328312158175
-0.16424763008982357
-0.16366021422922383
-0.16307054469323085
-0.16247858193692089
-0.16188428580531306
-0.1612876155274095
-0.1606885297101983
-0.1600869863326178
-0.159482942739483
-0.158876355635372
-0.15826718107847687
-0.15765537447441214
-0.1570408905699866
-0.1564236834469353
-0.15580370651561232
-0.1551809125086442
-0.15455525347454285
-0.15392668077128024
-0.1532951450598224
-0.15266059629762269
-0.15202298373207546
-0.1513822558939299
-0.15073836059066154
-0.1500912448998052
-0.14944085516224492
-0.1487871369754643
-0.14813003518675522
-0.14746949388638453
-0.14680545640071946
-0.14613786528531236
-0.1454666623179418
-0.14479178849161295
-0.14411318400751438
-0.14343078826793404
-0.14274453986913155
-0.14205437659416825
-0.14136023540569342
-0.1406620524386888
-0.1399597629931692
-0.13925330152683935
-0.13854260164770693
-0.13782759610665335
-0.13710821678995921
-0.13638439471178576
-0.13565606000661196
-0.13492314192162858
-0.13418556880908566
-0.13344326811859586
-0.1326961663893937
-0.13194418924254847
-0.13118726137313252
-0.1304253065423433
-0.12965824756958066
-0.12888600632447794
-0.12810850371888666
-0.12732565969881499
-0.1265373932363209
-0.12574362232135722
-0.12494426395357128
-0.12413923413405631
-0.12332844785705716
-0.12251181910162767
-0.12168926082324139
-0.12086068494535324
-0.1200260023509152
-0.11918512287384347
-0.11833795529043611
-0.11748440731074339
-0.11662438556989024
-0.11575779561934874
-0.11488454191816294
-0.11400452782412196
-0.1131176555848879
-0.11222382632907091
-0.1113229400572559
-0.11041489563297929
-0.10949959077365595
-0.10857692204145547
-0.10764678483412865
-0.10670907337578212
-0.10576368070760461
-0.10481049867853959
-0.1038494179359083
-0.10288032791598084
-0.10190311683449677
-0.1009176716771325
-0.09992387818991749
-0.09892162086959894
-0.09791078295395322
-0.09689124641204544
-0.09586289193443565


==> attachments/RF_data_1ZSG_true.txt <==
-0.98159399
-0.9800382728281601
-0.9785045433437725
-0.9769924128522705
-0.9755014970927767
-0.9740314162035495
-0.9725817946876162
-0.9711522613785946
-0.9697424494066993
-0.9683519961649365
-0.9669805432754803
-0.9656277365562373
-0.9642932259875909
-0.962976665679333
-0.9616777138377732
-0.9603960327330342
-0.9591312886665253
-0.9578831519385977
-0.9566512968163778
-0.955435401501782
-0.9542351480997067
-0.9530502225863988
-0.951880314778002
-0.9507251182992786
-0.9495843305525076
-0.9484576526865585
-0.9473447895661382
-0.9462454497412129
-0.9451593454166007
-0.9440861924217396
-0.9430257101806239
-0.9419776216819149
-0.9409416534492191
-0.9399175355115386
-0.9389050013738871
-0.9379037879880795
-0.9369136357236836
-0.9359342883391435
-0.9349654929530666
-0.9340070000156772
-0.9330585632804367
-0.9321199397758256
-0.9311908897772929
-0.9302711767793647
-0.9293605674679194
-0.928458831692622
-0.9275657424395216
-0.9266810758038084
-0.9258046109627323
-0.924936130148678
-0.9240754186224042
-0.9232222646464346
-0.9223764594586126
-0.921537797245808
-0.9207060751177836
-0.9198810930812158
-0.9190626540138709
-0.9182505636389353
-0.9174446304995016
-0.9166446659332045
-0.9158504840470132
-0.9150619016921725
-0.914278738439299
-0.913500816553624
-0.9127279609703904
-0.9119599992703968
-0.9111967616556922
-0.9104380809254176
-0.9096837924517974
-0.9089337341562762
-0.9081877464858034
-0.9074456723892634
-0.906707357294052
-0.9059726490827964
-0.9052413980702201
-0.9045134569801521
-0.9037886809226792
-0.9030669273714388
-0.9023480561410564
-0.9016319293647237
-0.9009184114719153
-0.9002073691662492
-0.8994986714034836
-0.8987921893696555
-0.8980877964593554
-0.897385368254142
-0.8966847825010917
-0.8959859190914887
-0.8952886600396466
-0.8945928894618691
-0.8938984935555447
-0.8932053605783755
-0.8925133808277397
-0.8918224466201893
-0.8911324522710777
-0.8904432940743222
-0.8897548702822966
-0.8890670810858549
-0.888379828594487
-0.8876930168166028
-0.8870065516399466
-0.8863203408121396
-0.8856342939213522
-0.8849483223771026
-0.8842623393911837
-0.883576259958716
-0.8828900008393263
-0.8822034805384547
-0.8815166192887821
-0.8808293390317865
-0.8801415633994212
-0.8794532176959162
-0.8787642288797042
-0.8780745255454669
-0.8773840379063051
-0.8766926977760292
-0.8760004385515693
-0.8753071951955083
-0.8746129042187325
-0.8739175036632019
-0.8732209330848402
-0.8725231335365421
-0.8718240475512969
-0.8711236191254328
-0.8704217937019741
-0.8697185181541165
-0.8690137407688174
-0.868307411230502
-0.867599480604882
-0.8668899013228906
-0.8661786271647297
-0.8654656132440303
-0.8647508159921258
-0.8640341931424362
-0.8633157037149661
-0.8625953080009102
-0.8618729675473726
-0.8611486451421941
-0.8604223047988897
-0.859693911741695
-0.8589634323907203
-0.8582308343472143
-0.8574960863789339
-0.8567591584056216
-0.8560200214845883
-0.8552786477964047
-0.854535010630695
-0.8537890843720377
-0.8530408444859705
-0.8522902675050988
-0.8515373310153092
-0.8507820136420832
-0.8500242950369163
-0.8492641558638386
-0.8485015777860359
-0.8477365434525729
-0.8469690364852169
-0.8461990414653623
-0.8454265439210533
-0.8446515303141076
-0.8438739880273374
-0.8430939053518702
-0.8423112714745664
-0.8415260764655342
-0.8407383112657423
-0.8399479676747288
-0.8391550383384048
-0.8383595167369559
-0.8375613971728364
-0.8367606747588603
-0.8359573454063841
-0.8351514058135855
-0.8343428534538337
-0.833531686564154
-0.8327179041337831
-0.8319015058928175
-0.8310824923009528
-0.8302608645363141
-0.8294366244843774
-0.8286097747269798
-0.8277803185314208
-0.8269482598396519
-0.8261136032575558
-0.8252763540443124
-0.8244365181018545
-0.8235941019644096
-0.8227491127881295
-0.8219015583408054
-0.8210514469916712
-0.82019878770129
-0.8193435900115273
-0.818485864035609
-0.8176256204482635
-0.816762870475948
-0.8158976258871571
-0.8150298989828175
-0.8141597025867615
-0.8132870500362863
-0.8124119551727929
-0.8115344323325069
-0.810654496337281
-0.8097721624854778
-0.8088874465429319
-0.8080003647339928
-0.8071109337326474
-0.8062191706537196
-0.8053250930441506
-0.8044287188743556
-0.8035300665296602
-0.8026291548018109
-0.801726002880566
-0.8008206303453604
-0.7999130571570484
-0.7990033036497198
-0.7980913905225936
-0.7971773388319854
-0.7962611699833495
-0.7953429057233946
-0.7944225681322737
-0.7935001796158478
-0.7925757628980208
-0.7916493410131482
-0.7907209372985178
-0.7897905753869012
-0.7888582791991785
-0.7879240729370308
-0.7869879810757064
-0.7860500283568554
-0.7851102397814347
-0.7841686406026811
-0.7832252563191551
-0.7822801126678534
-0.7813332356173865
-0.7803846513612291
-0.7794343863110333
-0.7784824670900117
-0.7775289205263858
-0.776573773646902
-0.775617053670413
-0.774658788001523
-0.7736990042243016
-0.7727377300960601
-0.771774993541192
-0.77081082264508
-0.7698452456480638
-0.7688782909394731
-0.7679099870517236
-0.7669403626544751
-0.7659694465488511
-0.7649972676617226
-0.764023855040051
-0.7630492378452941
-0.7620734453478712
-0.7610965069216906
-0.7601184520387356
-0.7591393102637114
-0.7581591112487502
-0.7571778847281772
-0.7561956605133333
-0.7552124684874582
-0.7542283386006292
-0.75324330086476
-0.7522573853486552
-0.7512706221731229
-0.750283041506143
-0.7492946735580921
-0.7483055485770251
-0.7473156968440117
-0.7463251486685275
-0.7453339343839018
-0.744342084342819
-0.7433496289128738
-0.7423565984721812
-0.7413630234050397
-0.7403689340976479
-0.7393743609338747
-0.7383793342910796
-0.737383884535989
-0.7363880420206221
-0.7353918370782679
-0.7343953000195155
-0.7333984611283342
-0.7324013506582043
-0.7314039988282983
-0.7304064358197124
-0.7294086917717475
-0.728410796778239
-0.7274127808839368
-0.7264146740809335
-0.7254165063051403
-0.7244183074328128
-0.723420107277122
-0.7224219355847756
-0.7214238220326845
-0.720425796224677
-0.7194278876882589
-0.7184301258714211
-0.7174325401394916
-0.7164351597720349
-0.7154380139597938
-0.7144411318016801
-0.7134445423018073
-0.7124482743665685
-0.7114523568017579
-0.7104568183097375
-0.7094616874866458
-0.7084669928196509
-0.7074727626842453
-0.7064790253415847
-0.705485808935868
-0.7044931414917603
-0.7035010509118569
-0.7025095649741887
-0.7015187113297701
-0.7005285175001857
-0.6995390108752196
-0.6985502187105235
-0.6975621681253259
-0.6965748861001804
-0.6955883994747538
-0.6946027349456527
-0.6936179190642908
-0.6926339782347922
-0.6916509387119347
-0.6906688265991316
-0.6896876678464501
-0.688707488248667
-0.6877283134433636
-0.6867501689090546
-0.6857730799633573
-0.6847970717611934
-0.6838221692930297
-0.6828483973831536
-0.6818757806879845
-0.6809043436944199
-0.6799341107182177
-0.678965105902412
-0.6779973532157648
-0.6770308764512509
-0.6760656992245766
-0.675101844972734
-0.6741393369525868
-0.6731781982394895
-0.6722184517259413
-0.6712601201202708
-0.6703032259453544
-0.6693477915373656
-0.6683938390445571
-0.6674413904260761
-0.6664904674508078
-0.6655410916962518
-0.6645932845474305
-0.6636470671958266
-0.6627024606383508
-0.6617594856763416
-0.6608181629145928
-0.6598785127604134
-0.658940555422713
-0.6580043109111202
-0.657069799035129
-0.6561370394032722
-0.6552060514223249
-0.6542768542965363
-0.6533494670268887
-0.6524239084103848
-0.6515001970393621
-0.6505783513008354
-0.6496583893758653
-0.6487403292389545
-0.6478241886574699
-0.6469099851910916
-0.6459977361912879
-0.6450874588008162
-0.6441791699532498
-0.6432728863725283
-0.6423686245725375
-0.6414664008567097
-0.6405662313176506
-0.6396681318367915
-0.6387721180840653
-0.6378782055176058
-0.6369864093834716
-0.6360967447153936
-0.6352092263345464
-0.6343238688493413
-0.6334406866552447
-0.6325596939346168
-0.6316809046565748
-0.6308043325768772
-0.6299299912378311
-0.629057893968221
-0.6281880538832593
-0.6273204838845579
-0.6264551966601226
-0.6255922046843665
-0.6247315202181459
-0.623873155308816
-0.6230171217903075
-0.622163431283223
-0.6213120951949545
-0.6204631247198185
-0.6196165308392138
-0.6187723243217963
-0.6179305157236741
-0.6170911153886209
-0.61625413344831
-0.6154195798225646
-0.6145874642196276
-0.6137577961364509
-0.612930584859
-0.612105839462579
-0.6112835688121723
-0.6104637815628029
-0.6096464861599096
-0.60883169083974
-0.6080194036297618
-0.6072096323490883
-0.6064023846089233
-0.6055976678130207
-0.6047954891581605
-0.6039958556346409
-0.6031987740267857
-0.6024042509134686
-0.6016122926686513
-0.6008229054619376
-0.6000360952591425
-0.5992518678228763
-0.5984702287131434
-0.5976911832879543
-0.5969147367039547
-0.5961408939170656
-0.5953696596831399
-0.5946010385586309
-0.5938350349012759
-0.5930716528707921
-0.5923108964295869
-0.59155276934348
-0.5907972751824395
-0.5900444173213306
-0.5892941989406759
-0.5885466230274294
-0.5878016923757626
-0.5870594095878616
-0.586319777074737
-0.5855827970570457
-0.5848484715659239
-0.5841168024438317
-0.5833877913454084
-0.5826614397383397
-0.5819377489042361
-0.5812167199395205
-0.5804983537563282
-0.5797826510834159
-0.5790696124670824
-0.5783592382720988
-0.5776515286826478
-0.5769464837032745
-0.5762441031598455
-0.5755443867005192
-0.5748473337967224
-0.5741529437441399
-0.5734612156637113
-0.5727721485026352
-0.5720857410353856
-0.571401991864734
-0.5707208994227817
-0.5700424619719991
-0.5693666776062749
-0.5686935442519713
-0.568023059668989
-0.5673552214518385
-0.5666900270307196
-0.5660274736726087
-0.5653675584823533
-0.5647102784037724
-0.5640556302207659
-0.5634036105584299
-0.5627542158841787
-0.5621074425088735
-0.5614632865879579
-0.5608217441225994
-0.5601828109608378
-0.5595464827987378
-0.5589127551815503
-0.5582816235048775
-0.5576530830158447
-0.5570271288142763
-0.5564037558538794
-0.5557829589434303
-0.5551647327479686
-0.5545490717899941
-0.5539359704506696
-0.5533254229710294
-0.5527174234531902
-0.5521119658615694
-0.5515090440241045
-0.5509086516334801
-0.5503107822483566
-0.5497154292946043
-0.5491225860665403
-0.5485322457281712
-0.5479444013144364
-0.5473590457324582
-0.5467761717627926
-0.546195772060686
-0.5456178391573321
-0.5450423654611353
-0.5444693432589737
-0.5438987647174678
-0.54333062188425
-0.5427649066892376
-0.5422016109459085
-0.5416407263525783
-0.5410822444936811
-0.5405261568410509
-0.5399724547552068
-0.5394211294866387
-0.5388721721770953
-0.5383255738608745
-0.537781325466115
-0.5372394178160884
-0.5366998416304946
-0.5361625875267573
-0.5356276460213212
-0.5350950075309496
-0.5345646623740246
-0.534036600771846
-0.5335108128499331
-0.5329872886393257
-0.5324660180778867
-0.5319469910116047
-0.5314301971958972
-0.5309156262969141
-0.530403267892841
-0.5298931114752035
-0.5293851464501709
-0.52887936213986
-0.5283757477836383
-0.5278742925394279
-0.5273749854850085
-0.5268778156193193
-0.526382771863762
-0.5258898430635014
-0.5253990179887665
-0.5249102853361505
-0.5244236337299094
-0.5239390517232606
-0.5234565277996793
-0.5229760503741948
-0.5224976077946848
-0.5220211883431686
-0.5215467802370992
-0.5210743716306538
-0.5206039506160218
-0.5201355052246931
-0.5196690234287421
-0.5192044931421127
-0.5187419022218988
-0.5182812384696246
-0.5178224896325221
-0.5173656434048063
-0.516910687428949
-0.5164576092969493
-0.5160063965516019
-0.5155570366877642
-0.5151095171536192
-0.5146638253519363
-0.5142199486413304
-0.5137778743375166
-0.5133375897145638
-0.5128990820061439
-0.5124623384067788
-0.5120273460730848
-0.5115940921250124
-0.5111625636470848
-0.5107327476896317
-0.5103046312700203
-0.5098782013738832
-0.5094534449563423
-0.5090303489432292
-0.5086089002323032
-0.5081890856944637
-0.5077708921749604
-0.5073543064945989
-0.5069393154509432
-0.5065259058195135
-0.5061140643549806
-0.5057037777923558
-0.5052950328481771
-0.5048878162216913
-0.5044821145960314
-0.5040779146393903
-0.5036752030061895
-0.5032739663382441
-0.5028741912659228
-0.5024758644093043
-0.5020789723793273
-0.5016835017789384
-0.5012894392042326
-0.500896771245592
-0.5005054844888164
-0.5001155655162524
-0.4997270009079153
-0.49933977724260675
-0.4989538810990276
-0.4985692990568857
-0.4981860176979981
-0.4978040236073888
-0.49742330337438084
-0.49704384359368314
-0.4966656308664723
-0.49628865180146897
-0.4959128930160086
-0.49553834113710726
-0.4951649828025211
-0.49479280466180153
-0.49442179337734365
-0.4940519356254297
-0.49368321809726645
-0.4933156275000177
-0.4929491505578296
-0.4925837740128519
-0.49221948462625215
-0.49185626917922376
-0.49149411447398994
-0.4911330073347994
-0.4907729346089179
-0.49041388316761236
-0.4900558399071303
-0.4896987917496717
-0.48934272564435577
-0.4889876285681811
-0.4886334875269801
-0.4882802895563657
-0.4879280217226741
-0.4875766711238988
-0.48722622489062
-0.4868766701869267
-0.48652799421133297
-0.4861801841976866
-0.48583322741607327
-0.4854871111737118
-0.4851418228158448
-0.4847973497266216
-0.4844536793299752
-0.4841107990904918
-0.4837686965142748
-0.4834273591498007
-0.48308677458876936
-0.4827469304669473
-0.4824078144650037
-0.4820694143093397
-0.48173171777291196
-0.48139471267604717
-0.4810583868872521
-0.48072272832401464
-0.4803877249535997
-0.48005336479383626
-0.4797196359138994
-0.4793865264350835
-0.47905402453156987
-0.4787221184311863
-0.47839079641616
-0.4780600468238634
-0.47772985804755275
-0.4774002185370996
-0.47707111679971503
-0.47674254140066685
-0.4764144809639894
-0.4760869241731867
-0.47575985977192725
-0.4754332765647328
-0.47510716341765874
-0.47478150925896856
-0.47445630307979936
-0.4741315339348215
-0.4738071909428897
-0.47348326328768814
-0.4731597402183667
-0.47283661105017105
-0.4725138651650648
-0.4721914920123441
-0.4718694811092452
-0.47154782204154444
-0.4712265044641509
-0.47090551810169107
-0.4705848527490869
-0.470264498272126
-0.469944444608024
-0.46962468176597977
-0.4693051998277234
-0.46898598894805643
-0.4686670393553839
-0.46834834135224046
-0.46802988531580714
-0.4677116616984222
-0.4673936610280829
-0.4670758739089412
-0.46675829102179095
-0.4664409031245478
-0.46612370105272166
-0.46580667571988116
-0.46548981811811135
-0.465173119318463
-0.46485657047139495
-0.46454016280720795
-0.4642238876364727
-0.46390773635044813
-0.4635917004214939
-0.4632757714034737
-0.46295994093215304
-0.4626442007255873
-0.4623285425845034
-0.4620129583926738
-0.4616974401172828
-0.46138197980928486
-0.461066569603756
-0.46075120172023754
-0.46043586846307144
-0.4601205622217291
-0.4598052754711324
-0.45949000077196633
-0.45917473077098536
-0.458859458201311
-0.458544175882723
-0.45822887672194174
-0.45791355371290443
-0.45759819993703266
-0.4572828085634929
-0.45696737284944977
-0.45665188614031094
-0.4563363418699657
-0.4560207335610149
-0.45570505482499407
-0.45538929936258893
-0.4550734609638435
-0.4547575335083603
-0.4544415109654939
-0.45412538739453623
-0.4538091569448949
-0.45349281385626405
-0.4531763524587879
-0.45285976717321624
-0.45254305251105387
-0.45222620307470085
-0.4519092135575874
-0.45159207874429963
-0.45127479351069905
-0.45095735282403476
-0.45063975174304755
-0.45032198541806717
-0.45000404909110303
-0.44968593809592605
-0.4493676478581447
-0.44904917389527316
-0.44873051181679224
-0.4484116573242033
-0.44809260621107505
-0.44777335436308274
-0.447453897758041
-0.4471342324659282
-0.4468143546489056
-0.44649426056132746
-0.4461739465497454
-0.44585340905290527
-0.4455326446017367
-0.44521164981933614
-0.4448904214209425
-0.444568956213906
-0.4442472510976501
-0.4439253030636263
-0.4436031091952619
-0.4432806666679017
-0.44295797274874155
-0.4426350247967559
-0.44231182026261856
-0.4419883566886159
-0.44166463170855436
-0.44134064304765996
-0.441016388522472
-0.44069186604072974
-0.4403670736012525
-0.4400420092938123
-0.4397166712990013
-0.43939105788809146
-0.4390651674228878
-0.43873899835557545
-0.4384125492285599
-0.43808581867430063
-0.4377588054151386
-0.4374315082631169
-0.43710392611979487
-0.43677605797605645
-0.43644790291191143
-0.43611946009629066
-0.4357907287868347
-0.4354617083296769
-0.4351323981592187
-0.43480279779790054
-0.43447290685596485
-0.4341427250312141
-0.43381225210876184
-0.4334814879607781
-0.4331504325462285
-0.43281908591060725
-0.4324874481856641
-0.43215551958912524
-0.4318233004244086
-0.4314907910803323
-0.43115799203081834
-0.4308249038345894
-0.43049152713486016
-0.4301578626590229
-0.4298239112183272
-0.4294896737075536
-0.42915515110468216
-0.42882034447055445
-0.4284852549485307
-0.42814988376414065
-0.4278142322247293
-0.4274783017190966
-0.42714209371713235
-0.42680560976944426
-0.4264688515069823
-0.426131820640656
-0.42579451896094733
-0.42545694833751774
-0.42511911071881014
-0.42478100813164543
-0.4244426426808139
-0.4241040165486608
-0.42376513199466803
-0.423425991355029
-0.42308659704221974
-0.4227469515445643
-0.4224070574257949
-0.4220669173246075
-0.42172653395421267
-0.42138591010188037
-0.4210450486284809
-0.42070395246802067
-0.420362624627173
-0.4200210681848041
-0.4196792862914947
-0.4193372821690563
-0.41899505911004353
-0.4186526204772611
-0.4183099697032665
-0.41796711028986855
-0.41762404580762047
-0.4172807798953095
-0.41693731625944097
-0.4165936586737192
-0.4162498109785231
-0.4159057770803775
-0.415561560951421
-0.41521716662886843
-0.4148725982144701
-0.4145278598739662
-0.4141829558365372
-0.4138378903942508
-0.41349266790150374
-0.4131472927744605
-0.4128017694904877
-0.41245610258758436
-0.4121102966638088
-0.4117643563767013
-0.41141828644270284
-0.41107209163657077
-0.4107257767907898
-0.41037934679498006
-0.4100328065953013
-0.4096861611938535
-0.40933941564807363
-0.40899257507012954
-0.4086456446263098
-0.4082986295364105
-0.4079515350731182
-0.40760436656139043
-0.4072571293778317
-0.40690982895006733
-0.40656247075611357
-0.4062150603237444
-0.4058676032298555
-0.4055201050998254
-0.4051725716068729
-0.40482500847141206
-0.4044774214604039
-0.40412981638670553
-0.40378219910841645
-0.40343457552822115
-0.4030869515927305
-0.402739333291819
-0.40239172665795997
-0.40204413776555825
-0.4016965727302801
-0.40134903770838026
-0.401001538896027
-0.4006540825286247
-0.40030667488013366
-0.3999593222623875
-0.3996120310244091
-0.39926480755172294
-0.39891765826566655
-0.39857058962269853
-0.39822360811370555
-0.39787672026330645
-0.39752993262915476
-0.3971832518012388
-0.39683668440118053
-0.39649023708153147
-0.39614391652506775
-0.39579772944408276
-0.3954516825796783
-0.3951057827010536
-0.3947600366047935
-0.3944144511141536
-0.39406903307834545
-0.39372378937181934
-0.39337872689354514
-0.39303385256629275
-0.39268917333591036
-0.3923446961706019
-0.3920004280602026
-0.3916563760154538
-0.3913125470672761
-0.39096894826604195
-0.39062558668084657
-0.390282469398778
-0.3899396035241857
-0.3895969961779495
-0.3892546544967459
-0.38891258563231423
-0.38857079675072276
-0.38822929503163245
-0.3878880876675613
-0.3875471818631472
-0.38720658483441034
-0.38686630380801557
-0.3865263460205329
-0.3861867187176992
-0.3858474291536777
-0.3855084845903185
-0.3851698922964177
-0.38483165954697696
-0.3844937936224622
-0.3841563018080625
-0.3838191913929483
-0.38348246966953026
-0.38314614393271723
-0.38281022147917465
-0.3824747096065828
-0.38213961561289517
-0.38180494679559684
-0.381470710450963
-0.38113691387331794
-0.38080356435429386
-0.3804706691820902
-0.3801382356407334
-0.3798062710093369
-0.37947478256136136
-0.37914377756387596
-0.3788132632768197
-0.37848324695226326
-0.3781537358336719
-0.3778247371551687
-0.3774962581407985
-0.3771683060037928
-0.3768408879458352
-0.37651401115632804
-0.3761876828116596
-0.3758619100744725
-0.3755367000929326
-0.37521206
-0.37488799691269986
-0.3745645179313953
-0.3742416301390608
-0.37391934060055726
-0.37359765636190845
-0.37327658444957823
-0.37295613186974963
-0.3726363056076049
-0.3723171126266077
-0.37199855986778607
-0.3716806542490173
-0.37136340266431406
-0.37104681198311307
-0.3707308890495645
-0.3704156406818235
-0.3701010736713428
-0.3697871947821692
-0.3694740107502393
-0.3691615282826785
-0.3688497540571026
-0.3685386947209197
-0.36822835689063593
-0.3679187471511613
-0.3676098720551201
-0.3673017381221614
-0.3669943518382728
-0.3666877196550961
-0.3663818479892458
-0.36607674322162936
-0.3657724116967701
-0.36546885972213244
-0.3651660935674503
-0.3648641194640569
-0.3645629436042182
-0.3642625721404684
-0.3639630111849481
-0.3636642668087456
-0.3633663450412407
-0.3630692518694509
-0.3627729932373816
-0.36247757504537786
-0.36218300314948004
-0.36188928336078163
-0.36159642144479137
-0.3613044231207968
-0.3610132940612326
-0.36072303989105026
-0.3604336661870929
-0.36014517847747163
-0.35985758224094666
-0.3595708829063101
-0.3592850858517741
-0.3590001964043603
-0.3587162198392946
-0.358433161379404
-0.3581510261945182
-0.35786981940087353
-0.3575895460605214
-0.3573102111807402
-0.3570318197134508
-0.356754376554636
-0.35647788654376295
-0.35620235446321075
-0.355927785037701
-0.3556541829337325
-0.3553815527590196
-0.35510989906193513
-0.3548392263309568
-0.35456953899411814
-0.35430084141846285
-0.35403313790950447
-0.35376643271068875
-0.3535007300028616
-0.3532360339037403
-0.3529723484673897
-0.3527096776837023
-0.35244802547788323
-0.35218739570993884
-0.35192779217417053
-0.3516692185986728
-0.3514116786448357
-0.35115517590685197
-0.3508997139112287
-0.35064529611630413
-0.35039192591176804
-0.350139606618188
-0.34988834148654
-0.3496381336977435
-0.34938898636220145
-0.34914090251934593
-0.3488938851371877
-0.34864793711187103
-0.3484030612672336
-0.3481592603543715
-0.347916537051209
-0.34767489396207374
-0.34743433361727644
-0.34719485847269654
-0.34695647090937265
-0.3467191732330979
-0.3464829676740209
-0.3462478563862524
-0.34601384144747604
-0.34578092485856615
-0.34554910854320897
-0.3453183943475314
-0.34508878403973325
-0.3448602793097264
-0.3446328817687787
-0.34440659294916376
-0.3441814143038162
-0.3439573472059925
-0.3437343929489377
-0.34351255274555714
-0.3432918277280951
-0.3430722189478178
-0.34285372737470315
-0.34263635389713604
-0.34242009932160916
-0.34220496437243003
-0.34199094969143384
-0.34177805583770204
-0.3415662832872872
-0.34135563243294376
-0.3411461035838639
-0.3409376969654213
-0.3407304127189193
-0.3405242509013456
-0.3403192114851338
-0.34011529435792975
-0.3399124993223655
-0.33971082609583836
-0.33951027431029657
-0.3393108435120317
-0.3391125331614762
-0.33891534263300843
-0.3387192712147635
-0.33852431810844985
-0.33833048242917396
-0.3381377632052691
-0.33794615937813277
-0.33775566980206895
-0.3375662932441377
-0.33737802838401076
-0.33719087381383434
-0.3370048280380977
-0.3368198894735087
-0.33663605644887595
-0.33645332720499743
-0.33627169989455585
-0.33609117258202065
-0.33591174324355655
-0.33573340976693894
-0.3355561699514763
-0.3353800215079385
-0.3352049620584925
-0.33503098913664503
-0.33485810018719153
-0.33468629256617216
-0.33451556354083434
-0.3343459102896031
-0.3341773299020569
-0.3340098193789116
-0.33384337563201044
-0.33367799548432164
-0.3335136756699425
-0.3333504128341104
-0.3331882035332214
-0.333027044234855
-0.3328669313178065
-0.3327078610721261
-0.3325498296991653
-0.3323928333116302
-0.33223686793364166
-0.33208192950080284
-0.3319280138602737
-0.3317751167708531
-0.33162323390306686
-0.3314723608392642
-0.33132249307372064
-0.33117362601274836
-0.3310257549748134
-0.3308788751906604
-0.33073298180344424
-0.3305880698688695
-0.3304441343553361
-0.33030117014409277
-0.33015917202939843
-0.3300181347186893
-0.32987805283275445
-0.32973892090591833
-0.32960073338623025
-0.32946348463566166
-0.32932716893031
-0.3291917804606109
-0.32905731333155663
-0.3289237615629223
-0.32879111908949954
-0.3286593797613372
-0.3285285373439897
-0.3283985855187722
-0.3282695178830239
-0.3281413279503775
-0.32801400915103734
-0.327887554832064
-0.32776195825766646
-0.32763721260950174
-0.3275133109869818
-0.32739024640758757
-0.32726801180719106
-0.327146600040384
-0.3270260038808138
-0.32690621602152836
-0.3267872290753259
-0.32666903557511423
-0.32655162797427617
-0.3264349986470426
-0.32631913988887323
-0.3262040439168443
-0.3260897028700438
-0.3259761088099739
-0.32586325372096103
-0.32575112951057306
-0.32563972801004376
-0.3255290409747048
-0.3254190600844251
-0.32530977694405694
-0.3252011830838904
-0.32509326996011434
-0.3249860289552845
-0.3248794513787999
-0.3247735284673856
-0.32466825138558303
-0.32456361122624744
-0.32445959901105353
-0.32435620569100665
-0.3242534221469628
-0.32415123919015515
-0.3240496475627277
-0.32394863793827666
-0.3238482009223986
-0.32374832705324547
-0.3236490068020882
-0.32355023057388554
-0.32345198870786174
-0.32335427147809015
-0.3232570690940848
-0.3231603717013986
-0.3230641693822286
-0.32296845215602893
-0.32287320998013
-0.3227784327503654
-0.3226841103017052
-0.32259023240889717
-0.32249678878711385
-0.3224037690926078
-0.3223111629233727
-0.3222189598198123
-0.3221271492654155
-0.32203572068743935
-0.3219446634575975
-0.3218539668927568
-0.3217636202556405
-0.32167361275553735
-0.3215839335490188
-0.32149457174066204
-0.32140551638377984
-0.32131675648115804
-0.3212282809857985
-0.3211400788016693
-0.321052138784462
-0.32096444974235466
-0.32087700043678213
-0.3207897795832126
-0.32070277585193074
-0.3206159778688274
-0.320529374216196
-0.3204429534335347
-0.32035670401835586
-0.32027061442700133
-0.3201846730754644
-0.32009886834021767
-0.3200131885590479
-0.3199276220318965
-0.31984215702170654
-0.319756781755276
-0.3196714844241173
-0.3195862531853223
-0.3195010761624347
-0.319415941446327
-0.3193308370960846
-0.3192457511398954
-0.3191606715759456
-0.3190755863733213
-0.3189904834729159
-0.31890535078834364
-0.3188201762068586
-0.3187349475902798
-0.31864965277592167
-0.31856427957753064
-0.3184788157862271
-0.3183932491714531
-0.3183075674819254
-0.31822175844659417
-0.3181358097756075
-0.31804970916128095
-0.3179634442790723
-0.3178770027885624
-0.31779037233444063
-0.31770354054749594
-0.3176164950456129
-0.31752922343477336
-0.31744171331006266
-0.3173539522566812
-0.3172659278509612
-0.31717762766138813
-0.3170890392496269
-0.31700015017155375
-0.316910947978292
-0.3168214202172531
-0.31673155443318246
-0.31664133816920936
-0.3165507589679024
-0.31645980437232857
-0.31636846192711743
-0.31627671917952976
-0.31618456368053
-0.3160919829858638
-0.3159989646571392
-0.31590549626291275
-0.3158115653797787
-0.31571715959346397
-0.3156222664999249
-0.3155268737064507
-0.315430968832768
-0.3153345395121518
-0.31523757339253844
-0.3151400581376433
-0.3150419814280816
-0.31494333096249316
-0.3148440944586709
-0.3147442596546923
-0.31464381431005456
-0.3145427462068131
-0.31444104315072363
-0.3143386929723868
-0.3142356835283969
-0.31413200270249264
-0.31402763840671183
-0.31392257858254846
-0.31381681120211297
-0.31371032426929524
-0.3136031058209302
-0.31349514392796624
-0.3133864266966363
-0.3132769422696315
-0.31316667882727656
-0.31305562458870895
-0.31294376781305866
-0.31283109680063187
-0.3127175998940956
-0.31260326547966466
-0.312488081988291
-0.31237203789685464
-0.31225512172935666
-0.3121373220581135
-0.3120186275049535
-0.31189902674241465
-0.3117785084949443
-0.3116570615400995
-0.3115346747097495
-0.3114113368912792
-0.31128703702879384
-0.3111617641243246
-0.31103550723903534
-0.3109082554944306
-0.3107799980735636
-0.31065072422224604
-0.31052042325025775
-0.3103890845325574
-0.31025669751049323
-0.3101232516930147
-0.30998873665788423
-0.30985314205288894
-0.30971645759705285
-0.30957867308184894
-0.3094397783724111
-0.3092997634087461
-0.309158618206945
-0.3090163328603948
-0.3088728975409888
-0.3087283025003372
-0.3085825380709766
-0.30843559466757886
-0.3082874627881592
-0.30813813301528364
-0.3079875960172744
-0.30783584254941543
-0.307682863455156
-0.3075286496673129
-0.3073731922092715
-0.30721648219618514
-0.30705851083617275
-0.3068992694315149
-0.3067387493798478
-0.30657694217535536
-0.3064138394099597
-0.3062494327745082
-0.3060837140599598
-0.30591667515856774
-0.30574830806506026
-0.3055786048778187
-0.3054075578000524
-0.3052351591409719
-0.30506140131695725
-0.3048862768527256
-0.30470977838249325
-0.3045318986511362
-0.30435263051534633
-0.3041719669447842
-0.30398990102322854
-0.30380642594972135
-0.3036215350397098
-0.30343522172618315
-0.303247479560807
-0.3030583022150515
-0.30286768348131665
-0.30267561727405246
-0.30248209763087414
-0.3022871187136734
-0.30209067480972424
-0.3018927603327838
-0.301693369824188
-0.3014924979539427
-0.3012901395218083
-0.30108628945837945
-0.30088094282615924
-0.30067409482062724
-0.30046574077130195
-0.3002558761427968
-0.3000444965358706
-0.29983159768847084
-0.29961717547677147
-0.2994012259162032
-0.2991837451624783
-0.2989647295126066
-0.2987441754059068
-0.2985220794250088
-0.2982984382968499
-0.298073248893663
-0.2978465082339574
-0.2976182134834922
-0.2973883619562412
-0.29715695111535073
-0.2969239785740885
-0.29668944209678455
-0.29645333959976417
-0.2962156691522717
-0.2959764289773854
-0.29573561745292454
-0.2954932331123466
-0.29524927464563544
-0.2950037409001802
-0.2947566308816455
-0.29450794375483036
-0.29425767884451937
-0.2940058356363222
-0.2937524137775042
-0.2934974130778066
-0.2932408335102555
-0.2929826752119614
-0.29272293848490766
-0.29246162379672774
-0.29219873178147215
-0.2919342632403632
-0.2916682191425397
-0.2914006006257891
-0.2911314089972688
-0.29086064573421466
-0.29058831248463846
-0.29031441106801303
-0.2900389434759447
-0.28976191187283307
-0.2894833185965193
-0.28920316615892017
-0.2889214572466505
-0.28863819472163066
-0.2883533816216829
-0.2880670211611124
-0.28777911673127565
-0.28748967190113456
-0.28719869041779666
-0.2869061762070411
-0.2866121333738305
-0.28631656620280754
-0.2860194791587779
-0.28572087688717746
-0.28542076421452434
-0.28511914614885686
-0.2848160278801542
-0.28451141478074315
-0.284205312405688
-0.2838977264931648
-0.28358866296481944
-0.2832781279261094
-0.2829661276666286
-0.28265266866041605
-0.2823377575662471
-0.282021401227908
-0.2817036066744524
-0.28138438112044145
-0.2810637319661653
-0.2807416667978472
-0.2804181933878288
-0.2800933196947385
-0.2797670538636403
-0.27943940422616365
-0.2791103793006158
-0.27877998779207386
-0.27844823859245804
-0.2781151407805859
-0.2777807036222055
-0.2774449365700107
-0.2771078492636345
-0.2767694515296235
-0.276429753381391
-0.2760887650191498
-0.27574649682982433
-0.27540295938694065
-0.2750581634504967
-0.2747121199668101
-0.27436484006834366
-0.2740163350735104
-0.27366661648645546
-0.2733156959968156
-0.27296358547945676
-0.27261029699418793
-0.2722558427854531
-0.271900235281999
-0.27154348709652015
-0.27118561102527927
-0.2708266200477053
-0.27046652732596577
-0.27010534620451604
-0.26974309020962306
-0.26937977304886507
-0.26901540861060613
-0.2686500109634451
-0.2682835943556394
-0.26791617321450345
-0.2675477621457804
-0.2671783759329888
-0.26680802953674165
-0.26643673809404
-0.2660645169175391
-0.2656913814947878
-0.2653173474874402
-0.26494243073044027
-0.26456664723117873
-0.26419001316862156
-0.26381254489241
-0.2634342589219335
-0.26305517194537203
-0.26267530081871127
-0.26229466256472667
-0.2619132743719403
-0.26153115359354595
-0.2611483177463054
-0.26076478450941476
-0.26038057172333945
-0.25999569738861933
-0.25961017966464217
-0.2592240368683869
-0.25883728747313467
-0.2584499501071485
-0.2580620435523209
-0.25767358674278984
-0.2572845987635214
-0.25689509884886047
-0.2565051063810482
-0.2561146408887063
-0.2557237220452879
-0.25533236966749495
-0.2549406037136606
-0.254548444282099
-0.2541559116094193
-0.25376302606880535
-0.2533698081682603
-0.25297627854881594
-0.2525824579827066
-0.25218836737150685
-0.2517940277442335
-0.251399460255411
-0.25100468618310035
-0.250609726926891
-0.2502146040058554
-0.24981933905646647
-0.24942395383047722
-0.249028470192762
-0.24863291011911984
-0.24823729569403932
-0.24784164910842432
-0.2474459926572804
-0.2470503487373626
-0.24665473984478278
-0.2462591885725774
-0.24586371760823456
-0.24546834973118142
-0.24507310781022973
-0.24467801480098117
-0.24428309374319024
-0.24388836775808675
-0.2434938600456551
-0.24309959388187233
-0.24270559261590263
-0.2423118796672496
-0.24191847852286552
-0.24152541273421646
-0.24113270591430394
-0.24074038173464335
-0.24034846392219647
-0.2399569762562607
-0.2395659425653125
-0.23917538672380612
-0.23878533264892665
-0.2383958042972967
-0.23800682566163747
-0.23761842076738365
-0.23723061366925033
-0.23684342844775427
-0.23645688920568642
-0.23607102006453798
-0.23568584516087754
-0.23530138864268016
-0.23491767466560776
-0.23453472738924094
-0.23415257097326084
-0.23377122957358173
-0.233390727338434
-0.23301108840439624
-0.2326323368923774
-0.2322544969035473
-0.23187759251521703
-0.23150164777666676
-0.23112668670492248
-0.2307527332804796
-0.23037981144297529
-0.23000794508680703
-0.22963715805669835
-0.2292674741432108
-0.22889891707820262
-0.22853151053023274
-0.22816527809991055
-0.22780024331519041
-0.2274364296266119
-0.22707386040248323
-0.22671255892401038
-0.22635254838036833
-0.22599385186371734
-0.22563649236416125
-0.22528049276464907
-0.22492587583581874
-0.22457266423078354
-0.22422088047985955
-0.2238705469852346
-0.22352168601557873
-0.22317431970059518
-0.2228284700255112
-0.22248415882550987
-0.2221414077801001
-0.2218002384074277
-0.2214606720585238
-0.2211227299114928
-0.22078643296563794
-0.22045180203552522
-0.22011885774498466
-0.21978762052104805
-0.21945811058782494
-0.21913034796031317
-0.2188043524381471
-0.2184801435992801
-0.21815774079360392
-0.21783716313650126
-0.21751842950233405
-0.2172015585178656
-0.21688656855561653
-0.2165734777271545
-0.21626230387631606
-0.2159530645723624
-0.21564577710306626
-0.21534045846773203
-0.21503712537014638
-0.21473579421145997
-0.21443648108300123
-0.21413920175901918
-0.21384397168935693
-0.2135508059920545
-0.21325971944588157
-0.21297072648279802
-0.21268384118034403
-0.21239907725395737
-0.21211644804921895
-0.2118359665340257
-0.21155764529068982
-0.21128149650796504
-0.2110075319729987
-0.21073576306320987
-0.21046620073809255
-0.21019885553094345
-0.20993373754051525
-0.20967085642259314
-0.20941022138149484
-0.2091518411614952
-0.2088957240381723
-0.208641877809677
-0.2083903097879237
-0.2081410267897038
-0.20789403512771967
-0.20764934060153958
-0.2074069484884732
-0.2071668635343672
-0.20692908994432024
-0.20669363137331725
-0.20646049091678248
-0.2062296711010507
-0.20600117387375674
-0.20577500059414228
-0.20555115202327948
-0.2053296283142118
-0.2051104290020104
-0.20489355299374704
-0.20467899855838176
-0.20446676331656605
-0.20425684423035975
-0.20404923759286298
-0.20384393901776066
-0.2036409434287815
-0.20344024504906857
-0.20324183739046275
-0.20304571324269804
-0.2028518646625086
-0.20266028296264615
-0.20247095870080833
-0.20228388166847738
-0.20209904087966796
-0.20191642455958475
-0.20173602013318864
-0.20155781421367103
-0.20138179259083622
-0.2012079402193916
-0.20103624120714364
-0.2008666788031021
-0.20069923538548884
-0.2005338924496532
-0.20037063059589183
-0.20020942951717363
-0.20005026798676923
-0.19989312384578323
-0.19973797399059084
-0.1995847943601768
-0.1994335599233768
-0.19928424466602068
-0.19913682157797735
-0.19899126264010053
-0.19884753881107498
-0.19870562001416264
-0.19856547512384864
-0.19842707195238612
-0.19829037723624
-0.1981553566224281
-0.19802197465476118
-0.1978901947599785
-0.19775997923378197
-0.19763128922676465
-0.19750408473023656
-0.19737832456194426
-0.19725396635168652
-0.19713096652682338
-0.1970092802976791
-0.19688886164283892
-0.1967696632943377
-0.19665163672274183
-0.19653473212212197
-0.1964188983949181
-0.19630408313669456
-0.19619023262078567
-0.19607729178283112
-0.19596520420520103
-0.1958539121013091
-0.19574335629981454
-0.1956334762287119
-0.19552420989930758
-0.19541549389008378
-0.19530726333044823
-0.1951994518843701
-0.19509199173390057
-0.19498481356257852
-0.1948778465387208
-0.1947710182985951
-0.19466425492947698
-0.1945574809525893
-0.19445061930592322
-0.19434359132694196
-0.1942363167351645
-0.1941287136146302
-0.19402069839624397
-0.1939121858400002
-0.19380308901708604
-0.1936933192918634
-0.19358278630372788
-0.1934713979488465
-0.1933590603617708
-0.1932456778969276
-0.19313115310998458
-0.19301538673909113
-0.19289827768599477
-0.19277972299703067
-0.19265961784398544
-0.19253785550483354
-0.19241432734434671
-0.19228892279457493
-0.1921615293351988
-0.19203203247375356
-0.19190031572572197
-0.1917662605944982
-0.19162974655122095
-0.19149065101447382
-0.19134884932985613
-0.19120421474941823
-0.19105661841096688
-0.19090592931723516
-0.19075201431491845
-0.1905947380735762
-0.19043396306439814
-0.1902695495388349
-0.19010135550709167
-0.18992923671648526
-0.1897530466296637
-0.18957263640268773
-0.189387854862973
-0.1891985484870935
-0.18900456137844557
-0.1888057352447703
-0.188601909375536
-0.18839292061917867
-0.1881786033601997
-0.18795878949612232
-0.1877333084143029
-0.1875019869685996
-0.18726464945589627
-0.18702111759248036
-0.18677121049027656
-0.18651474463293266
-0.18625153385176002
-0.18598138930152497
-0.18570411943609344
-0.18541952998392625
-0.18512742392342496
-0.18482760145812882
-0.18451985999175924
-0.18420399410311566
-0.18387979552081823
-0.18354705309789776
-0.18320555278623407
-0.18285507761083958
-0.1824954076439903
-0.18212631997919998
-0.18174758870504026
-0.18135898487880514
-0.18096027650001784
-0.18055122848378052
-0.1801316026339666
-0.17970115761625505
-0.1792596489310045
-0.178806828885968
-0.1783424465688475
-0.17786624781968813
-0.1773779752031091
-0.17687736798037434
-0.17636416208129851
-0.17583809007599077
-0.17529888114643372
-0.17474626105789803
-0.17417995213019094
-0.17359967320873937
-0.1730051396355063
-0.172396063219739
-0.1717721522085504
-0.1711331112573311
-0.1704786413999918
-0.16980844001903728
-0.16912220081546686
-0.16841961377850784
-0.16770036515517284
-0.1669641374196471
-0.1662106092425018
-0.165439455459734
-0.16465034704163084
-0.16384295106145957
-0.1630169306639822
-0.16217194503379168
-0.16130764936347342
-0.1604236948215863
-0.15951972852046747
-0.15859539348385654
-0.15765032861434075
-0.15668416866061768
-0.1556965441845803
-0.15468708152821653
-0.15365540278032863
-0.1526011257430669
-0.15152386389828265
-0.15042322637369415
-0.14929881790886762
-0.1481502388210122
-0.1469770849705897
-0.14577894772673505
-0.14455541393248977
-0.143306065869845
-0.14203048122459866
-0.14072823305101878
-0.13939888973631742
-0.13804201496493296
-0.1366571676826207
-0.13524390206034942
-0.13380176745800587
-0.13233030838790139
-0.13082906447808906
-0.12929757043547974
-0.12773535600876407
-0.12614194595113748
-0.1245168599828268
-0.12285961275341806
-0.12116971380398389
-0.11944666752901367
-0.11768997313814078
-0.1158991246176686
-0.11407361069189326
-0.1122129147842269
-0.11031651497811357
-0.10838388397774257
-0.10641448906855411
-0.10440779207754503
-0.1023632493333606
-0.10028031162618456
-0.09815842416741627
-0.09599702654914477
-0.093795552703408
-0.09155343086124534
-0.08927008351153487
-0.08694492735962545
-0.08457737328574977
-0.08216682630322791
-0.07971268551645383
-0.07721434407867167
-0.0746711891495323
-0.07208260185243531
-0.06944795723165242
-0.06676662420923674
-0.06403796554170993
-0.061261337776530866
-0.05843609120834392
-0.05556156983500937
-0.052637111313407536
-0.04966204691502463
-0.046635701481310576
-0.04355739337882025
-0.04042643445412342
-0.037242129988489414
-0.03400377865235227
-0.030710672459541177
-0.027362096721287754
-0.02395733

